Order, Disorder, and Transitions in Decorated AKLT States on Bethe Lattices

Returning to one of the original generalizations of the AKLT state, we extend prior analysis on the Bethe lattice (or Cayley tree) to a variant with a series of $n$ spin-1 decorations placed on each edge. The recurrence relations derived for this system demonstrate that such systems are critical for coordination numbers $z=3^{n+1}$, demonstrating order for greater and disorder for lesser coordination number. We then generalize further, effectively interpolating between systems with different values of $n$, using two realizations, one isotropic under local $SU(2)$ transformations and one anisotropic. Exact analysis of these recurrence relations allows us to deduce the location and behavior of order-disorder phase transitions for $z>4$.

==> tikzfigs/crcapeir4.csv <==
xcoord,ycoord,radius
0.0000000000,1.0606601718,0.3535533906
0.0000000000,-1.0606601718,0.3535533906
1.0606601718,0.0000000000,0.3535533906
-1.0606601718,0.0000000000,0.3535533906
0.9428090416,-0.3535533906,0.1178511302
-0.9428090416,-0.3535533906,0.1178511302
-0.0000000000,-1.0017346067,0.0589255651
0.9428090416,0.3535533906,0.1178511302
-0.0000000000,1.0017346067,0.0589255651
-0.9428090416,0.3535533906,0.1178511302
-0.3535533906,0.9428090416,0.1178511302
-1.0017346067,0.0000000000,0.0589255651
-0.3535533906,-0.9428090416,0.1178511302
1.0017346067,0.0000000000,0.0589255651
0.3535533906,0.9428090416,0.1178511302
0.3535533906,-0.9428090416,0.1178511302
-0.2357022604,0.9722718241,0.0294627825
-0.9982683970,0.0623917748,0.0207972583
-0.4714045208,-0.8838834765,0.0589255651
0.9982683970,0.0623917748,0.0207972583
0.2357022604,0.9722718241,0.0294627825
0.4714045208,-0.8838834765,0.0589255651
0.9428090416,0.3339115356,0.0196418550
0.0000000000,1.0000510191,0.0101015254
-0.9428090416,0.3339115356,0.0196418550
-0.4714045208,0.8838834765,0.0589255651
-0.9982683970,-0.0623917748,0.0207972583
-0.2357022604,-0.9722718241,0.0294627825
0.9428090416,-0.3339115356,0.0196418550
-0.9428090416,-0.3339115356,0.0196418550
0.0000000000,-1.0000510191,0.0101015254
0.9982683970,-0.0623917748,0.0207972583
0.4714045208,0.8838834765,0.0589255651
0.2357022604,-0.9722718241,0.0294627825
0.9722718241,-0.2357022604,0.0294627825
-0.8838834765,-0.4714045208,0.0589255651
0.0623917748,-0.9982683970,0.0207972583
1.0000510191,0.0000000000,0.0101015254
0.3339115356,0.9428090416,0.0196418550
0.3339115356,-0.9428090416,0.0196418550
0.9722718241,0.2357022604,0.0294627825
0.0623917748,0.9982683970,0.0207972583
-0.8838834765,0.4714045208,0.0589255651
-0.3339115356,0.9428090416,0.0196418550
-1.0000510191,0.0000000000,0.0101015254
-0.3339115356,-0.9428090416,0.0196418550
0.8838834765,-0.4714045208,0.0589255651
-0.9722718241,-0.2357022604,0.0294627825
-0.0623917748,-0.9982683970,0.0207972583
0.8838834765,0.4714045208,0.0589255651
-0.0623917748,0.9982683970,0.0207972583
-0.9722718241,0.2357022604,0.0294627825
0.9642365198,-0.2651650429,0.0080353043
-0.9091372901,-0.4166879246,0.0126269068
0.0409916975,-0.9991726256,0.0051239622
0.9999489835,-0.0107137391,0.0035712464
0.3535533906,0.9354433459,0.0073656956
0.3142696805,-0.9493563266,0.0065472850
0.9790709278,0.2039731100,0.0135982073
0.0857099129,0.9963777371,0.0107137391
-0.8485281374,0.5303300859,0.0353553391
-0.3535533906,0.9354433459,0.0073656956
-0.9999489835,-0.0107137391,0.0035712464
-0.3142696805,-0.9493563266,0.0065472850
0.9091372901,-0.4166879246,0.0126269068
-0.9642365198,-0.2651650429,0.0080353043
-0.0409916975,-0.9991726256,0.0051239622
0.8485281374,0.5303300859,0.0353553391
-0.0857099129,0.9963777371,0.0107137391
-0.9790709278,0.2039731100,0.0135982073
-0.4586638581,0.8886612250,0.0095554970
-0.9982683970,-0.0589255651,0.0034662097
-0.2390220105,-0.9710269178,0.0049796252
0.9428090416,-0.3333503397,0.0033671751
-0.9428090416,-0.3333503397,0.0033671751
0.0000000000,-1.0000015018,0.0017331049
0.9982683970,-0.0589255651,0.0034662097
0.4586638581,0.8886612250,0.0095554970
0.2390220105,-0.9710269178,0.0049796252
0.9790709278,-0.2039731100,0.0135982073
-0.8485281374,-0.5303300859,0.0353553391
0.0857099129,-0.9963777371,0.0107137391
0.9999489835,0.0107137391,0.0035712464
0.3142696805,0.9493563266,0.0065472850
0.3535533906,-0.9354433459,0.0073656956
0.9642365198,0.2651650429,0.0080353043
0.0409916975,0.9991726256,0.0051239622
-0.9091372901,0.4166879246,0.0126269068
-0.2390220105,0.9710269178,0.0049796252
-0.9982683970,0.0589255651,0.0034662097
-0.4586638581,-0.8886612250,0.0095554970
0.9982683970,0.0589255651,0.0034662097
0.2390220105,0.9710269178,0.0049796252
0.4586638581,-0.8886612250,0.0095554970
0.9428090416,0.3333503397,0.0033671751
0.0000000000,1.0000015018,0.0017331049
-0.9428090416,0.3333503397,0.0033671751
-0.3142696805,0.9493563266,0.0065472850
-0.9999489835,0.0107137391,0.0035712464
-0.3535533906,-0.9354433459,0.0073656956
0.8485281374,-0.5303300859,0.0353553391
-0.9790709278,-0.2039731100,0.0135982073
-0.0857099129,-0.9963777371,0.0107137391
0.9091372901,0.4166879246,0.0126269068
-0.0409916975,0.9991726256,0.0051239622
-0.9642365198,0.2651650429,0.0080353043
-0.2651650429,0.9642365198,0.0080353043
-0.9991726256,0.0409916975,0.0051239622
-0.4166879246,-0.9091372901,0.0126269068
0.9963777371,0.0857099129,0.0107137391
0.2039731100,0.9790709278,0.0135982073
0.5303300859,-0.8485281374,0.0353553391
0.9354433459,0.3535533906,0.0073656956
-0.0107137391,0.9999489835,0.0035712464
-0.9493563266,0.3142696805,0.0065472850
-0.3333503397,0.9428090416,0.0033671751
-1.0000015018,0.0000000000,0.0017331049
-0.3333503397,-0.9428090416,0.0033671751
0.8886612250,-0.4586638581,0.0095554970
-0.9710269178,-0.2390220105,0.0049796252
-0.0589255651,-0.9982683970,0.0034662097
0.8886612250,0.4586638581,0.0095554970
-0.0589255651,0.9982683970,0.0034662097
-0.9710269178,0.2390220105,0.0049796252
-0.4166879246,0.9091372901,0.0126269068
-0.9991726256,-0.0409916975,0.0051239622
-0.2651650429,-0.9642365198,0.0080353043
0.9354433459,-0.3535533906,0.0073656956
-0.9493563266,-0.3142696805,0.0065472850
-0.0107137391,-0.9999489835,0.0035712464
0.9963777371,-0.0857099129,0.0107137391
0.5303300859,0.8485281374,0.0353553391
0.2039731100,-0.9790709278,0.0135982073
0.9710269178,-0.2390220105,0.0049796252
-0.8886612250,-0.4586638581,0.0095554970
0.0589255651,-0.9982683970,0.0034662097
1.0000015018,0.0000000000,0.0017331049
0.3333503397,0.9428090416,0.0033671751
0.3333503397,-0.9428090416,0.0033671751
0.9710269178,0.2390220105,0.0049796252
0.0589255651,0.9982683970,0.0034662097
-0.8886612250,0.4586638581,0.0095554970
-0.2039731100,0.9790709278,0.0135982073
-0.9963777371,0.0857099129,0.0107137391
-0.5303300859,-0.8485281374,0.0353553391
0.9991726256,0.0409916975,0.0051239622
0.2651650429,0.9642365198,0.0080353043
0.4166879246,-0.9091372901,0.0126269068
0.9493563266,0.3142696805,0.0065472850
0.0107137391,0.9999489835,0.0035712464
-0.9354433459,0.3535533906,0.0073656956
-0.5303300859,0.8485281374,0.0353553391
-0.9963777371,-0.0857099129,0.0107137391
-0.2039731100,-0.9790709278,0.0135982073
0.9493563266,-0.3142696805,0.0065472850
-0.9354433459,-0.3535533906,0.0073656956
0.0107137391,-0.9999489835,0.0035712464
0.9991726256,-0.0409916975,0.0051239622
0.4166879246,0.9091372901,0.0126269068
0.2651650429,-0.9642365198,0.0080353043
-0.2571297386,0.9663792676,0.0021427478
-0.9989286274,0.0462986583,0.0014029896
-0.4285495644,-0.9035253315,0.0035712464
0.9972018709,0.0747901403,0.0022663679
0.2175713173,0.9760491039,0.0030218239
0.4991341985,-0.8665524279,0.0069324194
0.9380713077,0.3464467898,0.0017766502
-0.0070358884,0.9999756346,0.0008794860
-0.9471941999,0.3206647031,0.0016444344
-0.3299831646,0.9439875529,0.0011785113
-0.9999984982,0.0018382325,0.0006127442
-0.3367175149,-0.9416064790,0.0012025626
0.8838834765,-0.4677216730,0.0036828478
-0.9722718241,-0.2338608365,0.0018414239
-0.0626220028,-0.9980381690,0.0013046251
0.8931875131,0.4496951021,0.0031013455
-0.0552787060,0.9984716275,0.0011516397
-0.9697464428,0.2441201983,0.0016835876
-0.4040610178,0.9147492487,0.0056119586
-0.9993775841,-0.0353553391,0.0023570226
-0.2737187540,-0.9618172884,0.0038016494
0.9324485027,-0.3613237948,0.0038852021
-0.9516203410,-0.3072940685,0.0033042373
-0.0147313913,-0.9998931828,0.0018414239
0.9951873217,-0.0982092752,0.0065472850
0.5656854249,0.8249579114,0.0235702260
0.1885618083,-0.9820927516,0.0078567420
0.9722718241,-0.2338608365,0.0018414239
-0.8838834765,-0.4677216730,0.0036828478
0.0626220028,-0.9980381690,0.0013046251
0.9999984982,0.0018382325,0.0006127442
0.3299831646,0.9439875529,0.0011785113
0.3367175149,-0.9416064790,0.0012025626
0.9697464428,0.2441201983,0.0016835876
0.0552787060,0.9984716275,0.0011516397
-0.8931875131,0.4496951021,0.0031013455
-0.2175713173,0.9760491039,0.0030218239
-0.9972018709,0.0747901403,0.0022663679
-0.4991341985,-0.8665524279,0.0069324194
0.9989286274,0.0462986583,0.0014029896
0.2571297386,0.9663792676,0.0021427478
0.4285495644,-0.9035253315,0.0035712464
0.9471941999,0.3206647031,0.0016444344
0.0070358884,0.9999756346,0.0008794860
-0.9380713077,0.3464467898,0.0017766502
-0.5656854249,0.8249579114,0.0235702260
-0.9951873217,-0.0982092752,0.0065472850
-0.1885618083,-0.9820927516,0.0078567420
0.9516203410,-0.3072940685,0.0033042373
-0.9324485027,-0.3613237948,0.0038852021
0.0147313913,-0.9998931828,0.0018414239
0.9993775841,-0.0353553391,0.0023570226
0.4040610178,0.9147492487,0.0056119586
0.2737187540,-0.9618172884,0.0038016494
0.9783867413,-0.2067953794,0.0022236062
-0.8530177043,-0.5219121480,0.0056119586
0.0831890331,-0.9965352921,0.0017331049
0.9999489835,0.0101185314,0.0005952077
0.3152426517,0.9490117326,0.0010945925
0.3523300225,-0.9358766222,0.0012233681
0.9644828127,0.2641490849,0.0013546107
0.0415945165,0.9991349494,0.0008665524
-0.9085250764,0.4178358252,0.0021427478
-0.2391182352,0.9709908336,0.0008539937
-0.9982683970,0.0588265305,0.0005942074
-0.4583099508,-0.8887939402,0.0016368213
0.9982683970,0.0588265305,0.0005942074
0.2391182352,0.9709908336,0.0008539937
0.4583099508,-0.8887939402,0.0016368213
0.9428090416,0.3333338339,0.0005777016
-0.0000000000,1.0000000442,0.0002973536
-0.9428090416,0.3333338339,0.0005777016
-0.3152426517,0.9490117326,0.0010945925
-0.9999489835,0.0101185314,0.0005952077
-0.3523300225,-0.9358766222,0.0012233681
0.8530177043,-0.5219121480,0.0056119586
-0.9783867413,-0.2067953794,0.0022236062
-0.0831890331,-0.9965352921,0.0017331049
0.9085250764,0.4178358252,0.0021427478
-0.0415945165,0.9991349494,0.0008665524
-0.9644828127,0.2641490849,0.0013546107
-0.2737187540,0.9618172884,0.0038016494
-0.9993775841,0.0353553391,0.0023570226
-0.4040610178,-0.9147492487,0.0056119586
0.9951873217,0.0982092752,0.0065472850
0.1885618083,0.9820927516,0.0078567420
0.5656854249,-0.8249579114,0.0235702260
0.9324485027,0.3613237948,0.0038852021
-0.0147313913,0.9998931828,0.0018414239
-0.9516203410,0.3072940685,0.0033042373
-0.3367175149,0.9416064790,0.0012025626
-0.9999984982,-0.0018382325,0.0006127442
-0.3299831646,-0.9439875529,0.0011785113
0.8931875131,-0.4496951021,0.0031013455
-0.9697464428,-0.2441201983,0.0016835876
-0.0552787060,-0.9984716275,0.0011516397
0.8838834765,0.4677216730,0.0036828478
-0.0626220028,0.9980381690,0.0013046251
-0.9722718241,0.2338608365,0.0018414239
-0.4285495644,0.9035253315,0.0035712464
-0.9989286274,-0.0462986583,0.0014029896
-0.2571297386,-0.9663792676,0.0021427478
0.9380713077,-0.3464467898,0.0017766502
-0.9471941999,-0.3206647031,0.0016444344
-0.0070358884,-0.9999756346,0.0008794860
0.9972018709,-0.0747901403,0.0022663679
0.4991341985,0.8665524279,0.0069324194
0.2175713173,-0.9760491039,0.0030218239
0.9644828127,-0.2641490849,0.0013546107
-0.9085250764,-0.4178358252,0.0021427478
0.0415945165,-0.9991349494,0.0008665524
0.9999489835,-0.0101185314,0.0005952077
0.3523300225,0.9358766222,0.0012233681
0.3152426517,-0.9490117326,0.0010945925
0.9783867413,0.2067953794,0.0022236062
0.0831890331,0.9965352921,0.0017331049
-0.8530177043,0.5219121480,0.0056119586
-0.3523300225,0.9358766222,0.0012233681
-0.9999489835,-0.0101185314,0.0005952077
-0.3152426517,-0.9490117326,0.0010945925
0.9085250764,-0.4178358252,0.0021427478
-0.9644828127,-0.2641490849,0.0013546107
-0.0415945165,-0.9991349494,0.0008665524
0.8530177043,0.5219121480,0.0056119586
-0.0831890331,0.9965352921,0.0017331049
-0.9783867413,0.2067953794,0.0022236062
-0.4583099508,0.8887939402,0.0016368213
-0.9982683970,-0.0588265305,0.0005942074
-0.2391182352,-0.9709908336,0.0008539937
0.9428090416,-0.3333338339,0.0005777016
-0.9428090416,-0.3333338339,0.0005777016
-0.0000000000,-1.0000000442,0.0002973536
0.9982683970,-0.0588265305,0.0005942074
0.4583099508,0.8887939402,0.0016368213
0.2391182352,-0.9709908336,0.0008539937
0.9697464428,-0.2441201983,0.0016835876
-0.8931875131,-0.4496951021,0.0031013455
0.0552787060,-0.9984716275,0.0011516397
0.9999984982,-0.0018382325,0.0006127442
0.3367175149,0.9416064790,0.0012025626
0.3299831646,-0.9439875529,0.0011785113
0.9722718241,0.2338608365,0.0018414239
0.0626220028,0.9980381690,0.0013046251
-0.8838834765,0.4677216730,0.0036828478
-0.1885618083,0.9820927516,0.0078567420
-0.9951873217,0.0982092752,0.0065472850
-0.5656854249,-0.8249579114,0.0235702260
0.9993775841,0.0353553391,0.0023570226
0.2737187540,0.9618172884,0.0038016494
0.4040610178,-0.9147492487,0.0056119586
0.9516203410,0.3072940685,0.0033042373
0.0147313913,0.9998931828,0.0018414239
-0.9324485027,0.3613237948,0.0038852021
-0.4991341985,0.8665524279,0.0069324194
-0.9972018709,-0.0747901403,0.0022663679
-0.2175713173,-0.9760491039,0.0030218239
0.9471941999,-0.3206647031,0.0016444344
-0.9380713077,-0.3464467898,0.0017766502
0.0070358884,-0.9999756346,0.0008794860
0.9989286274,-0.0462986583,0.0014029896
0.4285495644,0.9035253315,0.0035712464
0.2571297386,-0.9663792676,0.0021427478
0.9663792676,-0.2571297386,0.0021427478
-0.9035253315,-0.4285495644,0.0035712464
0.0462986583,-0.9989286274,0.0014029896
0.9999756346,-0.0070358884,0.0008794860
0.3464467898,0.9380713077,0.0017766502
0.3206647031,-0.9471941999,0.0016444344
0.9760491039,0.2175713173,0.0030218239
0.0747901403,0.9972018709,0.0022663679
-0.8665524279,0.4991341985,0.0069324194
-0.3613237948,0.9324485027,0.0038852021
-0.9998931828,-0.0147313913,0.0018414239
-0.3072940685,-0.9516203410,0.0033042373
0.9147492487,-0.4040610178,0.0056119586
-0.9618172884,-0.2737187540,0.0038016494
-0.0353553391,-0.9993775841,0.0023570226
0.8249579114,0.5656854249,0.0235702260
-0.0982092752,0.9951873217,0.0065472850
-0.9820927516,0.1885618083,0.0078567420
-0.4677216730,0.8838834765,0.0036828478
-0.9980381690,-0.0626220028,0.0013046251
-0.2338608365,-0.9722718241,0.0018414239
0.9439875529,-0.3299831646,0.0011785113
-0.9416064790,-0.3367175149,0.0012025626
0.0018382325,-0.9999984982,0.0006127442
0.9984716275,-0.0552787060,0.0011516397
0.4496951021,0.8931875131,0.0031013455
0.2441201983,-0.9697464428,0.0016835876
0.9709908336,-0.2391182352,0.0008539937
-0.8887939402,-0.4583099508,0.0016368213
0.0588265305,-0.9982683970,0.0005942074
1.0000000442,-0.0000000000,0.0002973536
0.3333338339,0.9428090416,0.0005777016
0.3333338339,-0.9428090416,0.0005777016
0.9709908336,0.2391182352,0.0008539937
0.0588265305,0.9982683970,0.0005942074
-0.8887939402,0.4583099508,0.0016368213
-0.2067953794,0.9783867413,0.0022236062
-0.9965352921,0.0831890331,0.0017331049
-0.5219121480,-0.8530177043,0.0056119586
0.9991349494,0.0415945165,0.0008665524
0.2641490849,0.9644828127,0.0013546107
0.4178358252,-0.9085250764,0.0021427478
0.9490117326,0.3152426517,0.0010945925
0.0101185314,0.9999489835,0.0005952077
-0.9358766222,0.3523300225,0.0012233681
-0.5219121480,0.8530177043,0.0056119586
-0.9965352921,-0.0831890331,0.0017331049
-0.2067953794,-0.9783867413,0.0022236062
0.9490117326,-0.3152426517,0.0010945925
-0.9358766222,-0.3523300225,0.0012233681
0.0101185314,-0.9999489835,0.0005952077
0.9991349494,-0.0415945165,0.0008665524
0.4178358252,0.9085250764,0.0021427478
0.2641490849,-0.9644828127,0.0013546107
0.9760491039,-0.2175713173,0.0030218239
-0.8665524279,-0.4991341985,0.0069324194
0.0747901403,-0.9972018709,0.0022663679
0.9999756346,0.0070358884,0.0008794860
0.3206647031,0.9471941999,0.0016444344
0.3464467898,-0.9380713077,0.0017766502
0.9663792676,0.2571297386,0.0021427478
0.0462986583,0.9989286274,0.0014029896
-0.9035253315,0.4285495644,0.0035712464
-0.2338608365,0.9722718241,0.0018414239
-0.9980381690,0.0626220028,0.0013046251
-0.4677216730,-0.8838834765,0.0036828478
0.9984716275,0.0552787060,0.0011516397
0.2441201983,0.9697464428,0.0016835876
0.4496951021,-0.8931875131,0.0031013455
0.9439875529,0.3299831646,0.0011785113
0.0018382325,0.9999984982,0.0006127442
-0.9416064790,0.3367175149,0.0012025626
-0.3072940685,0.9516203410,0.0033042373
-0.9998931828,0.0147313913,0.0018414239
-0.3613237948,-0.9324485027,0.0038852021
0.8249579114,-0.5656854249,0.0235702260
-0.9820927516,-0.1885618083,0.0078567420
-0.0982092752,-0.9951873217,0.0065472850
0.9147492487,0.4040610178,0.0056119586
-0.0353553391,0.9993775841,0.0023570226
-0.9618172884,0.2737187540,0.0038016494
-0.2641490849,0.9644828127,0.0013546107
-0.9991349494,0.0415945165,0.0008665524
-0.4178358252,-0.9085250764,0.0021427478
0.9965352921,0.0831890331,0.0017331049
0.2067953794,0.9783867413,0.0022236062
0.5219121480,-0.8530177043,0.0056119586
0.9358766222,0.3523300225,0.0012233681
-0.0101185314,0.9999489835,0.0005952077
-0.9490117326,0.3152426517,0.0010945925
-0.3333338339,0.9428090416,0.0005777016
-1.0000000442,-0.0000000000,0.0002973536
-0.3333338339,-0.9428090416,0.0005777016
0.8887939402,-0.4583099508,0.0016368213
-0.9709908336,-0.2391182352,0.0008539937
-0.0588265305,-0.9982683970,0.0005942074
0.8887939402,0.4583099508,0.0016368213
-0.0588265305,0.9982683970,0.0005942074
-0.9709908336,0.2391182352,0.0008539937
-0.4178358252,0.9085250764,0.0021427478
-0.9991349494,-0.0415945165,0.0008665524
-0.2641490849,-0.9644828127,0.0013546107
0.9358766222,-0.3523300225,0.0012233681
-0.9490117326,-0.3152426517,0.0010945925
-0.0101185314,-0.9999489835,0.0005952077
0.9965352921,-0.0831890331,0.0017331049
0.5219121480,0.8530177043,0.0056119586
0.2067953794,-0.9783867413,0.0022236062
0.9618172884,-0.2737187540,0.0038016494
-0.9147492487,-0.4040610178,0.0056119586
0.0353553391,-0.9993775841,0.0023570226
0.9998931828,-0.0147313913,0.0018414239
0.3613237948,0.9324485027,0.0038852021
0.3072940685,-0.9516203410,0.0033042373
0.9820927516,0.1885618083,0.0078567420
0.0982092752,0.9951873217,0.0065472850
-0.8249579114,0.5656854249,0.0235702260
-0.3464467898,0.9380713077,0.0017766502
-0.9999756346,-0.0070358884,0.0008794860
-0.3206647031,-0.9471941999,0.0016444344
0.9035253315,-0.4285495644,0.0035712464
-0.9663792676,-0.2571297386,0.0021427478
-0.0462986583,-0.9989286274,0.0014029896
0.8665524279,0.4991341985,0.0069324194
-0.0747901403,0.9972018709,0.0022663679
-0.9760491039,0.2175713173,0.0030218239
-0.4496951021,0.8931875131,0.0031013455
-0.9984716275,-0.0552787060,0.0011516397
-0.2441201983,-0.9697464428,0.0016835876
0.9416064790,-0.3367175149,0.0012025626
-0.9439875529,-0.3299831646,0.0011785113
-0.0018382325,-0.9999984982,0.0006127442
0.9980381690,-0.0626220028,0.0013046251
0.4677216730,0.8838834765,0.0036828478
0.2338608365,-0.9722718241,0.0018414239
0.9820927516,-0.1885618083,0.0078567420
-0.8249579114,-0.5656854249,0.0235702260
0.0982092752,-0.9951873217,0.0065472850
0.9998931828,0.0147313913,0.0018414239
0.3072940685,0.9516203410,0.0033042373
0.3613237948,-0.9324485027,0.0038852021
0.9618172884,0.2737187540,0.0038016494
0.0353553391,0.9993775841,0.0023570226
-0.9147492487,0.4040610178,0.0056119586
-0.2441201983,0.9697464428,0.0016835876
-0.9984716275,0.0552787060,0.0011516397
-0.4496951021,-0.8931875131,0.0031013455
0.9980381690,0.0626220028,0.0013046251
0.2338608365,0.9722718241,0.0018414239
0.4677216730,-0.8838834765,0.0036828478
0.9416064790,0.3367175149,0.0012025626
-0.0018382325,0.9999984982,0.0006127442
-0.9439875529,0.3299831646,0.0011785113
-0.3206647031,0.9471941999,0.0016444344
-0.9999756346,0.0070358884,0.0008794860
-0.3464467898,-0.9380713077,0.0017766502
0.8665524279,-0.4991341985,0.0069324194
-0.9760491039,-0.2175713173,0.0030218239
-0.0747901403,-0.9972018709,0.0022663679
0.9035253315,0.4285495644,0.0035712464
-0.0462986583,0.9989286274,0.0014029896
-0.9663792676,0.2571297386,0.0021427478
0.9658043841,-0.2592724864,0.0005748836
-0.9050966799,-0.4252068778,0.0009428090
0.0448482102,-0.9989938827,0.0003737351
0.9999684453,-0.0079477261,0.0002408402
0.3481742934,0.9374299444,0.0004890088
0.3190494475,-0.9477381763,0.0004481032
0.9767230359,0.2145060140,0.0008478499
0.0771389216,0.9970205615,0.0006428243
-0.8629099703,0.5053616261,0.0019974768
-0.3576172227,0.9338686110,0.0008127664
-0.9999175188,-0.0128494074,0.0003893760
-0.3105059718,-0.9505716909,0.0007056954
0.9123958467,-0.4093109146,0.0012672165
-0.9628688084,-0.2699710288,0.0008358236
-0.0377683147,-0.9992866604,0.0005245599
0.8380524814,0.5456070842,0.0043648567
-0.0915677846,0.9957996577,0.0012717748
-0.9805214032,0.1964185503,0.0015713484
-0.4643686324,0.8856424486,0.0008794860
-0.9981205054,-0.0612825877,0.0003142697
-0.2357022604,-0.9718254183,0.0004464058
0.9435856553,-0.3311286698,0.0002912301
-0.9420220557,-0.3355510894,0.0002951197
0.0012071819,-0.9999992827,0.0001508977
0.9984046607,-0.0564643007,0.0002895605
0.4525483400,0.8917402185,0.0007856742
0.2424366107,-0.9701673397,0.0004208969
0.9707737165,-0.2399968355,0.0002996215
-0.8895859505,-0.4567681708,0.0005702474
0.0581980890,-0.9983050764,0.0002078503
0.9999999558,-0.0003153911,0.0001051304
0.3339115356,0.9426044389,0.0002046027
0.3327561323,-0.9430129363,0.0002038947
0.9712069043,0.2382377839,0.0003042628
0.0594564260,0.9982309244,0.0002123444
-0.8879945624,0.4598543270,0.0005872980
-0.2044646114,0.9788743272,0.0008519359
-0.9963777371,0.0850403042,0.0006696087
-0.5270361102,-0.8498457277,0.0021959838
0.9991726256,0.0406714498,0.0003202476
0.2655422336,0.9640993596,0.0005029209
0.4157598892,-0.9094747575,0.0007874240
0.9493791394,0.3141328035,0.0004106311
0.0107544758,0.9999421941,0.0002240516
-0.9354144609,0.3535533906,0.0004621613
-0.5168699314,0.8560658239,0.0017946873
-0.9966838440,-0.0813733994,0.0005611959
-0.2090829086,-0.9778981871,0.0007259823
0.9486468685,-0.3163372442,0.0003648642
-0.9363292544,-0.3511234704,0.0004049867
0.0094913662,-0.9999549755,0.0001977368
0.9990961485,-0.0425084922,0.0002931620
0.4198902123,0.9075751985,0.0007289761
0.2627700038,-0.9648586079,0.0004561979
0.9753196982,-0.2208015428,0.0013546107
-0.8702852692,-0.4925572877,0.0030218239
0.0723177390,-0.9973821502,0.0010044130
0.9999816723,0.0060678500,0.0004045233
0.3223798658,0.9466106909,0.0007603299
0.3446129600,-0.9387452095,0.0008127664
0.9669836324,0.2548404781,0.0010072746
0.0478493311,0.9988547858,0.0006645740
-0.9018173441,0.4321208107,0.0017079874
-0.2318382889,0.9727548206,0.0009659929
-0.9979440733,0.0640944743,0.0006891879
-0.4714045208,-0.8819192910,0.0019641855
0.9985415958,0.0539909119,0.0005805474
0.2459501848,0.9692828462,0.0008539937
0.4465937565,-0.8947381858,0.0015506728
0.9444234406,0.3287320053,0.0006053996
0.0025276382,0.9999968554,0.0003159548
-0.9411491665,0.3379920618,0.0006224532
-0.3036164710,0.9527964255,0.0019974768
-0.9998579963,0.0168894932,0.0011259662
-0.3655790161,-0.9307834161,0.0024051251
0.8081220356,-0.5892556510,0.0168358757
-0.9838007390,-0.1793386764,0.0051239622
-0.1060660172,-0.9943689110,0.0044194174
0.9173277161,0.3981457101,0.0031851657
-0.0326356976,0.9994682388,0.0013598207
-0.9605978914,0.2779507788,0.0022236062
-0.2655422336,0.9640993596,0.0005029209
-0.9991726256,0.0406714498,0.0003202476
-0.4157598892,-0.9094747575,0.0007874240
0.9963777371,0.0850403042,0.0006696087
0.2044646114,0.9788743272,0.0008519359
0.5270361102,-0.8498457277,0.0021959838
0.9354144609,0.3535533906,0.0004621613
-0.0107544758,0.9999421941,0.0002240516
-0.9493791394,0.3141328035,0.0004106311
-0.3339115356,0.9426044389,0.0002046027
-0.9999999558,-0.0003153911,0.0001051304
-0.3327561323,-0.9430129363,0.0002038947
0.8895859505,-0.4567681708,0.0005702474
-0.9707737165,-0.2399968355,0.0002996215
-0.0581980890,-0.9983050764,0.0002078503
0.8879945624,0.4598543270,0.0005872980
-0.0594564260,0.9982309244,0.0002123444
-0.9712069043,0.2382377839,0.0003042628
-0.4198902123,0.9075751985,0.0007289761
-0.9990961485,-0.0425084922,0.0002931620
-0.2627700038,-0.9648586079,0.0004561979
0.9363292544,-0.3511234704,0.0004049867
-0.9486468685,-0.3163372442,0.0003648642
-0.0094913662,-0.9999549755,0.0001977368
0.9966838440,-0.0813733994,0.0005611959
0.5168699314,0.8560658239,0.0017946873
0.2090829086,-0.9778981871,0.0007259823
0.9628688084,-0.2699710288,0.0008358236
-0.9123958467,-0.4093109146,0.0012672165
0.0377683147,-0.9992866604,0.0005245599
0.9999175188,-0.0128494074,0.0003893760
0.3576172227,0.9338686110,0.0008127664
0.3105059718,-0.9505716909,0.0007056954
0.9805214032,0.1964185503,0.0015713484
0.0915677846,0.9957996577,0.0012717748
-0.8380524814,0.5456070842,0.0043648567
-0.3481742934,0.9374299444,0.0004890088
-0.9999684453,-0.0079477261,0.0002408402
-0.3190494475,-0.9477381763,0.0004481032
0.9050966799,-0.4252068778,0.0009428090
-0.9658043841,-0.2592724864,0.0005748836
-0.0448482102,-0.9989938827,0.0003737351
0.8629099703,0.5053616261,0.0019974768
-0.0771389216,0.9970205615,0.0006428243
-0.9767230359,0.2145060140,0.0008478499
-0.4525483400,0.8917402185,0.0007856742
-0.9984046607,-0.0564643007,0.0002895605
-0.2424366107,-0.9701673397,0.0004208969
0.9420220557,-0.3355510894,0.0002951197
-0.9435856553,-0.3311286698,0.0002912301
-0.0012071819,-0.9999992827,0.0001508977
0.9981205054,-0.0612825877,0.0003142697
0.4643686324,0.8856424486,0.0008794860
0.2357022604,-0.9718254183,0.0004464058
0.9838007390,-0.1793386764,0.0051239622
-0.8081220356,-0.5892556510,0.0168358757
0.1060660172,-0.9943689110,0.0044194174
0.9998579963,0.0168894932,0.0011259662
0.3036164710,0.9527964255,0.0019974768
0.3655790161,-0.9307834161,0.0024051251
0.9605978914,0.2779507788,0.0022236062
0.0326356976,0.9994682388,0.0013598207
-0.9173277161,0.3981457101,0.0031851657
-0.2459501848,0.9692828462,0.0008539937
-0.9985415958,0.0539909119,0.0005805474
-0.4465937565,-0.8947381858,0.0015506728
0.9979440733,0.0640944743,0.0006891879
0.2318382889,0.9727548206,0.0009659929
0.4714045208,-0.8819192910,0.0019641855
0.9411491665,0.3379920618,0.0006224532
-0.0025276382,0.9999968554,0.0003159548
-0.9444234406,0.3287320053,0.0006053996
-0.3223798658,0.9466106909,0.0007603299
-0.9999816723,0.0060678500,0.0004045233
-0.3446129600,-0.9387452095,0.0008127664
0.8702852692,-0.4925572877,0.0030218239
-0.9753196982,-0.2208015428,0.0013546107
-0.0723177390,-0.9973821502,0.0010044130
0.9018173441,0.4321208107,0.0017079874
-0.0478493311,0.9988547858,0.0006645740
-0.9669836324,0.2548404781,0.0010072746
-0.2729184068,0.9620373839,0.0006202691
-0.9993570212,0.0358565598,0.0003855544
-0.4051132601,-0.9142669710,0.0009207120
0.9953409237,0.0964236520,0.0010368135
0.1905677850,0.9816748398,0.0012537354
0.5597928684,-0.8286407592,0.0036828478
0.9327791582,0.3604489354,0.0006268677
-0.0142970200,0.9998978367,0.0002978546
-0.9513800329,0.3080199994,0.0005356870
-0.3365267401,0.9416739315,0.0002003135
-0.9999984982,-0.0017361085,0.0001021240
-0.3301665904,-0.9439226987,0.0001965277
0.8929689160,-0.4501186338,0.0005191680
-0.9698107325,-0.2438590212,0.0002812676
-0.0554593554,-0.9984609642,0.0001925672
0.8841887903,0.4671301275,0.0006106276
-0.0623917748,0.9980517589,0.0002166381
-0.9721952974,0.2341717262,0.0003061068
-0.4281122689,0.9037257586,0.0006012813
-0.9989361350,-0.0461156596,0.0002364906
-0.2573926525,-0.9663069663,0.0003615065
0.9379987914,-0.3466386559,0.0003006406
-0.9472562540,-0.3204772479,0.0002779508
-0.0071394879,-0.9999745246,0.0001487393
0.9971821419,-0.0750194898,0.0003847153
0.4996887920,0.8662058070,0.0011785113
0.2172559965,-0.9761147958,0.0005123962
0.9644899328,-0.2641197143,0.0002322953
-0.9085072573,-0.4178692361,0.0003675191
0.0416120006,-0.9991338566,0.0001486143
0.9999489835,-0.0101015254,0.0001020356
0.3522951935,0.9358889574,0.0002096995
0.3152705394,-0.9490018557,0.0001876610
0.9783675722,0.2068744516,0.0003809843
0.0831191850,0.9965396576,0.0002968542
-0.8531397034,0.5216833997,0.0009607429
-0.3522951935,0.9358889574,0.0002096995
-0.9999489835,-0.0101015254,0.0001020356
-0.3152705394,-0.9490018557,0.0001876610
0.9085072573,-0.4178692361,0.0003675191
-0.9644899328,-0.2641197143,0.0002322953
-0.0416120006,-0.9991338566,0.0001486143
0.8531397034,0.5216833997,0.0009607429
-0.0831191850,0.9965396576,0.0002968542
-0.9783675722,0.2068744516,0.0003809843
-0.4582995500,0.8887978405,0.0002808208
-0.9982683970,-0.0588236178,0.0001019473
-0.2391210665,-0.9709897718,0.0001465203
0.9428090416,-0.3333333481,0.0000991179
-0.9428090416,-0.3333333481,0.0000991179
0.0000000000,-1.0000000013,0.0000510178
0.9982683970,-0.0588236178,0.0001019473
0.4582995500,0.8887978405,0.0002808208
0.2391210665,-0.9709897718,0.0001465203
0.9698107325,-0.2438590212,0.0002812676
-0.8929689160,-0.4501186338,0.0005191680
0.0554593554,-0.9984609642,0.0001925672
0.9999984982,-0.0017361085,0.0001021240
0.3365267401,0.9416739315,0.0002003135
0.3301665904,-0.9439226987,0.0001965277
0.9721952974,0.2341717262,0.0003061068
0.0623917748,0.9980517589,0.0002166381
-0.8841887903,0.4671301275,0.0006106276
-0.1905677850,0.9816748398,0.0012537354
-0.9953409237,0.0964236520,0.0010368135
-0.5597928684,-0.8286407592,0.0036828478
0.9993570212,0.0358565598,0.0003855544
0.2729184068,0.9620373839,0.0006202691
0.4051132601,-0.9142669710,0.0009207120
0.9513800329,0.3080199994,0.0005356870
0.0142970200,0.9998978367,0.0002978546
-0.9327791582,0.3604489354,0.0006268677
-0.4996887920,0.8662058070,0.0011785113
-0.9971821419,-0.0750194898,0.0003847153
-0.2172559965,-0.9761147958,0.0005123962
0.9472562540,-0.3204772479,0.0002779508
-0.9379987914,-0.3466386559,0.0003006406
0.0071394879,-0.9999745246,0.0001487393
0.9989361350,-0.0461156596,0.0002364906
0.4281122689,0.9037257586,0.0006012813
0.2573926525,-0.9663069663,0.0003615065
0.9669836324,-0.2548404781,0.0010072746
-0.9018173441,-0.4321208107,0.0017079874
0.0478493311,-0.9988547858,0.0006645740
0.9999816723,-0.0060678500,0.0004045233
0.3446129600,0.9387452095,0.0008127664
0.3223798658,-0.9466106909,0.0007603299
0.9753196982,0.2208015428,0.0013546107
0.0723177390,0.9973821502,0.0010044130
-0.8702852692,0.4925572877,0.0030218239
-0.3655790161,0.9307834161,0.0024051251
-0.9998579963,-0.0168894932,0.0011259662
-0.3036164710,-0.9527964255,0.0019974768
0.9173277161,-0.3981457101,0.0031851657
-0.9605978914,-0.2779507788,0.0022236062
-0.0326356976,-0.9994682388,0.0013598207
0.8081220356,0.5892556510,0.0168358757
-0.1060660172,0.9943689110,0.0044194174
-0.9838007390,0.1793386764,0.0051239622
-0.4714045208,0.8819192910,0.0019641855
-0.9979440733,-0.0640944743,0.0006891879
-0.2318382889,-0.9727548206,0.0009659929
0.9444234406,-0.3287320053,0.0006053996
-0.9411491665,-0.3379920618,0.0006224532
0.0025276382,-0.9999968554,0.0003159548
0.9985415958,-0.0539909119,0.0005805474
0.4465937565,0.8947381858,0.0015506728
0.2459501848,-0.9692828462,0.0008539937
0.9712069043,-0.2382377839,0.0003042628
-0.8879945624,-0.4598543270,0.0005872980
0.0594564260,-0.9982309244,0.0002123444
0.9999999558,0.0003153911,0.0001051304
0.3327561323,0.9430129363,0.0002038947
0.3339115356,-0.9426044389,0.0002046027
0.9707737165,0.2399968355,0.0002996215
0.0581980890,0.9983050764,0.0002078503
-0.8895859505,0.4567681708,0.0005702474
-0.2090829086,0.9778981871,0.0007259823
-0.9966838440,0.0813733994,0.0005611959
-0.5168699314,-0.8560658239,0.0017946873
0.9990961485,0.0425084922,0.0002931620
0.2627700038,0.9648586079,0.0004561979
0.4198902123,-0.9075751985,0.0007289761
0.9486468685,0.3163372442,0.0003648642
0.0094913662,0.9999549755,0.0001977368
-0.9363292544,0.3511234704,0.0004049867
-0.5270361102,0.8498457277,0.0021959838
-0.9963777371,-0.0850403042,0.0006696087
-0.2044646114,-0.9788743272,0.0008519359
0.9493791394,-0.3141328035,0.0004106311
-0.9354144609,-0.3535533906,0.0004621613
0.0107544758,-0.9999421941,0.0002240516
0.9991726256,-0.0406714498,0.0003202476
0.4157598892,0.9094747575,0.0007874240
0.2655422336,-0.9640993596,0.0005029209
0.9767230359,-0.2145060140,0.0008478499
-0.8629099703,-0.5053616261,0.0019974768
0.0771389216,-0.9970205615,0.0006428243
0.9999684453,0.0079477261,0.0002408402
0.3190494475,0.9477381763,0.0004481032
0.3481742934,-0.9374299444,0.0004890088
0.9658043841,0.2592724864,0.0005748836
0.0448482102,0.9989938827,0.0003737351
-0.9050966799,0.4252068778,0.0009428090
-0.2357022604,0.9718254183,0.0004464058
-0.9981205054,0.0612825877,0.0003142697
-0.4643686324,-0.8856424486,0.0008794860
0.9984046607,0.0564643007,0.0002895605
0.2424366107,0.9701673397,0.0004208969
0.4525483400,-0.8917402185,0.0007856742
0.9435856553,0.3311286698,0.0002912301
0.0012071819,0.9999992827,0.0001508977
-0.9420220557,0.3355510894,0.0002951197
-0.3105059718,0.9505716909,0.0007056954
-0.9999175188,0.0128494074,0.0003893760
-0.3576172227,-0.9338686110,0.0008127664
0.8380524814,-0.5456070842,0.0043648567
-0.9805214032,-0.1964185503,0.0015713484
-0.0915677846,-0.9957996577,0.0012717748
0.9123958467,0.4093109146,0.0012672165
-0.0377683147,0.9992866604,0.0005245599
-0.9628688084,0.2699710288,0.0008358236
-0.2573926525,0.9663069663,0.0003615065
-0.9989361350,0.0461156596,0.0002364906
-0.4281122689,-0.9037257586,0.0006012813
0.9971821419,0.0750194898,0.0003847153
0.2172559965,0.9761147958,0.0005123962
0.4996887920,-0.8662058070,0.0011785113
0.9379987914,0.3466386559,0.0003006406
-0.0071394879,0.9999745246,0.0001487393
-0.9472562540,0.3204772479,0.0002779508
-0.3301665904,0.9439226987,0.0001965277
-0.9999984982,0.0017361085,0.0001021240
-0.3365267401,-0.9416739315,0.0002003135
0.8841887903,-0.4671301275,0.0006106276
-0.9721952974,-0.2341717262,0.0003061068
-0.0623917748,-0.9980517589,0.0002166381
0.8929689160,0.4501186338,0.0005191680
-0.0554593554,0.9984609642,0.0001925672
-0.9698107325,0.2438590212,0.0002812676
-0.4051132601,0.9142669710,0.0009207120
-0.9993570212,-0.0358565598,0.0003855544
-0.2729184068,-0.9620373839,0.0006202691
0.9327791582,-0.3604489354,0.0006268677
-0.9513800329,-0.3080199994,0.0005356870
-0.0142970200,-0.9998978367,0.0002978546
0.9953409237,-0.0964236520,0.0010368135
0.5597928684,0.8286407592,0.0036828478
0.1905677850,-0.9816748398,0.0012537354
0.9721952974,-0.2341717262,0.0003061068
-0.8841887903,-0.4671301275,0.0006106276
0.0623917748,-0.9980517589,0.0002166381
0.9999984982,0.0017361085,0.0001021240
0.3301665904,0.9439226987,0.0001965277
0.3365267401,-0.9416739315,0.0002003135
0.9698107325,0.2438590212,0.0002812676
0.0554593554,0.9984609642,0.0001925672
-0.8929689160,0.4501186338,0.0005191680
-0.2172559965,0.9761147958,0.0005123962
-0.9971821419,0.0750194898,0.0003847153
-0.4996887920,-0.8662058070,0.0011785113
0.9989361350,0.0461156596,0.0002364906
0.2573926525,0.9663069663,0.0003615065
0.4281122689,-0.9037257586,0.0006012813
0.9472562540,0.3204772479,0.0002779508
0.0071394879,0.9999745246,0.0001487393
-0.9379987914,0.3466386559,0.0003006406
-0.5597928684,0.8286407592,0.0036828478
-0.9953409237,-0.0964236520,0.0010368135
-0.1905677850,-0.9816748398,0.0012537354
0.9513800329,-0.3080199994,0.0005356870
-0.9327791582,-0.3604489354,0.0006268677
0.0142970200,-0.9998978367,0.0002978546
0.9993570212,-0.0358565598,0.0003855544
0.4051132601,0.9142669710,0.0009207120
0.2729184068,-0.9620373839,0.0006202691
0.9783675722,-0.2068744516,0.0003809843
-0.8531397034,-0.5216833997,0.0009607429
0.0831191850,-0.9965396576,0.0002968542
0.9999489835,0.0101015254,0.0001020356
0.3152705394,0.9490018557,0.0001876610
0.3522951935,-0.9358889574,0.0002096995
0.9644899328,0.2641197143,0.0002322953
0.0416120006,0.9991338566,0.0001486143
-0.9085072573,0.4178692361,0.0003675191
-0.2391210665,0.9709897718,0.0001465203
-0.9982683970,0.0588236178,0.0001019473
-0.4582995500,-0.8887978405,0.0002808208
0.9982683970,0.0588236178,0.0001019473
0.2391210665,0.9709897718,0.0001465203
0.4582995500,-0.8887978405,0.0002808208
0.9428090416,0.3333333481,0.0000991179
0.0000000000,1.0000000013,0.0000510178
-0.9428090416,0.3333333481,0.0000991179
-0.3152705394,0.9490018557,0.0001876610
-0.9999489835,0.0101015254,0.0001020356
-0.3522951935,-0.9358889574,0.0002096995
0.8531397034,-0.5216833997,0.0009607429
-0.9783675722,-0.2068744516,0.0003809843
-0.0831191850,-0.9965396576,0.0002968542
0.9085072573,0.4178692361,0.0003675191
-0.0416120006,0.9991338566,0.0001486143
-0.9644899328,0.2641197143,0.0002322953
-0.2627700038,0.9648586079,0.0004561979
-0.9990961485,0.0425084922,0.0002931620
-0.4198902123,-0.9075751985,0.0007289761
0.9966838440,0.0813733994,0.0005611959
0.2090829086,0.9778981871,0.0007259823
0.5168699314,-0.8560658239,0.0017946873
0.9363292544,0.3511234704,0.0004049867
-0.0094913662,0.9999549755,0.0001977368
-0.9486468685,0.3163372442,0.0003648642
-0.3327561323,0.9430129363,0.0002038947
-0.9999999558,0.0003153911,0.0001051304
-0.3339115356,-0.9426044389,0.0002046027
0.8879945624,-0.4598543270,0.0005872980
-0.9712069043,-0.2382377839,0.0003042628
-0.0594564260,-0.9982309244,0.0002123444
0.8895859505,0.4567681708,0.0005702474
-0.0581980890,0.9983050764,0.0002078503
-0.9707737165,0.2399968355,0.0002996215
-0.4157598892,0.9094747575,0.0007874240
-0.9991726256,-0.0406714498,0.0003202476
-0.2655422336,-0.9640993596,0.0005029209
0.9354144609,-0.3535533906,0.0004621613
-0.9493791394,-0.3141328035,0.0004106311
-0.0107544758,-0.9999421941,0.0002240516
0.9963777371,-0.0850403042,0.0006696087
0.5270361102,0.8498457277,0.0021959838
0.2044646114,-0.9788743272,0.0008519359
0.9605978914,-0.2779507788,0.0022236062
-0.9173277161,-0.3981457101,0.0031851657
0.0326356976,-0.9994682388,0.0013598207
0.9998579963,-0.0168894932,0.0011259662
0.3655790161,0.9307834161,0.0024051251
0.3036164710,-0.9527964255,0.0019974768
0.9838007390,0.1793386764,0.0051239622
0.1060660172,0.9943689110,0.0044194174
-0.8081220356,0.5892556510,0.0168358757
-0.3446129600,0.9387452095,0.0008127664
-0.9999816723,-0.0060678500,0.0004045233
-0.3223798658,-0.9466106909,0.0007603299
0.9018173441,-0.4321208107,0.0017079874
-0.9669836324,-0.2548404781,0.0010072746
-0.0478493311,-0.9988547858,0.0006645740
0.8702852692,0.4925572877,0.0030218239
-0.0723177390,0.9973821502,0.0010044130
-0.9753196982,0.2208015428,0.0013546107
-0.4465937565,0.8947381858,0.0015506728
-0.9985415958,-0.0539909119,0.0005805474
-0.2459501848,-0.9692828462,0.0008539937
0.9411491665,-0.3379920618,0.0006224532
-0.9444234406,-0.3287320053,0.0006053996
-0.0025276382,-0.9999968554,0.0003159548
0.9979440733,-0.0640944743,0.0006891879
0.4714045208,0.8819192910,0.0019641855
0.2318382889,-0.9727548206,0.0009659929
0.9805214032,-0.1964185503,0.0015713484
-0.8380524814,-0.5456070842,0.0043648567
0.0915677846,-0.9957996577,0.0012717748
0.9999175188,0.0128494074,0.0003893760
0.3105059718,0.9505716909,0.0007056954
0.3576172227,-0.9338686110,0.0008127664
0.9628688084,0.2699710288,0.0008358236
0.0377683147,0.9992866604,0.0005245599
-0.9123958467,0.4093109146,0.0012672165
-0.2424366107,0.9701673397,0.0004208969
-0.9984046607,0.0564643007,0.0002895605
-0.4525483400,-0.8917402185,0.0007856742
0.9981205054,0.0612825877,0.0003142697
0.2357022604,0.9718254183,0.0004464058
0.4643686324,-0.8856424486,0.0008794860
0.9420220557,0.3355510894,0.0002951197
-0.0012071819,0.9999992827,0.0001508977
-0.9435856553,0.3311286698,0.0002912301
-0.3190494475,0.9477381763,0.0004481032
-0.9999684453,0.0079477261,0.0002408402
-0.3481742934,-0.9374299444,0.0004890088
0.8629099703,-0.5053616261,0.0019974768
-0.9767230359,-0.2145060140,0.0008478499
-0.0771389216,-0.9970205615,0.0006428243
0.9050966799,0.4252068778,0.0009428090
-0.0448482102,0.9989938827,0.0003737351
-0.9658043841,0.2592724864,0.0005748836
-0.2592724864,0.9658043841,0.0005748836
-0.9989938827,0.0448482102,0.0003737351
-0.4252068778,-0.9050966799,0.0009428090
0.9970205615,0.0771389216,0.0006428243
0.2145060140,0.9767230359,0.0008478499
0.5053616261,-0.8629099703,0.0019974768
0.9374299444,0.3481742934,0.0004890088
-0.0079477261,0.9999684453,0.0002408402
-0.9477381763,0.3190494475,0.0004481032
-0.3311286698,0.9435856553,0.0002912301
-0.9999992827,0.0012071819,0.0001508977
-0.3355510894,-0.9420220557,0.0002951197
0.8856424486,-0.4643686324,0.0008794860
-0.9718254183,-0.2357022604,0.0004464058
-0.0612825877,-0.9981205054,0.0003142697
0.8917402185,0.4525483400,0.0007856742
-0.0564643007,0.9984046607,0.0002895605
-0.9701673397,0.2424366107,0.0004208969
-0.4093109146,0.9123958467,0.0012672165
-0.9992866604,-0.0377683147,0.0005245599
-0.2699710288,-0.9628688084,0.0008358236
0.9338686110,-0.3576172227,0.0008127664
-0.9505716909,-0.3105059718,0.0007056954
-0.0128494074,-0.9999175188,0.0003893760
0.9957996577,-0.0915677846,0.0012717748
0.5456070842,0.8380524814,0.0043648567
0.1964185503,-0.9805214032,0.0015713484
0.9727548206,-0.2318382889,0.0009659929
-0.8819192910,-0.4714045208,0.0019641855
0.0640944743,-0.9979440733,0.0006891879
0.9999968554,0.0025276382,0.0003159548
0.3287320053,0.9444234406,0.0006053996
0.3379920618,-0.9411491665,0.0006224532
0.9692828462,0.2459501848,0.0008539937
0.0539909119,0.9985415958,0.0005805474
-0.8947381858,0.4465937565,0.0015506728
-0.2208015428,0.9753196982,0.0013546107
-0.9973821502,0.0723177390,0.0010044130
-0.4925572877,-0.8702852692,0.0030218239
0.9988547858,0.0478493311,0.0006645740
0.2548404781,0.9669836324,0.0010072746
0.4321208107,-0.9018173441,0.0017079874
0.9466106909,0.3223798658,0.0007603299
0.0060678500,0.9999816723,0.0004045233
-0.9387452095,0.3446129600,0.0008127664
-0.5892556510,0.8081220356,0.0168358757
-0.9943689110,-0.1060660172,0.0044194174
-0.1793386764,-0.9838007390,0.0051239622
0.9527964255,-0.3036164710,0.0019974768
-0.9307834161,-0.3655790161,0.0024051251
0.0168894932,-0.9998579963,0.0011259662
0.9994682388,-0.0326356976,0.0013598207
0.3981457101,0.9173277161,0.0031851657
0.2779507788,-0.9605978914,0.0022236062
0.9788743272,-0.2044646114,0.0008519359
-0.8498457277,-0.5270361102,0.0021959838
0.0850403042,-0.9963777371,0.0006696087
0.9999421941,0.0107544758,0.0002240516
0.3141328035,0.9493791394,0.0004106311
0.3535533906,-0.9354144609,0.0004621613
0.9640993596,0.2655422336,0.0005029209
0.0406714498,0.9991726256,0.0003202476
-0.9094747575,0.4157598892,0.0007874240
-0.2399968355,0.9707737165,0.0002996215
-0.9983050764,0.0581980890,0.0002078503
-0.4567681708,-0.8895859505,0.0005702474
0.9982309244,0.0594564260,0.0002123444
0.2382377839,0.9712069043,0.0003042628
0.4598543270,-0.8879945624,0.0005872980
0.9426044389,0.3339115356,0.0002046027
-0.0003153911,0.9999999558,0.0001051304
-0.9430129363,0.3327561323,0.0002038947
-0.3163372442,0.9486468685,0.0003648642
-0.9999549755,0.0094913662,0.0001977368
-0.3511234704,-0.9363292544,0.0004049867
0.8560658239,-0.5168699314,0.0017946873
-0.9778981871,-0.2090829086,0.0007259823
-0.0813733994,-0.9966838440,0.0005611959
0.9075751985,0.4198902123,0.0007289761
-0.0425084922,0.9990961485,0.0002931620
-0.9648586079,0.2627700038,0.0004561979
-0.2641197143,0.9644899328,0.0002322953
-0.9991338566,0.0416120006,0.0001486143
-0.4178692361,-0.9085072573,0.0003675191
0.9965396576,0.0831191850,0.0002968542
0.2068744516,0.9783675722,0.0003809843
0.5216833997,-0.8531397034,0.0009607429
0.9358889574,0.3522951935,0.0002096995
-0.0101015254,0.9999489835,0.0001020356
-0.9490018557,0.3152705394,0.0001876610
-0.3333333481,0.9428090416,0.0000991179
-1.0000000013,0.0000000000,0.0000510178
-0.3333333481,-0.9428090416,0.0000991179
0.8887978405,-0.4582995500,0.0002808208
-0.9709897718,-0.2391210665,0.0001465203
-0.0588236178,-0.9982683970,0.0001019473
0.8887978405,0.4582995500,0.0002808208
-0.0588236178,0.9982683970,0.0001019473
-0.9709897718,0.2391210665,0.0001465203
-0.4178692361,0.9085072573,0.0003675191
-0.9991338566,-0.0416120006,0.0001486143
-0.2641197143,-0.9644899328,0.0002322953
0.9358889574,-0.3522951935,0.0002096995
-0.9490018557,-0.3152705394,0.0001876610
-0.0101015254,-0.9999489835,0.0001020356
0.9965396576,-0.0831191850,0.0002968542
0.5216833997,0.8531397034,0.0009607429
0.2068744516,-0.9783675722,0.0003809843
0.9620373839,-0.2729184068,0.0006202691
-0.9142669710,-0.4051132601,0.0009207120
0.0358565598,-0.9993570212,0.0003855544
0.9998978367,-0.0142970200,0.0002978546
0.3604489354,0.9327791582,0.0006268677
0.3080199994,-0.9513800329,0.0005356870
0.9816748398,0.1905677850,0.0012537354
0.0964236520,0.9953409237,0.0010368135
-0.8286407592,0.5597928684,0.0036828478
-0.3466386559,0.9379987914,0.0003006406
-0.9999745246,-0.0071394879,0.0001487393
-0.3204772479,-0.9472562540,0.0002779508
0.9037257586,-0.4281122689,0.0006012813
-0.9663069663,-0.2573926525,0.0003615065
-0.0461156596,-0.9989361350,0.0002364906
0.8662058070,0.4996887920,0.0011785113
-0.0750194898,0.9971821419,0.0003847153
-0.9761147958,0.2172559965,0.0005123962
-0.4501186338,0.8929689160,0.0005191680
-0.9984609642,-0.0554593554,0.0001925672
-0.2438590212,-0.9698107325,0.0002812676
0.9416739315,-0.3365267401,0.0002003135
-0.9439226987,-0.3301665904,0.0001965277
-0.0017361085,-0.9999984982,0.0001021240
0.9980517589,-0.0623917748,0.0002166381
0.4671301275,0.8841887903,0.0006106276
0.2341717262,-0.9721952974,0.0003061068
0.9816748398,-0.1905677850,0.0012537354
-0.8286407592,-0.5597928684,0.0036828478
0.0964236520,-0.9953409237,0.0010368135
0.9998978367,0.0142970200,0.0002978546
0.3080199994,0.9513800329,0.0005356870
0.3604489354,-0.9327791582,0.0006268677
0.9620373839,0.2729184068,0.0006202691
0.0358565598,0.9993570212,0.0003855544
-0.9142669710,0.4051132601,0.0009207120
-0.2438590212,0.9698107325,0.0002812676
-0.9984609642,0.0554593554,0.0001925672
-0.4501186338,-0.8929689160,0.0005191680
0.9980517589,0.0623917748,0.0002166381
0.2341717262,0.9721952974,0.0003061068
0.4671301275,-0.8841887903,0.0006106276
0.9416739315,0.3365267401,0.0002003135
-0.0017361085,0.9999984982,0.0001021240
-0.9439226987,0.3301665904,0.0001965277
-0.3204772479,0.9472562540,0.0002779508
-0.9999745246,0.0071394879,0.0001487393
-0.3466386559,-0.9379987914,0.0003006406
0.8662058070,-0.4996887920,0.0011785113
-0.9761147958,-0.2172559965,0.0005123962
-0.0750194898,-0.9971821419,0.0003847153
0.9037257586,0.4281122689,0.0006012813
-0.0461156596,0.9989361350,0.0002364906
-0.9663069663,0.2573926525,0.0003615065
-0.2699710288,0.9628688084,0.0008358236
-0.9992866604,0.0377683147,0.0005245599
-0.4093109146,-0.9123958467,0.0012672165
0.9957996577,0.0915677846,0.0012717748
0.1964185503,0.9805214032,0.0015713484
0.5456070842,-0.8380524814,0.0043648567
0.9338686110,0.3576172227,0.0008127664
-0.0128494074,0.9999175188,0.0003893760
-0.9505716909,0.3105059718,0.0007056954
-0.3355510894,0.9420220557,0.0002951197
-0.9999992827,-0.0012071819,0.0001508977
-0.3311286698,-0.9435856553,0.0002912301
0.8917402185,-0.4525483400,0.0007856742
-0.9701673397,-0.2424366107,0.0004208969
-0.0564643007,-0.9984046607,0.0002895605
0.8856424486,0.4643686324,0.0008794860
-0.0612825877,0.9981205054,0.0003142697
-0.9718254183,0.2357022604,0.0004464058
-0.4252068778,0.9050966799,0.0009428090
-0.9989938827,-0.0448482102,0.0003737351
-0.2592724864,-0.9658043841,0.0005748836
0.9374299444,-0.3481742934,0.0004890088
-0.9477381763,-0.3190494475,0.0004481032
-0.0079477261,-0.9999684453,0.0002408402
0.9970205615,-0.0771389216,0.0006428243
0.5053616261,0.8629099703,0.0019974768
0.2145060140,-0.9767230359,0.0008478499
0.9640993596,-0.2655422336,0.0005029209
-0.9094747575,-0.4157598892,0.0007874240
0.0406714498,-0.9991726256,0.0003202476
0.9999421941,-0.0107544758,0.0002240516
0.3535533906,0.9354144609,0.0004621613
0.3141328035,-0.9493791394,0.0004106311
0.9788743272,0.2044646114,0.0008519359
0.0850403042,0.9963777371,0.0006696087
-0.8498457277,0.5270361102,0.0021959838
-0.3511234704,0.9363292544,0.0004049867
-0.9999549755,-0.0094913662,0.0001977368
-0.3163372442,-0.9486468685,0.0003648642
0.9075751985,-0.4198902123,0.0007289761
-0.9648586079,-0.2627700038,0.0004561979
-0.0425084922,-0.9990961485,0.0002931620
0.8560658239,0.5168699314,0.0017946873
-0.0813733994,0.9966838440,0.0005611959
-0.9778981871,0.2090829086,0.0007259823
-0.4567681708,0.8895859505,0.0005702474
-0.9983050764,-0.0581980890,0.0002078503
-0.2399968355,-0.9707737165,0.0002996215
0.9426044389,-0.3339115356,0.0002046027
-0.9430129363,-0.3327561323,0.0002038947
-0.0003153911,-0.9999999558,0.0001051304
0.9982309244,-0.0594564260,0.0002123444
0.4598543270,0.8879945624,0.0005872980
0.2382377839,-0.9712069043,0.0003042628
0.9692828462,-0.2459501848,0.0008539937
-0.8947381858,-0.4465937565,0.0015506728
0.0539909119,-0.9985415958,0.0005805474
0.9999968554,-0.0025276382,0.0003159548
0.3379920618,0.9411491665,0.0006224532
0.3287320053,-0.9444234406,0.0006053996
0.9727548206,0.2318382889,0.0009659929
0.0640944743,0.9979440733,0.0006891879
-0.8819192910,0.4714045208,0.0019641855
-0.1793386764,0.9838007390,0.0051239622
-0.9943689110,0.1060660172,0.0044194174
-0.5892556510,-0.8081220356,0.0168358757
0.9994682388,0.0326356976,0.0013598207
0.2779507788,0.9605978914,0.0022236062
0.3981457101,-0.9173277161,0.0031851657
0.9527964255,0.3036164710,0.0019974768
0.0168894932,0.9998579963,0.0011259662
-0.9307834161,0.3655790161,0.0024051251
-0.4925572877,0.8702852692,0.0030218239
-0.9973821502,-0.0723177390,0.0010044130
-0.2208015428,-0.9753196982,0.0013546107
0.9466106909,-0.3223798658,0.0007603299
-0.9387452095,-0.3446129600,0.0008127664
0.0060678500,-0.9999816723,0.0004045233
0.9988547858,-0.0478493311,0.0006645740
0.4321208107,0.9018173441,0.0017079874
0.2548404781,-0.9669836324,0.0010072746
0.9663069663,-0.2573926525,0.0003615065
-0.9037257586,-0.4281122689,0.0006012813
0.0461156596,-0.9989361350,0.0002364906
0.9999745246,-0.0071394879,0.0001487393
0.3466386559,0.9379987914,0.0003006406
0.3204772479,-0.9472562540,0.0002779508
0.9761147958,0.2172559965,0.0005123962
0.0750194898,0.9971821419,0.0003847153
-0.8662058070,0.4996887920,0.0011785113
-0.3604489354,0.9327791582,0.0006268677
-0.9998978367,-0.0142970200,0.0002978546
-0.3080199994,-0.9513800329,0.0005356870
0.9142669710,-0.4051132601,0.0009207120
-0.9620373839,-0.2729184068,0.0006202691
-0.0358565598,-0.9993570212,0.0003855544
0.8286407592,0.5597928684,0.0036828478
-0.0964236520,0.9953409237,0.0010368135
-0.9816748398,0.1905677850,0.0012537354
-0.4671301275,0.8841887903,0.0006106276
-0.9980517589,-0.0623917748,0.0002166381
-0.2341717262,-0.9721952974,0.0003061068
0.9439226987,-0.3301665904,0.0001965277
-0.9416739315,-0.3365267401,0.0002003135
0.0017361085,-0.9999984982,0.0001021240
0.9984609642,-0.0554593554,0.0001925672
0.4501186338,0.8929689160,0.0005191680
0.2438590212,-0.9698107325,0.0002812676
0.9709897718,-0.2391210665,0.0001465203
-0.8887978405,-0.4582995500,0.0002808208
0.0588236178,-0.9982683970,0.0001019473
1.0000000013,0.0000000000,0.0000510178
0.3333333481,0.9428090416,0.0000991179
0.3333333481,-0.9428090416,0.0000991179
0.9709897718,0.2391210665,0.0001465203
0.0588236178,0.9982683970,0.0001019473
-0.8887978405,0.4582995500,0.0002808208
-0.2068744516,0.9783675722,0.0003809843
-0.9965396576,0.0831191850,0.0002968542
-0.5216833997,-0.8531397034,0.0009607429
0.9991338566,0.0416120006,0.0001486143
0.2641197143,0.9644899328,0.0002322953
0.4178692361,-0.9085072573,0.0003675191
0.9490018557,0.3152705394,0.0001876610
0.0101015254,0.9999489835,0.0001020356
-0.9358889574,0.3522951935,0.0002096995
-0.5216833997,0.8531397034,0.0009607429
-0.9965396576,-0.0831191850,0.0002968542
-0.2068744516,-0.9783675722,0.0003809843
0.9490018557,-0.3152705394,0.0001876610
-0.9358889574,-0.3522951935,0.0002096995
0.0101015254,-0.9999489835,0.0001020356
0.9991338566,-0.0416120006,0.0001486143
0.4178692361,0.9085072573,0.0003675191
0.2641197143,-0.9644899328,0.0002322953
0.9761147958,-0.2172559965,0.0005123962
-0.8662058070,-0.4996887920,0.0011785113
0.0750194898,-0.9971821419,0.0003847153
0.9999745246,0.0071394879,0.0001487393
0.3204772479,0.9472562540,0.0002779508
0.3466386559,-0.9379987914,0.0003006406
0.9663069663,0.2573926525,0.0003615065
0.0461156596,0.9989361350,0.0002364906
-0.9037257586,0.4281122689,0.0006012813
-0.2341717262,0.9721952974,0.0003061068
-0.9980517589,0.0623917748,0.0002166381
-0.4671301275,-0.8841887903,0.0006106276
0.9984609642,0.0554593554,0.0001925672
0.2438590212,0.9698107325,0.0002812676
0.4501186338,-0.8929689160,0.0005191680
0.9439226987,0.3301665904,0.0001965277
0.0017361085,0.9999984982,0.0001021240
-0.9416739315,0.3365267401,0.0002003135
-0.3080199994,0.9513800329,0.0005356870
-0.9998978367,0.0142970200,0.0002978546
-0.3604489354,-0.9327791582,0.0006268677
0.8286407592,-0.5597928684,0.0036828478
-0.9816748398,-0.1905677850,0.0012537354
-0.0964236520,-0.9953409237,0.0010368135
0.9142669710,0.4051132601,0.0009207120
-0.0358565598,0.9993570212,0.0003855544
-0.9620373839,0.2729184068,0.0006202691
-0.2548404781,0.9669836324,0.0010072746
-0.9988547858,0.0478493311,0.0006645740
-0.4321208107,-0.9018173441,0.0017079874
0.9973821502,0.0723177390,0.0010044130
0.2208015428,0.9753196982,0.0013546107
0.4925572877,-0.8702852692,0.0030218239
0.9387452095,0.3446129600,0.0008127664
-0.0060678500,0.9999816723,0.0004045233
-0.9466106909,0.3223798658,0.0007603299
-0.3287320053,0.9444234406,0.0006053996
-0.9999968554,0.0025276382,0.0003159548
-0.3379920618,-0.9411491665,0.0006224532
0.8819192910,-0.4714045208,0.0019641855
-0.9727548206,-0.2318382889,0.0009659929
-0.0640944743,-0.9979440733,0.0006891879
0.8947381858,0.4465937565,0.0015506728
-0.0539909119,0.9985415958,0.0005805474
-0.9692828462,0.2459501848,0.0008539937
-0.3981457101,0.9173277161,0.0031851657
-0.9994682388,-0.0326356976,0.0013598207
-0.2779507788,-0.9605978914,0.0022236062
0.9307834161,-0.3655790161,0.0024051251
-0.9527964255,-0.3036164710,0.0019974768
-0.0168894932,-0.9998579963,0.0011259662
0.9943689110,-0.1060660172,0.0044194174
0.5892556510,0.8081220356,0.0168358757
0.1793386764,-0.9838007390,0.0051239622
0.9718254183,-0.2357022604,0.0004464058
-0.8856424486,-0.4643686324,0.0008794860
0.0612825877,-0.9981205054,0.0003142697
0.9999992827,0.0012071819,0.0001508977
0.3311286698,0.9435856553,0.0002912301
0.3355510894,-0.9420220557,0.0002951197
0.9701673397,0.2424366107,0.0004208969
0.0564643007,0.9984046607,0.0002895605
-0.8917402185,0.4525483400,0.0007856742
-0.2145060140,0.9767230359,0.0008478499
-0.9970205615,0.0771389216,0.0006428243
-0.5053616261,-0.8629099703,0.0019974768
0.9989938827,0.0448482102,0.0003737351
0.2592724864,0.9658043841,0.0005748836
0.4252068778,-0.9050966799,0.0009428090
0.9477381763,0.3190494475,0.0004481032
0.0079477261,0.9999684453,0.0002408402
-0.9374299444,0.3481742934,0.0004890088
-0.5456070842,0.8380524814,0.0043648567
-0.9957996577,-0.0915677846,0.0012717748
-0.1964185503,-0.9805214032,0.0015713484
0.9505716909,-0.3105059718,0.0007056954
-0.9338686110,-0.3576172227,0.0008127664
0.0128494074,-0.9999175188,0.0003893760
0.9992866604,-0.0377683147,0.0005245599
0.4093109146,0.9123958467,0.0012672165
0.2699710288,-0.9628688084,0.0008358236
0.9778981871,-0.2090829086,0.0007259823
-0.8560658239,-0.5168699314,0.0017946873
0.0813733994,-0.9966838440,0.0005611959
0.9999549755,0.0094913662,0.0001977368
0.3163372442,0.9486468685,0.0003648642
0.3511234704,-0.9363292544,0.0004049867
0.9648586079,0.2627700038,0.0004561979
0.0425084922,0.9990961485,0.0002931620
-0.9075751985,0.4198902123,0.0007289761
-0.2382377839,0.9712069043,0.0003042628
-0.9982309244,0.0594564260,0.0002123444
-0.4598543270,-0.8879945624,0.0005872980
0.9983050764,0.0581980890,0.0002078503
0.2399968355,0.9707737165,0.0002996215
0.4567681708,-0.8895859505,0.0005702474
0.9430129363,0.3327561323,0.0002038947
0.0003153911,0.9999999558,0.0001051304
-0.9426044389,0.3339115356,0.0002046027
-0.3141328035,0.9493791394,0.0004106311
-0.9999421941,0.0107544758,0.0002240516
-0.3535533906,-0.9354144609,0.0004621613
0.8498457277,-0.5270361102,0.0021959838
-0.9788743272,-0.2044646114,0.0008519359
-0.0850403042,-0.9963777371,0.0006696087
0.9094747575,0.4157598892,0.0007874240
-0.0406714498,0.9991726256,0.0003202476
-0.9640993596,0.2655422336,0.0005029209
-0.2779507788,0.9605978914,0.0022236062
-0.9994682388,0.0326356976,0.0013598207
-0.3981457101,-0.9173277161,0.0031851657
0.9943689110,0.1060660172,0.0044194174
0.1793386764,0.9838007390,0.0051239622
0.5892556510,-0.8081220356,0.0168358757
0.9307834161,0.3655790161,0.0024051251
-0.0168894932,0.9998579963,0.0011259662
-0.9527964255,0.3036164710,0.0019974768
-0.3379920618,0.9411491665,0.0006224532
-0.9999968554,-0.0025276382,0.0003159548
-0.3287320053,-0.9444234406,0.0006053996
0.8947381858,-0.4465937565,0.0015506728
-0.9692828462,-0.2459501848,0.0008539937
-0.0539909119,-0.9985415958,0.0005805474
0.8819192910,0.4714045208,0.0019641855
-0.0640944743,0.9979440733,0.0006891879
-0.9727548206,0.2318382889,0.0009659929
-0.4321208107,0.9018173441,0.0017079874
-0.9988547858,-0.0478493311,0.0006645740
-0.2548404781,-0.9669836324,0.0010072746
0.9387452095,-0.3446129600,0.0008127664
-0.9466106909,-0.3223798658,0.0007603299
-0.0060678500,-0.9999816723,0.0004045233
0.9973821502,-0.0723177390,0.0010044130
0.4925572877,0.8702852692,0.0030218239
0.2208015428,-0.9753196982,0.0013546107
0.9648586079,-0.2627700038,0.0004561979
-0.9075751985,-0.4198902123,0.0007289761
0.0425084922,-0.9990961485,0.0002931620
0.9999549755,-0.0094913662,0.0001977368
0.3511234704,0.9363292544,0.0004049867
0.3163372442,-0.9486468685,0.0003648642
0.9778981871,0.2090829086,0.0007259823
0.0813733994,0.9966838440,0.0005611959
-0.8560658239,0.5168699314,0.0017946873
-0.3535533906,0.9354144609,0.0004621613
-0.9999421941,-0.0107544758,0.0002240516
-0.3141328035,-0.9493791394,0.0004106311
0.9094747575,-0.4157598892,0.0007874240
-0.9640993596,-0.2655422336,0.0005029209
-0.0406714498,-0.9991726256,0.0003202476
0.8498457277,0.5270361102,0.0021959838
-0.0850403042,0.9963777371,0.0006696087
-0.9788743272,0.2044646114,0.0008519359
-0.4598543270,0.8879945624,0.0005872980
-0.9982309244,-0.0594564260,0.0002123444
-0.2382377839,-0.9712069043,0.0003042628
0.9430129363,-0.3327561323,0.0002038947
-0.9426044389,-0.3339115356,0.0002046027
0.0003153911,-0.9999999558,0.0001051304
0.9983050764,-0.0581980890,0.0002078503
0.4567681708,0.8895859505,0.0005702474
0.2399968355,-0.9707737165,0.0002996215
0.9701673397,-0.2424366107,0.0004208969
-0.8917402185,-0.4525483400,0.0007856742
0.0564643007,-0.9984046607,0.0002895605
0.9999992827,-0.0012071819,0.0001508977
0.3355510894,0.9420220557,0.0002951197
0.3311286698,-0.9435856553,0.0002912301
0.9718254183,0.2357022604,0.0004464058
0.0612825877,0.9981205054,0.0003142697
-0.8856424486,0.4643686324,0.0008794860
-0.1964185503,0.9805214032,0.0015713484
-0.9957996577,0.0915677846,0.0012717748
-0.5456070842,-0.8380524814,0.0043648567
0.9992866604,0.0377683147,0.0005245599
0.2699710288,0.9628688084,0.0008358236
0.4093109146,-0.9123958467,0.0012672165
0.9505716909,0.3105059718,0.0007056954
0.0128494074,0.9999175188,0.0003893760
-0.9338686110,0.3576172227,0.0008127664
-0.5053616261,0.8629099703,0.0019974768
-0.9970205615,-0.0771389216,0.0006428243
-0.2145060140,-0.9767230359,0.0008478499
0.9477381763,-0.3190494475,0.0004481032
-0.9374299444,-0.3481742934,0.0004890088
0.0079477261,-0.9999684453,0.0002408402
0.9989938827,-0.0448482102,0.0003737351
0.4252068778,0.9050966799,0.0009428090
0.2592724864,-0.9658043841,0.0005748836


==> tikzfigs/crcbethe4.csv <==
xcoord,ycoord,radius
-0.0000000000,-1.0290855136,0.2429341359
0.0000000000,1.0290855136,0.2429341359
-1.0290855136,0.0000000000,0.2429341359
1.0290855136,0.0000000000,0.2429341359
-0.9717365435,-0.2429341359,0.0573489701
0.0000000000,-1.0004110286,0.0286744851
0.9717365435,-0.2429341359,0.0573489701
-0.9717365435,0.2429341359,0.0573489701
0.9717365435,0.2429341359,0.0573489701
0.0000000000,1.0004110286,0.0286744851
-1.0004110286,0.0000000000,0.0286744851
-0.2429341359,-0.9717365435,0.0573489701
-0.2429341359,0.9717365435,0.0573489701
0.2429341359,-0.9717365435,0.0573489701
1.0004110286,0.0000000000,0.0286744851
0.2429341359,0.9717365435,0.0573489701
-0.9995891403,-0.0294963733,0.0069631492
-0.1855851658,-0.9826892222,0.0109526787
-0.3002831060,0.9540147371,0.0177218064
-0.9717365435,-0.2361650082,0.0067691277
-0.0000000000,-1.0000058906,0.0034323839
0.9717365435,-0.2361650082,0.0067691277
0.1855851658,-0.9826892222,0.0109526787
0.9995891403,-0.0294963733,0.0069631492
0.3002831060,0.9540147371,0.0177218064
-0.9995891403,0.0294963733,0.0069631492
-0.3002831060,-0.9540147371,0.0177218064
-0.1855851658,0.9826892222,0.0109526787
0.3002831060,-0.9540147371,0.0177218064
0.9995891403,0.0294963733,0.0069631492
0.1855851658,0.9826892222,0.0109526787
-0.9717365435,0.2361650082,0.0067691277
0.9717365435,0.2361650082,0.0067691277
-0.0000000000,1.0000058906,0.0034323839
-1.0000058906,-0.0000000000,0.0034323839
-0.2361650082,-0.9717365435,0.0067691277
-0.2361650082,0.9717365435,0.0067691277
-0.9826892222,-0.1855851658,0.0109526787
-0.0294963733,-0.9995891403,0.0069631492
0.9540147371,-0.3002831060,0.0177218064
-0.9826892222,0.1855851658,0.0109526787
0.9540147371,0.3002831060,0.0177218064
-0.0294963733,0.9995891403,0.0069631492
-0.9540147371,-0.3002831060,0.0177218064
0.0294963733,-0.9995891403,0.0069631492
0.9826892222,-0.1855851658,0.0109526787
0.2361650082,-0.9717365435,0.0067691277
1.0000058906,-0.0000000000,0.0034323839
0.2361650082,0.9717365435,0.0067691277
-0.9540147371,0.3002831060,0.0177218064
0.9826892222,0.1855851658,0.0109526787
0.0294963733,0.9995891403,0.0069631492
-0.9999941094,-0.0035321957,0.0008338383
-0.2293958805,-0.9733345178,0.0015979743
-0.2429341359,0.9700442616,0.0016922819
-0.9804986865,-0.1965378444,0.0021905357
-0.0224105468,-0.9997497270,0.0013226031
0.9591187442,-0.2830215277,0.0031544498
-0.9846907585,0.1743404669,0.0032385537
0.9481074683,0.3180049124,0.0059072688
-0.0367853399,0.9993255485,0.0021709602
-0.9995891403,-0.0286744851,0.0008218883
-0.1865780519,-0.9824410007,0.0012997048
-0.2977196023,0.9546556131,0.0020739181
-0.9717365435,-0.2360693681,0.0008102759
-0.0000000000,-1.0000000844,0.0004109441
0.9717365435,-0.2360693681,0.0008102759
0.1865780519,-0.9824410007,0.0012997048
0.9995891403,-0.0286744851,0.0008218883
0.2977196023,0.9546556131,0.0020739181
-0.9591187442,-0.2830215277,0.0031544498
0.0224105468,-0.9997497270,0.0013226031
0.9804986865,-0.1965378444,0.0021905357
0.2293958805,-0.9733345178,0.0015979743
0.9999941094,-0.0035321957,0.0008338383
0.2429341359,0.9700442616,0.0016922819
-0.9481074683,0.3180049124,0.0059072688
0.9846907585,0.1743404669,0.0032385537
0.0367853399,0.9993255485,0.0021709602
-0.9999941094,0.0035321957,0.0008338383
-0.2429341359,-0.9700442616,0.0016922819
-0.2293958805,0.9733345178,0.0015979743
-0.9846907585,-0.1743404669,0.0032385537
-0.0367853399,-0.9993255485,0.0021709602
0.9481074683,-0.3180049124,0.0059072688
-0.9804986865,0.1965378444,0.0021905357
0.9591187442,0.2830215277,0.0031544498
-0.0224105468,0.9997497270,0.0013226031
-0.9481074683,-0.3180049124,0.0059072688
0.0367853399,-0.9993255485,0.0021709602
0.9846907585,-0.1743404669,0.0032385537
0.2429341359,-0.9700442616,0.0016922819
0.9999941094,0.0035321957,0.0008338383
0.2293958805,0.9733345178,0.0015979743
-0.9591187442,0.2830215277,0.0031544498
0.9804986865,0.1965378444,0.0021905357
0.0224105468,0.9997497270,0.0013226031
-0.9995891403,0.0286744851,0.0008218883
-0.2977196023,-0.9546556131,0.0020739181
-0.1865780519,0.9824410007,0.0012997048
0.2977196023,-0.9546556131,0.0020739181
0.9995891403,0.0286744851,0.0008218883
0.1865780519,0.9824410007,0.0012997048
-0.9717365435,0.2360693681,0.0008102759
0.9717365435,0.2360693681,0.0008102759
-0.0000000000,1.0000000844,0.0004109441
-1.0000000844,-0.0000000000,0.0004109441
-0.2360693681,-0.9717365435,0.0008102759
-0.2360693681,0.9717365435,0.0008102759
-0.9824410007,-0.1865780519,0.0012997048
-0.0286744851,-0.9995891403,0.0008218883
0.9546556131,-0.2977196023,0.0020739181
-0.9824410007,0.1865780519,0.0012997048
0.9546556131,0.2977196023,0.0020739181
-0.0286744851,0.9995891403,0.0008218883
-0.9997497270,-0.0224105468,0.0013226031
-0.1965378444,-0.9804986865,0.0021905357
-0.2830215277,0.9591187442,0.0031544498
-0.9733345178,-0.2293958805,0.0015979743
-0.0035321957,-0.9999941094,0.0008338383
0.9700442616,-0.2429341359,0.0016922819
0.1743404669,-0.9846907585,0.0032385537
0.9993255485,-0.0367853399,0.0021709602
0.3180049124,0.9481074683,0.0059072688
-0.9997497270,0.0224105468,0.0013226031
-0.2830215277,-0.9591187442,0.0031544498
-0.1965378444,0.9804986865,0.0021905357
0.3180049124,-0.9481074683,0.0059072688
0.9993255485,0.0367853399,0.0021709602
0.1743404669,0.9846907585,0.0032385537
-0.9733345178,0.2293958805,0.0015979743
0.9700442616,0.2429341359,0.0016922819
-0.0035321957,0.9999941094,0.0008338383
-0.9993255485,-0.0367853399,0.0021709602
-0.1743404669,-0.9846907585,0.0032385537
-0.3180049124,0.9481074683,0.0059072688
-0.9700442616,-0.2429341359,0.0016922819
0.0035321957,-0.9999941094,0.0008338383
0.9733345178,-0.2293958805,0.0015979743
0.1965378444,-0.9804986865,0.0021905357
0.9997497270,-0.0224105468,0.0013226031
0.2830215277,0.9591187442,0.0031544498
-0.9546556131,-0.2977196023,0.0020739181
0.0286744851,-0.9995891403,0.0008218883
0.9824410007,-0.1865780519,0.0012997048
0.2360693681,-0.9717365435,0.0008102759
1.0000000844,-0.0000000000,0.0004109441
0.2360693681,0.9717365435,0.0008102759
-0.9546556131,0.2977196023,0.0020739181
0.9824410007,0.1865780519,0.0012997048
0.0286744851,0.9995891403,0.0008218883
-0.9993255485,0.0367853399,0.0021709602
-0.3180049124,-0.9481074683,0.0059072688
-0.1743404669,0.9846907585,0.0032385537
0.2830215277,-0.9591187442,0.0031544498
0.9997497270,0.0224105468,0.0013226031
0.1965378444,0.9804986865,0.0021905357
-0.9700442616,0.2429341359,0.0016922819
0.9733345178,0.2293958805,0.0015979743
0.0035321957,0.9999941094,0.0008338383


==> tikzfigs/crcpent4.csv <==
xcoord,ycoord,radius
-0.0000000000,1.2720196495,0.7861513778
-0.0000000000,-1.2720196495,0.7861513778
1.2720196495,-0.0000000000,0.7861513778
-1.2720196495,-0.0000000000,0.7861513778
0.7861513778,-0.7861513778,0.4858682718
-0.7861513778,-0.7861513778,0.4858682718
0.7861513778,0.7861513778,0.4858682718
-0.7861513778,0.7861513778,0.4858682718
-0.3002831060,0.9717365435,0.1855851658
-0.9717365435,0.3002831060,0.1855851658
0.9717365435,0.3002831060,0.1855851658
0.3002831060,0.9717365435,0.1855851658
0.7861513778,0.6360098248,0.1501415530
0.0000000000,1.0034382745,0.0829962092
-0.7861513778,0.6360098248,0.1501415530
-0.9717365435,-0.3002831060,0.1855851658
-0.3002831060,-0.9717365435,0.1855851658
0.7861513778,-0.6360098248,0.1501415530
-0.7861513778,-0.6360098248,0.1501415530
0.0000000000,-1.0034382745,0.0829962092
0.9717365435,-0.3002831060,0.1855851658
0.3002831060,-0.9717365435,0.1855851658
1.0034382745,0.0000000000,0.0829962092
0.6360098248,0.7861513778,0.1501415530
0.6360098248,-0.7861513778,0.1501415530
-0.6360098248,0.7861513778,0.1501415530
-1.0034382745,0.0000000000,0.0829962092
-0.6360098248,-0.7861513778,0.1501415530
0.8789439606,-0.4858682718,0.0927925829
0.1052110645,-0.9965735067,0.0650240138
0.9965735067,-0.1052110645,0.0650240138
0.4858682718,-0.8789439606,0.0927925829
-0.9965735067,-0.1052110645,0.0650240138
-0.4858682718,-0.8789439606,0.0927925829
-0.8789439606,-0.4858682718,0.0927925829
-0.1052110645,-0.9965735067,0.0650240138
-0.3239121812,-0.9481074683,0.0618617219
0.7861513778,-0.6201589593,0.0512944783
-0.7861513778,-0.6201589593,0.0512944783
0.3239121812,-0.9481074683,0.0618617219
0.9965735067,0.1052110645,0.0650240138
0.4858682718,0.8789439606,0.0927925829
0.8789439606,0.4858682718,0.0927925829
0.1052110645,0.9965735067,0.0650240138
-0.3239121812,0.9481074683,0.0618617219
0.3239121812,0.9481074683,0.0618617219
0.7861513778,0.6201589593,0.0512944783
-0.7861513778,0.6201589593,0.0512944783
-0.4858682718,0.8789439606,0.0927925829
-0.9965735067,0.1052110645,0.0650240138
-0.1052110645,0.9965735067,0.0650240138
-0.8789439606,0.4858682718,0.0927925829
-0.6201589593,0.7861513778,0.0512944783
-0.6201589593,-0.7861513778,0.0512944783
-0.9481074683,-0.3239121812,0.0618617219
-0.9481074683,0.3239121812,0.0618617219
0.9481074683,-0.3239121812,0.0618617219
0.6201589593,0.7861513778,0.0512944783
0.6201589593,-0.7861513778,0.0512944783
0.9481074683,0.3239121812,0.0618617219
-0.3930756889,0.9204420653,0.0414981046
-0.9846907585,0.1775790206,0.0339145751
0.7423406630,0.6714534375,0.0438107147
-0.0364595225,0.9995891403,0.0225332241
-0.8232684109,0.5688644810,0.0371170332
-0.5688644810,0.8232684109,0.0371170332
-0.9995891403,0.0364595225,0.0225332241
-0.6714534375,-0.7423406630,0.0438107147
-0.1775790206,0.9846907585,0.0339145751
-0.9204420653,0.3930756889,0.0414981046
0.9995891403,0.0364595225,0.0225332241
0.5688644810,0.8232684109,0.0371170332
0.6714534375,-0.7423406630,0.0438107147
0.9204420653,0.3930756889,0.0414981046
0.1775790206,0.9846907585,0.0339145751
0.9846907585,0.1775790206,0.0339145751
0.3930756889,0.9204420653,0.0414981046
0.8232684109,0.5688644810,0.0371170332
0.0364595225,0.9995891403,0.0225332241
-0.7423406630,0.6714534375,0.0438107147
0.9965735067,0.0851175392,0.0200935253
0.5042609417,0.8640639781,0.0297599652
0.7423406630,-0.6714534375,0.0438107147
0.8847637675,0.4670349812,0.0304729043
0.1146979402,0.9936419009,0.0219053574
-0.3266256081,0.9453940414,0.0213115319
-0.9717365435,0.2368796440,0.0195927473
0.9717365435,0.2368796440,0.0195927473
0.3266256081,0.9453940414,0.0213115319
0.7861513778,0.6182880184,0.0177218064
0.0000000000,1.0000492019,0.0099199884
-0.7861513778,0.6182880184,0.0177218064
-0.5042609417,0.8640639781,0.0297599652
-0.9965735067,0.0851175392,0.0200935253
-0.7423406630,-0.6714534375,0.0438107147
-0.1146979402,0.9936419009,0.0219053574
-0.8847637675,0.4670349812,0.0304729043
-0.6714534375,0.7423406630,0.0438107147
-0.9995891403,-0.0364595225,0.0225332241
-0.5688644810,-0.8232684109,0.0371170332
-0.9204420653,-0.3930756889,0.0414981046
-0.1775790206,-0.9846907585,0.0339145751
-0.9846907585,-0.1775790206,0.0339145751
-0.3930756889,-0.9204420653,0.0414981046
-0.8232684109,-0.5688644810,0.0371170332
-0.0364595225,-0.9995891403,0.0225332241
0.8847637675,-0.4670349812,0.0304729043
0.1146979402,-0.9936419009,0.0219053574
0.9965735067,-0.0851175392,0.0200935253
0.5042609417,-0.8640639781,0.0297599652
-0.9965735067,-0.0851175392,0.0200935253
-0.5042609417,-0.8640639781,0.0297599652
-0.8847637675,-0.4670349812,0.0304729043
-0.1146979402,-0.9936419009,0.0219053574
-0.9717365435,-0.2368796440,0.0195927473
-0.3266256081,-0.9453940414,0.0213115319
0.7861513778,-0.6182880184,0.0177218064
-0.7861513778,-0.6182880184,0.0177218064
0.0000000000,-1.0000492019,0.0099199884
0.9717365435,-0.2368796440,0.0195927473
0.3266256081,-0.9453940414,0.0213115319
0.9204420653,-0.3930756889,0.0414981046
0.1775790206,-0.9846907585,0.0339145751
0.9995891403,-0.0364595225,0.0225332241
0.6714534375,0.7423406630,0.0438107147
0.5688644810,-0.8232684109,0.0371170332
0.8232684109,-0.5688644810,0.0371170332
0.0364595225,-0.9995891403,0.0225332241
0.9846907585,-0.1775790206,0.0339145751
0.3930756889,-0.9204420653,0.0414981046
0.9453940414,-0.3266256081,0.0213115319
0.2368796440,-0.9717365435,0.0195927473
1.0000492019,0.0000000000,0.0099199884
0.6182880184,0.7861513778,0.0177218064
0.6182880184,-0.7861513778,0.0177218064
0.9453940414,0.3266256081,0.0213115319
0.2368796440,0.9717365435,0.0195927473
0.9936419009,0.1146979402,0.0219053574
0.4670349812,0.8847637675,0.0304729043
0.8640639781,0.5042609417,0.0297599652
0.0851175392,0.9965735067,0.0200935253
0.8640639781,-0.5042609417,0.0297599652
0.0851175392,-0.9965735067,0.0200935253
0.9936419009,-0.1146979402,0.0219053574
0.4670349812,-0.8847637675,0.0304729043
-0.4670349812,0.8847637675,0.0304729043
-0.9936419009,0.1146979402,0.0219053574
-0.0851175392,0.9965735067,0.0200935253
-0.8640639781,0.5042609417,0.0297599652
-0.6182880184,0.7861513778,0.0177218064
-1.0000492019,0.0000000000,0.0099199884
-0.6182880184,-0.7861513778,0.0177218064
-0.9453940414,-0.3266256081,0.0213115319
-0.2368796440,-0.9717365435,0.0195927473
-0.2368796440,0.9717365435,0.0195927473
-0.9453940414,0.3266256081,0.0213115319
-0.9936419009,-0.1146979402,0.0219053574
-0.4670349812,-0.8847637675,0.0304729043
-0.8640639781,-0.5042609417,0.0297599652
-0.0851175392,-0.9965735067,0.0200935253
0.9008493180,-0.4345737935,0.0195927473
0.1409452180,-0.9901292135,0.0148799826
0.9981546527,-0.0618617219,0.0118145376
0.7073165743,0.7073165743,0.0243612940
0.5340209069,-0.8456713081,0.0183926700
-0.9652056278,-0.2620504593,0.0170981594
-0.3002831060,-0.9540147371,0.0177218064
0.7996896331,-0.6005662120,0.0135382554
-0.7718141352,-0.6360098248,0.0143372425
0.0126177993,-0.9999508005,0.0077982289
0.9770559162,-0.2134377625,0.0139262984
0.3515775843,-0.9362929308,0.0158508655
0.9362929308,-0.3515775843,0.0158508655
0.2134377625,-0.9770559162,0.0139262984
0.9999508005,-0.0126177993,0.0077982289
0.6360098248,0.7718141352,0.0143372425
0.6005662120,-0.7996896331,0.0135382554
0.9540147371,0.3002831060,0.0177218064
0.2620504593,0.9652056278,0.0170981594
0.8456713081,-0.5340209069,0.0183926700
-0.7073165743,-0.7073165743,0.0243612940
0.0618617219,-0.9981546527,0.0118145376
0.9901292135,-0.1409452180,0.0148799826
0.4345737935,-0.9008493180,0.0195927473
-0.6360098248,0.7718141352,0.0143372425
-0.9999508005,-0.0126177993,0.0077982289
-0.6005662120,-0.7996896331,0.0135382554
-0.9362929308,-0.3515775843,0.0158508655
-0.2134377625,-0.9770559162,0.0139262984
-0.2620504593,0.9652056278,0.0170981594
-0.9540147371,0.3002831060,0.0177218064
-0.9901292135,-0.1409452180,0.0148799826
-0.4345737935,-0.9008493180,0.0195927473
0.7073165743,-0.7073165743,0.0243612940
-0.8456713081,-0.5340209069,0.0183926700
-0.0618617219,-0.9981546527,0.0118145376
-0.7073165743,0.7073165743,0.0243612940
-0.9981546527,-0.0618617219,0.0118145376
-0.5340209069,-0.8456713081,0.0183926700
-0.9008493180,-0.4345737935,0.0195927473
-0.1409452180,-0.9901292135,0.0148799826
-0.9770559162,-0.2134377625,0.0139262984
-0.3515775843,-0.9362929308,0.0158508655
0.7718141352,-0.6360098248,0.0143372425
-0.7996896331,-0.6005662120,0.0135382554
-0.0126177993,-0.9999508005,0.0077982289
0.9652056278,-0.2620504593,0.0170981594
0.3002831060,-0.9540147371,0.0177218064
-0.6600861423,0.7513078036,0.0133090610
-0.5772869846,-0.8166242820,0.0116396137
-0.9240825095,-0.3824199229,0.0131712511
-0.9652056278,0.2620504593,0.0170981594
-0.9854660791,-0.1702350783,0.0111074276
-0.3999634299,-0.9166346157,0.0137754820
0.7379987426,-0.6749661249,0.0148799826
-0.8263384284,-0.5633107672,0.0124184816
-0.0397985055,-0.9992366345,0.0076008382
0.8854210681,-0.4649079116,0.0104801801
0.1158003005,-0.9933012528,0.0075556899
0.9965735067,-0.0829962092,0.0068647678
0.7379987426,0.6749661249,0.0148799826
0.5062842999,-0.8624270469,0.0102080141
-0.7379987426,0.6749661249,0.0148799826
-0.9965735067,-0.0829962092,0.0068647678
-0.5062842999,-0.8624270469,0.0102080141
-0.8854210681,-0.4649079116,0.0104801801
-0.1158003005,-0.9933012528,0.0075556899
-0.3269488873,-0.9450707622,0.0073702407
0.7861513778,-0.6180643972,0.0061308900
-0.7861513778,-0.6180643972,0.0061308900
0.3269488873,-0.9450707622,0.0073702407
0.9240825095,-0.3824199229,0.0131712511
0.6600861423,0.7513078036,0.0133090610
0.5772869846,-0.8166242820,0.0116396137
0.9652056278,0.2620504593,0.0170981594
0.8263384284,-0.5633107672,0.0124184816
-0.7379987426,-0.6749661249,0.0148799826
0.0397985055,-0.9992366345,0.0076008382
0.9854660791,-0.1702350783,0.0111074276
0.3999634299,-0.9166346157,0.0137754820
0.9540147371,-0.3002831060,0.0177218064
0.2620504593,-0.9652056278,0.0170981594
0.9999508005,0.0126177993,0.0077982289
0.6005662120,0.7996896331,0.0135382554
0.6360098248,-0.7718141352,0.0143372425
0.9362929308,0.3515775843,0.0158508655
0.2134377625,0.9770559162,0.0139262984
0.9901292135,0.1409452180,0.0148799826
0.4345737935,0.9008493180,0.0195927473
0.8456713081,0.5340209069,0.0183926700
0.0618617219,0.9981546527,0.0118145376
0.9981546527,0.0618617219,0.0118145376
0.5340209069,0.8456713081,0.0183926700
0.9008493180,0.4345737935,0.0195927473
0.1409452180,0.9901292135,0.0148799826
0.9770559162,0.2134377625,0.0139262984
0.3515775843,0.9362929308,0.0158508655
0.7996896331,0.6005662120,0.0135382554
0.0126177993,0.9999508005,0.0077982289
-0.7718141352,0.6360098248,0.0143372425
-0.3999634299,0.9166346157,0.0137754820
-0.9854660791,0.1702350783,0.0111074276
-0.0397985055,0.9992366345,0.0076008382
-0.8263384284,0.5633107672,0.0124184816
-0.5772869846,0.8166242820,0.0116396137
-0.6600861423,-0.7513078036,0.0133090610
-0.9240825095,0.3824199229,0.0131712511
0.5772869846,0.8166242820,0.0116396137
0.6600861423,-0.7513078036,0.0133090610
0.9240825095,0.3824199229,0.0131712511
0.9854660791,0.1702350783,0.0111074276
0.3999634299,0.9166346157,0.0137754820
0.8263384284,0.5633107672,0.0124184816
0.0397985055,0.9992366345,0.0076008382
0.9965735067,0.0829962092,0.0068647678
0.5062842999,0.8624270469,0.0102080141
0.8854210681,0.4649079116,0.0104801801
0.1158003005,0.9933012528,0.0075556899
-0.3269488873,0.9450707622,0.0073702407
0.3269488873,0.9450707622,0.0073702407
0.7861513778,0.6180643972,0.0061308900
-0.7861513778,0.6180643972,0.0061308900
-0.5062842999,0.8624270469,0.0102080141
-0.9965735067,0.0829962092,0.0068647678
-0.1158003005,0.9933012528,0.0075556899
-0.8854210681,0.4649079116,0.0104801801
-0.4345737935,0.9008493180,0.0195927473
-0.9901292135,0.1409452180,0.0148799826
-0.0618617219,0.9981546527,0.0118145376
-0.8456713081,0.5340209069,0.0183926700
-0.6005662120,0.7996896331,0.0135382554
-0.9999508005,0.0126177993,0.0077982289
-0.6360098248,-0.7718141352,0.0143372425
-0.9540147371,-0.3002831060,0.0177218064
-0.2620504593,-0.9652056278,0.0170981594
-0.2134377625,0.9770559162,0.0139262984
-0.9362929308,0.3515775843,0.0158508655
-0.3515775843,0.9362929308,0.0158508655
-0.9770559162,0.2134377625,0.0139262984
0.7718141352,0.6360098248,0.0143372425
-0.0126177993,0.9999508005,0.0077982289
-0.7996896331,0.6005662120,0.0135382554
-0.5340209069,0.8456713081,0.0183926700
-0.9981546527,0.0618617219,0.0118145376
-0.1409452180,0.9901292135,0.0148799826
-0.9008493180,0.4345737935,0.0195927473
-0.4649079116,0.8854210681,0.0104801801
-0.9933012528,0.1158003005,0.0075556899
0.6749661249,0.7379987426,0.0148799826
-0.0829962092,0.9965735067,0.0068647678
-0.8624270469,0.5062842999,0.0102080141
-0.6180643972,0.7861513778,0.0061308900
-0.6180643972,-0.7861513778,0.0061308900
-0.9450707622,-0.3269488873,0.0073702407
-0.9450707622,0.3269488873,0.0073702407
-0.9933012528,-0.1158003005,0.0075556899
-0.4649079116,-0.8854210681,0.0104801801
0.6749661249,-0.7379987426,0.0148799826
-0.8624270469,-0.5062842999,0.0102080141
-0.0829962092,-0.9965735067,0.0068647678
-0.6749661249,0.7379987426,0.0148799826
-0.9992366345,-0.0397985055,0.0076008382
-0.5633107672,-0.8263384284,0.0124184816
-0.9166346157,-0.3999634299,0.0137754820
-0.1702350783,-0.9854660791,0.0111074276
-0.3824199229,-0.9240825095,0.0131712511
0.7513078036,-0.6600861423,0.0133090610
-0.8166242820,-0.5772869846,0.0116396137
-0.3824199229,0.9240825095,0.0131712511
0.7513078036,0.6600861423,0.0133090610
-0.8166242820,0.5772869846,0.0116396137
-0.5633107672,0.8263384284,0.0124184816
-0.9992366345,0.0397985055,0.0076008382
-0.6749661249,-0.7379987426,0.0148799826
-0.1702350783,0.9854660791,0.0111074276
-0.9166346157,0.3999634299,0.0137754820
0.9166346157,-0.3999634299,0.0137754820
0.1702350783,-0.9854660791,0.0111074276
0.9992366345,-0.0397985055,0.0076008382
0.5633107672,-0.8263384284,0.0124184816
0.8166242820,-0.5772869846,0.0116396137
-0.7513078036,-0.6600861423,0.0133090610
0.3824199229,-0.9240825095,0.0131712511
0.9450707622,-0.3269488873,0.0073702407
0.6180643972,0.7861513778,0.0061308900
0.6180643972,-0.7861513778,0.0061308900
0.9450707622,0.3269488873,0.0073702407
0.9933012528,0.1158003005,0.0075556899
0.4649079116,0.8854210681,0.0104801801
0.8624270469,0.5062842999,0.0102080141
0.0829962092,0.9965735067,0.0068647678
0.8624270469,-0.5062842999,0.0102080141
0.0829962092,-0.9965735067,0.0068647678
0.9933012528,-0.1158003005,0.0075556899
0.4649079116,-0.8854210681,0.0104801801
0.9992366345,0.0397985055,0.0076008382
0.5633107672,0.8263384284,0.0124184816
0.9166346157,0.3999634299,0.0137754820
0.1702350783,0.9854660791,0.0111074276
0.3824199229,0.9240825095,0.0131712511
0.8166242820,0.5772869846,0.0116396137
-0.7513078036,0.6600861423,0.0133090610
-0.4149810462,0.9098748216,0.0090255036
-0.9875874090,0.1572302756,0.0070887226
0.7256064591,0.6881876415,0.0103423068
-0.0489818681,0.9988130543,0.0051711534
-0.8346174161,0.5508922856,0.0082789877
-0.5882836902,0.8086846019,0.0069631492
-0.9997788845,0.0214224423,0.0040913224
-0.6484283064,-0.7613144146,0.0076750437
-0.9597765948,-0.2809315026,0.0096758017
-0.2809315026,-0.9597765948,0.0096758017
-0.1982448243,0.9801763158,0.0068279192
-0.9298158233,0.3681122562,0.0080061451
0.9957694234,0.0920834087,0.0060082200
0.4946304147,0.8691475870,0.0087621429
0.8789439606,0.4770073686,0.0088609032
0.1060486661,0.9943806371,0.0062586735
-0.3357267188,0.9419765784,0.0056836476
-0.9736988407,0.2278968188,0.0051373608
0.9696300945,0.2446382890,0.0055147552
0.3180049124,0.9481074683,0.0059072688
0.7812835206,0.6241952872,0.0048678572
-0.0043660340,0.9999941094,0.0026983574
-0.7909236101,0.6119335072,0.0047722323
-0.5170891124,0.8559632996,0.0073702407
-0.9972249747,0.0746059375,0.0048678572
-0.7256064591,-0.6881876415,0.0103423068
-0.1251603621,0.9921525717,0.0056428514
-0.8913624422,0.4533562648,0.0076750437
-0.4533562648,0.8913624422,0.0076750437
-0.9921525717,0.1251603621,0.0056428514
0.6881876415,0.7256064591,0.0103423068
-0.0746059375,0.9972249747,0.0048678572
-0.8559632996,0.5170891124,0.0073702407
-0.6119335072,0.7909236101,0.0047722323
-0.9999941094,0.0043660340,0.0026983574
-0.6241952872,-0.7812835206,0.0048678572
-0.9481074683,-0.3180049124,0.0059072688
-0.2446382890,-0.9696300945,0.0055147552
-0.2278968188,0.9736988407,0.0051373608
-0.9419765784,0.3357267188,0.0056836476
-0.9943806371,-0.1060486661,0.0062586735
-0.4770073686,-0.8789439606,0.0088609032
-0.8691475870,-0.4946304147,0.0087621429
-0.0920834087,-0.9957694234,0.0060082200
-0.3681122562,0.9298158233,0.0080061451
-0.9801763158,0.1982448243,0.0068279192
0.9597765948,0.2809315026,0.0096758017
0.2809315026,0.9597765948,0.0096758017
0.7613144146,0.6484283064,0.0076750437
-0.0214224423,0.9997788845,0.0040913224
-0.8086846019,0.5882836902,0.0069631492
-0.5508922856,0.8346174161,0.0082789877
-0.9988130543,0.0489818681,0.0051711534
-0.6881876415,-0.7256064591,0.0103423068
-0.1572302756,0.9875874090,0.0070887226
-0.9098748216,0.4149810462,0.0090255036
0.9481074683,-0.3180049124,0.0059072688
0.2446382890,-0.9696300945,0.0055147552
0.9999941094,0.0043660340,0.0026983574
0.6119335072,0.7909236101,0.0047722323
0.6241952872,-0.7812835206,0.0048678572
0.9419765784,0.3357267188,0.0056836476
0.2278968188,0.9736988407,0.0051373608
0.9921525717,0.1251603621,0.0056428514
0.4533562648,0.8913624422,0.0076750437
0.8559632996,0.5170891124,0.0073702407
0.0746059375,0.9972249747,0.0048678572
-0.6881876415,0.7256064591,0.0103423068
0.8691475870,-0.4946304147,0.0087621429
0.0920834087,-0.9957694234,0.0060082200
0.9943806371,-0.1060486661,0.0062586735
0.4770073686,-0.8789439606,0.0088609032
0.9988130543,0.0489818681,0.0051711534
0.5508922856,0.8346174161,0.0082789877
0.6881876415,-0.7256064591,0.0103423068
0.9098748216,0.4149810462,0.0090255036
0.1572302756,0.9875874090,0.0070887226
-0.2809315026,0.9597765948,0.0096758017
-0.9597765948,0.2809315026,0.0096758017
0.9801763158,0.1982448243,0.0068279192
0.3681122562,0.9298158233,0.0080061451
0.8086846019,0.5882836902,0.0069631492
0.0214224423,0.9997788845,0.0040913224
-0.7613144146,0.6484283064,0.0076750437
0.9597765948,-0.2809315026,0.0096758017
0.2809315026,-0.9597765948,0.0096758017
0.9997788845,0.0214224423,0.0040913224
0.5882836902,0.8086846019,0.0069631492
0.6484283064,-0.7613144146,0.0076750437
0.9298158233,0.3681122562,0.0080061451
0.1982448243,0.9801763158,0.0068279192
0.9875874090,0.1572302756,0.0070887226
0.4149810462,0.9098748216,0.0090255036
0.8346174161,0.5508922856,0.0082789877
0.0489818681,0.9988130543,0.0051711534
-0.7256064591,0.6881876415,0.0103423068
0.9972249747,0.0746059375,0.0048678572
0.5170891124,0.8559632996,0.0073702407
0.7256064591,-0.6881876415,0.0103423068
0.8913624422,0.4533562648,0.0076750437
0.1251603621,0.9921525717,0.0056428514
-0.3180049124,0.9481074683,0.0059072688
-0.9696300945,0.2446382890,0.0055147552
0.9736988407,0.2278968188,0.0051373608
0.3357267188,0.9419765784,0.0056836476
0.7909236101,0.6119335072,0.0047722323
0.0043660340,0.9999941094,0.0026983574
-0.7812835206,0.6241952872,0.0048678572
-0.4946304147,0.8691475870,0.0087621429
-0.9957694234,0.0920834087,0.0060082200
-0.1060486661,0.9943806371,0.0062586735
-0.8789439606,0.4770073686,0.0088609032
0.9521437963,-0.3056984082,0.0054153022
0.2564723913,-0.9665653901,0.0051711534
0.9999508005,0.0102080141,0.0024097852
0.6037792590,0.7971626536,0.0042059331
0.6324456007,-0.7746173066,0.0044056232
0.9378219684,0.3471518961,0.0049480698
0.2172868968,0.9761176150,0.0043810715
0.9905964989,0.1368970692,0.0047149888
0.4391026122,0.8984587174,0.0062586735
0.8480130997,0.5300081873,0.0059072688
0.0647081473,0.9979115389,0.0038188804
-0.7031551685,0.7110806013,0.0079254327
0.8789439606,-0.4770073686,0.0088609032
0.1060486661,-0.9943806371,0.0062586735
0.9957694234,-0.0920834087,0.0060082200
0.4946304147,-0.8691475870,0.0087621429
0.9982487100,0.0592830066,0.0038680730
0.5371627500,0.8435003479,0.0060544919
0.7031551685,-0.7110806013,0.0079254327
0.9023783557,0.4309933365,0.0064771075
0.1436644455,0.9896388283,0.0049480698
-0.2979881702,0.9545884711,0.0060082200
-0.9645428666,0.2639903949,0.0058198068
0.9774874649,0.2110447880,0.0046525932
0.3539564800,0.9352770210,0.0053193726
0.8008918591,0.5988263342,0.0045550593
0.0137754820,0.9999085746,0.0026308829
-0.7704587148,0.6375083407,0.0048492995
-0.4007507326,0.9161994054,0.0047434379
-0.9855533825,0.1694081289,0.0038188804
0.7374895975,0.6753780320,0.0051373608
-0.0401870506,0.9991956147,0.0026221080
-0.8266924378,0.5626703582,0.0042800336
-0.5781907498,0.8159113429,0.0039827922
-0.9995891403,0.0287612541,0.0023788958
-0.6589084864,-0.7522368027,0.0045388059
-0.9645428666,-0.2639903949,0.0058198068
-0.2979881702,-0.9545884711,0.0060082200
-0.1864727288,0.9824673314,0.0037597773
-0.9244783932,0.3812611513,0.0045127518
0.9645428666,-0.2639903949,0.0058198068
0.2979881702,-0.9545884711,0.0060082200
0.9995891403,0.0287612541,0.0023788958
0.5781907498,0.8159113429,0.0039827922
0.6589084864,-0.7522368027,0.0045388059
0.9244783932,0.3812611513,0.0045127518
0.1864727288,0.9824673314,0.0037597773
0.9855533825,0.1694081289,0.0038188804
0.4007507326,0.9161994054,0.0047434379
0.8266924378,0.5626703582,0.0042800336
0.0401870506,0.9991956147,0.0026221080
-0.7374895975,0.6753780320,0.0051373608
0.9965735067,0.0827458202,0.0023717189
0.5065241969,0.8622329662,0.0035284533
0.7374895975,-0.6753780320,0.0051373608
0.8854992306,0.4646549726,0.0036236641
0.1159318163,0.9932606122,0.0026133913
-0.3269875696,0.9450320799,0.0025500494
-0.9717365435,0.2360795925,0.0023417916
0.9717365435,0.2360795925,0.0023417916
0.3269875696,0.9450320799,0.0025500494
0.7861513778,0.6180376293,0.0021213299
0.0000000000,1.0000007053,0.0011876510
-0.7861513778,0.6180376293,0.0021213299
-0.5065241969,0.8622329662,0.0035284533
-0.9965735067,0.0827458202,0.0023717189
-0.7374895975,-0.6753780320,0.0051373608
-0.1159318163,0.9932606122,0.0026133913
-0.8854992306,0.4646549727,0.0036236641
-0.4391026122,0.8984587174,0.0062586735
-0.9905964989,0.1368970692,0.0047149888
0.7031551685,0.7110806013,0.0079254327
-0.0647081473,0.9979115389,0.0038188804
-0.8480130997,0.5300081873,0.0059072688
-0.6037792590,0.7971626536,0.0042059331
-0.9999508005,0.0102080141,0.0024097852
-0.6324456007,-0.7746173066,0.0044056232
-0.9521437963,-0.3056984082,0.0054153022
-0.2564723913,-0.9665653901,0.0051711534
-0.2172868968,0.9761176150,0.0043810715
-0.9378219684,0.3471518961,0.0049480698
-0.9957694234,-0.0920834087,0.0060082200
-0.4946304147,-0.8691475870,0.0087621429
-0.8789439606,-0.4770073686,0.0088609032
-0.1060486661,-0.9943806371,0.0062586735
-0.3539564800,0.9352770210,0.0053193726
-0.9774874649,0.2110447880,0.0046525932
0.9645428666,0.2639903949,0.0058198068
0.2979881702,0.9545884711,0.0060082200
0.7704587148,0.6375083407,0.0048492995
-0.0137754820,0.9999085746,0.0026308829
-0.8008918591,0.5988263342,0.0045550593
-0.5371627500,0.8435003479,0.0060544919
-0.9982487100,0.0592830066,0.0038680730
-0.7031551685,-0.7110806013,0.0079254327
-0.1436644455,0.9896388283,0.0049480698
-0.9023783557,0.4309933365,0.0064771075
-0.4770073686,0.8789439606,0.0088609032
-0.9943806371,0.1060486661,0.0062586735
-0.0920834087,0.9957694234,0.0060082200
-0.8691475870,0.4946304147,0.0087621429
-0.6241952872,0.7812835206,0.0048678572
-0.9999941094,-0.0043660340,0.0026983574
-0.6119335072,-0.7909236101,0.0047722323
-0.9419765784,-0.3357267188,0.0056836476
-0.2278968188,-0.9736988407,0.0051373608
-0.2446382890,0.9696300945,0.0055147552
-0.9481074683,0.3180049124,0.0059072688
-0.9921525717,-0.1251603621,0.0056428514
-0.4533562648,-0.8913624422,0.0076750437
-0.8559632996,-0.5170891124,0.0073702407
-0.0746059375,-0.9972249747,0.0048678572
-0.9988130543,-0.0489818681,0.0051711534
-0.5508922856,-0.8346174161,0.0082789877
-0.9098748216,-0.4149810462,0.0090255036
-0.1572302756,-0.9875874090,0.0070887226
-0.9801763158,-0.1982448243,0.0068279192
-0.3681122562,-0.9298158233,0.0080061451
0.7613144146,-0.6484283064,0.0076750437
-0.8086846019,-0.5882836902,0.0069631492
-0.0214224423,-0.9997788845,0.0040913224
-0.6484283064,0.7613144146,0.0076750437
-0.9997788845,-0.0214224423,0.0040913224
-0.5882836902,-0.8086846019,0.0069631492
-0.9298158233,-0.3681122562,0.0080061451
-0.1982448243,-0.9801763158,0.0068279192
-0.9875874090,-0.1572302756,0.0070887226
-0.4149810462,-0.9098748216,0.0090255036
-0.8346174161,-0.5508922856,0.0082789877
-0.0489818681,-0.9988130543,0.0051711534
-0.9972249747,-0.0746059375,0.0048678572
-0.5170891124,-0.8559632996,0.0073702407
-0.8913624422,-0.4533562648,0.0076750437
-0.1251603621,-0.9921525717,0.0056428514
-0.9736988407,-0.2278968188,0.0051373608
-0.3357267188,-0.9419765784,0.0056836476
0.7812835206,-0.6241952872,0.0048678572
-0.7909236101,-0.6119335072,0.0047722323
-0.0043660340,-0.9999941094,0.0026983574
0.9696300945,-0.2446382890,0.0055147552
0.3180049124,-0.9481074683,0.0059072688
0.9023783557,-0.4309933365,0.0064771075
0.1436644455,-0.9896388283,0.0049480698
0.9982487100,-0.0592830066,0.0038680730
0.5371627500,-0.8435003479,0.0060544919
0.8008918591,-0.5988263342,0.0045550593
-0.7704587148,-0.6375083407,0.0048492995
0.0137754820,-0.9999085746,0.0026308829
0.9774874649,-0.2110447880,0.0046525932
0.3539564800,-0.9352770210,0.0053193726
0.9378219684,-0.3471518961,0.0049480698
0.2172868968,-0.9761176150,0.0043810715
0.9999508005,-0.0102080141,0.0024097852
0.6324456007,0.7746173066,0.0044056232
0.6037792590,-0.7971626536,0.0042059331
0.9521437963,0.3056984082,0.0054153022
0.2564723913,0.9665653901,0.0051711534
0.8480130997,-0.5300081873,0.0059072688
0.0647081473,-0.9979115389,0.0038188804
0.9905964989,-0.1368970692,0.0047149888
0.4391026122,-0.8984587174,0.0062586735
-0.6324456007,0.7746173066,0.0044056232
-0.9999508005,-0.0102080141,0.0024097852
-0.6037792590,-0.7971626536,0.0042059331
-0.9378219684,-0.3471518961,0.0049480698
-0.2172868968,-0.9761176150,0.0043810715
-0.2564723913,0.9665653901,0.0051711534
-0.9521437963,0.3056984082,0.0054153022
-0.9905964989,-0.1368970692,0.0047149888
-0.4391026122,-0.8984587174,0.0062586735
-0.8480130997,-0.5300081873,0.0059072688
-0.0647081473,-0.9979115389,0.0038188804
-0.9982487100,-0.0592830066,0.0038680730
-0.5371627500,-0.8435003479,0.0060544919
-0.9023783557,-0.4309933365,0.0064771075
-0.1436644455,-0.9896388283,0.0049480698
-0.9774874649,-0.2110447880,0.0046525932
-0.3539564800,-0.9352770210,0.0053193726
0.7704587148,-0.6375083407,0.0048492995
-0.8008918591,-0.5988263342,0.0045550593
-0.0137754820,-0.9999085746,0.0026308829
-0.6589084864,0.7522368027,0.0045388059
-0.9995891403,-0.0287612541,0.0023788958
-0.5781907498,-0.8159113429,0.0039827922
-0.9244783932,-0.3812611513,0.0045127518
-0.1864727288,-0.9824673314,0.0037597773
-0.9855533825,-0.1694081289,0.0038188804
-0.4007507326,-0.9161994054,0.0047434379
-0.8266924378,-0.5626703582,0.0042800336
-0.0401870506,-0.9991956147,0.0026221080
0.8854992306,-0.4646549726,0.0036236641
0.1159318163,-0.9932606122,0.0026133913
0.9965735067,-0.0827458202,0.0023717189
0.5065241969,-0.8622329662,0.0035284533
-0.9965735067,-0.0827458202,0.0023717189
-0.5065241969,-0.8622329662,0.0035284533
-0.8854992306,-0.4646549727,0.0036236641
-0.1159318163,-0.9932606122,0.0026133913
-0.9717365435,-0.2360795925,0.0023417916
-0.3269875696,-0.9450320799,0.0025500494
0.7861513778,-0.6180376293,0.0021213299
-0.7861513778,-0.6180376293,0.0021213299
0.0000000000,-1.0000007053,0.0011876510
0.9717365435,-0.2360795925,0.0023417916
0.3269875696,-0.9450320799,0.0025500494
0.9244783932,-0.3812611513,0.0045127518
0.1864727288,-0.9824673314,0.0037597773
0.9995891403,-0.0287612541,0.0023788958
0.6589084864,0.7522368027,0.0045388059
0.5781907498,-0.8159113429,0.0039827922
0.8266924378,-0.5626703582,0.0042800336
0.0401870506,-0.9991956147,0.0026221080
0.9855533825,-0.1694081289,0.0038188804
0.4007507326,-0.9161994054,0.0047434379
0.9098748216,-0.4149810462,0.0090255036
0.1572302756,-0.9875874090,0.0070887226
0.9988130543,-0.0489818681,0.0051711534
0.5508922856,-0.8346174161,0.0082789877
0.8086846019,-0.5882836902,0.0069631492
-0.7613144146,-0.6484283064,0.0076750437
0.0214224423,-0.9997788845,0.0040913224
0.9801763158,-0.1982448243,0.0068279192
0.3681122562,-0.9298158233,0.0080061451
0.9419765784,-0.3357267188,0.0056836476
0.2278968188,-0.9736988407,0.0051373608
0.9999941094,-0.0043660340,0.0026983574
0.6241952872,0.7812835206,0.0048678572
0.6119335072,-0.7909236101,0.0047722323
0.9481074683,0.3180049124,0.0059072688
0.2446382890,0.9696300945,0.0055147552
0.9943806371,0.1060486661,0.0062586735
0.4770073686,0.8789439606,0.0088609032
0.8691475870,0.4946304147,0.0087621429
0.0920834087,0.9957694234,0.0060082200
0.8559632996,-0.5170891124,0.0073702407
0.0746059375,-0.9972249747,0.0048678572
0.9921525717,-0.1251603621,0.0056428514
0.4533562648,-0.8913624422,0.0076750437
0.8913624422,-0.4533562648,0.0076750437
0.1251603621,-0.9921525717,0.0056428514
0.9972249747,-0.0746059375,0.0048678572
0.5170891124,-0.8559632996,0.0073702407
-0.9696300945,-0.2446382890,0.0055147552
-0.3180049124,-0.9481074683,0.0059072688
0.7909236101,-0.6119335072,0.0047722323
-0.7812835206,-0.6241952872,0.0048678572
0.0043660340,-0.9999941094,0.0026983574
0.9736988407,-0.2278968188,0.0051373608
0.3357267188,-0.9419765784,0.0056836476
0.9298158233,-0.3681122562,0.0080061451
0.1982448243,-0.9801763158,0.0068279192
0.9997788845,-0.0214224423,0.0040913224
0.6484283064,0.7613144146,0.0076750437
0.5882836902,-0.8086846019,0.0069631492
0.8346174161,-0.5508922856,0.0082789877
0.0489818681,-0.9988130543,0.0051711534
0.9875874090,-0.1572302756,0.0070887226
0.4149810462,-0.9098748216,0.0090255036
0.9161994054,-0.4007507326,0.0047434379
0.1694081289,-0.9855533825,0.0038188804
0.9991956147,-0.0401870506,0.0026221080
0.6753780320,0.7374895975,0.0051373608
0.5626703582,-0.8266924378,0.0042800336
-0.9545884711,-0.2979881702,0.0060082200
-0.2639903949,-0.9645428666,0.0058198068
0.8159113429,-0.5781907498,0.0039827922
-0.7522368027,-0.6589084864,0.0045388059
0.0287612541,-0.9995891403,0.0023788958
0.9824673314,-0.1864727288,0.0037597773
0.3812611513,-0.9244783932,0.0045127518
0.9450320799,-0.3269875696,0.0025500494
0.2360795925,-0.9717365435,0.0023417916
1.0000007053,0.0000000000,0.0011876510
0.6180376293,0.7861513778,0.0021213299
0.6180376293,-0.7861513778,0.0021213299
0.9450320799,0.3269875696,0.0025500494
0.2360795925,0.9717365435,0.0023417916
0.9932606122,0.1159318163,0.0026133913
0.4646549727,0.8854992306,0.0036236641
0.8622329662,0.5065241969,0.0035284533
0.0827458202,0.9965735067,0.0023717189
-0.6753780320,0.7374895975,0.0051373608
0.8622329662,-0.5065241969,0.0035284533
-0.6753780320,-0.7374895975,0.0051373608
0.0827458202,-0.9965735067,0.0023717189
0.9932606122,-0.1159318163,0.0026133913
0.4646549727,-0.8854992306,0.0036236641
0.9991956147,0.0401870506,0.0026221080
0.5626703582,0.8266924378,0.0042800336
0.6753780320,-0.7374895975,0.0051373608
0.9161994054,0.4007507326,0.0047434379
0.1694081289,0.9855533825,0.0038188804
-0.2639903949,0.9645428666,0.0058198068
-0.9545884711,0.2979881702,0.0060082200
0.9824673314,0.1864727288,0.0037597773
0.3812611513,0.9244783932,0.0045127518
0.8159113429,0.5781907498,0.0039827922
0.0287612541,0.9995891403,0.0023788958
-0.7522368027,0.6589084864,0.0045388059
0.9545884711,-0.2979881702,0.0060082200
0.2639903949,-0.9645428666,0.0058198068
0.9999085746,0.0137754820,0.0026308829
0.5988263342,0.8008918591,0.0045550593
0.6375083407,-0.7704587148,0.0048492995
0.9352770210,0.3539564800,0.0053193726
0.2110447880,0.9774874649,0.0046525932
0.9896388283,0.1436644455,0.0049480698
0.4309933365,0.9023783557,0.0064771075
0.8435003479,0.5371627500,0.0060544919
0.0592830066,0.9982487100,0.0038680730
-0.7110806013,0.7031551685,0.0079254327
0.9979115389,0.0647081473,0.0038188804
0.5300081873,0.8480130997,0.0059072688
0.7110806013,-0.7031551685,0.0079254327
0.8984587174,0.4391026122,0.0062586735
0.1368970692,0.9905964989,0.0047149888
-0.3056984082,0.9521437963,0.0054153022
-0.9665653901,0.2564723913,0.0051711534
0.9761176150,0.2172868968,0.0043810715
0.3471518961,0.9378219684,0.0049480698
0.7971626536,0.6037792590,0.0042059331
0.0102080141,0.9999508005,0.0024097852
-0.7746173066,0.6324456007,0.0044056232
0.8984587174,-0.4391026122,0.0062586735
0.1368970692,-0.9905964989,0.0047149888
0.9979115389,-0.0647081473,0.0038188804
0.7110806013,0.7031551685,0.0079254327
0.5300081873,-0.8480130997,0.0059072688
-0.9665653901,-0.2564723913,0.0051711534
-0.3056984082,-0.9521437963,0.0054153022
0.7971626536,-0.6037792590,0.0042059331
-0.7746173066,-0.6324456007,0.0044056232
0.0102080141,-0.9999508005,0.0024097852
0.9761176150,-0.2172868968,0.0043810715
0.3471518961,-0.9378219684,0.0049480698
0.9352770210,-0.3539564800,0.0053193726
0.2110447880,-0.9774874649,0.0046525932
0.9999085746,-0.0137754820,0.0026308829
0.6375083407,0.7704587148,0.0048492995
0.5988263342,-0.8008918591,0.0045550593
0.9545884711,0.2979881702,0.0060082200
0.2639903949,0.9645428666,0.0058198068
0.8435003479,-0.5371627500,0.0060544919
-0.7110806013,-0.7031551685,0.0079254327
0.0592830066,-0.9982487100,0.0038680730
0.9896388283,-0.1436644455,0.0049480698
0.4309933365,-0.9023783557,0.0064771075
-0.4309933365,0.9023783557,0.0064771075
-0.9896388283,0.1436644455,0.0049480698
-0.0592830066,0.9982487100,0.0038680730
-0.8435003479,0.5371627500,0.0060544919
-0.5988263342,0.8008918591,0.0045550593
-0.9999085746,0.0137754820,0.0026308829
-0.6375083407,-0.7704587148,0.0048492995
-0.2110447880,0.9774874649,0.0046525932
-0.9352770210,0.3539564800,0.0053193726
-0.3471518961,0.9378219684,0.0049480698
-0.9761176150,0.2172868968,0.0043810715
0.9665653901,0.2564723913,0.0051711534
0.3056984082,0.9521437963,0.0054153022
0.7746173066,0.6324456007,0.0044056232
-0.0102080141,0.9999508005,0.0024097852
-0.7971626536,0.6037792590,0.0042059331
-0.5300081873,0.8480130997,0.0059072688
-0.9979115389,0.0647081473,0.0038188804
-0.1368970692,0.9905964989,0.0047149888
-0.8984587174,0.4391026122,0.0062586735
-0.4646549727,0.8854992306,0.0036236641
-0.9932606122,0.1159318163,0.0026133913
-0.0827458202,0.9965735067,0.0023717189
-0.8622329662,0.5065241969,0.0035284533
-0.6180376293,0.7861513778,0.0021213299
-1.0000007053,0.0000000000,0.0011876510
-0.6180376293,-0.7861513778,0.0021213299
-0.9450320799,-0.3269875696,0.0025500494
-0.2360795925,-0.9717365435,0.0023417916
-0.2360795925,0.9717365435,0.0023417916
-0.9450320799,0.3269875696,0.0025500494
-0.9932606122,-0.1159318163,0.0026133913
-0.4646549727,-0.8854992306,0.0036236641
-0.8622329662,-0.5065241969,0.0035284533
-0.0827458202,-0.9965735067,0.0023717189
-0.9991956147,-0.0401870506,0.0026221080
-0.5626703582,-0.8266924378,0.0042800336
-0.9161994054,-0.4007507326,0.0047434379
-0.1694081289,-0.9855533825,0.0038188804
-0.9824673314,-0.1864727288,0.0037597773
-0.3812611513,-0.9244783932,0.0045127518
0.7522368027,-0.6589084864,0.0045388059
-0.8159113429,-0.5781907498,0.0039827922
-0.0287612541,-0.9995891403,0.0023788958
-0.3812611513,0.9244783932,0.0045127518
-0.9824673314,0.1864727288,0.0037597773
0.7522368027,0.6589084864,0.0045388059
-0.0287612541,0.9995891403,0.0023788958
-0.8159113429,0.5781907498,0.0039827922
-0.5626703582,0.8266924378,0.0042800336
-0.9991956147,0.0401870506,0.0026221080
-0.1694081289,0.9855533825,0.0038188804
-0.9161994054,0.4007507326,0.0047434379
-0.6375083407,0.7704587148,0.0048492995
-0.9999085746,-0.0137754820,0.0026308829
-0.5988263342,-0.8008918591,0.0045550593
-0.9352770210,-0.3539564800,0.0053193726
-0.2110447880,-0.9774874649,0.0046525932
-0.9896388283,-0.1436644455,0.0049480698
-0.4309933365,-0.9023783557,0.0064771075
-0.8435003479,-0.5371627500,0.0060544919
-0.0592830066,-0.9982487100,0.0038680730
-0.9979115389,-0.0647081473,0.0038188804
-0.5300081873,-0.8480130997,0.0059072688
-0.8984587174,-0.4391026122,0.0062586735
-0.1368970692,-0.9905964989,0.0047149888
-0.9761176150,-0.2172868968,0.0043810715
-0.3471518961,-0.9378219684,0.0049480698
0.7746173066,-0.6324456007,0.0044056232
-0.7971626536,-0.6037792590,0.0042059331
-0.0102080141,-0.9999508005,0.0024097852
0.9665653901,-0.2564723913,0.0051711534
0.3056984082,-0.9521437963,0.0054153022
0.9056688885,-0.4240065498,0.0042059331
0.1495204858,-0.9887639756,0.0032519502
0.9985057275,-0.0547027844,0.0024662735
0.6964483340,0.7176243501,0.0049989793
0.5432172419,-0.8396012335,0.0038991144
-0.9626354329,-0.2708312933,0.0040701404
-0.2910082623,-0.9567295312,0.0041478362
0.8041670540,-0.5944113222,0.0030774449
-0.7666926693,-0.6420228964,0.0033239442
0.0169572875,-0.9998578176,0.0017902285
0.9786449630,-0.2055810829,0.0030895391
0.3599381950,-0.9329829814,0.0035704070
0.9397974922,-0.3417445426,0.0029425789
0.2222709129,-0.9749884937,0.0026308829
0.9999735242,-0.0074131937,0.0014157940
0.6284817709,0.7778285661,0.0025718902
0.6076634992,-0.7941984987,0.0024866971
0.9502020304,0.3116504012,0.0031418431
0.2507029295,0.9680686167,0.0029674151
0.9950974214,0.0989582666,0.0034083061
0.4858682718,0.8740457738,0.0048981868
0.8740457738,0.4858682718,0.0048981868
0.0989582666,0.9950974214,0.0034083061
0.8516639926,-0.5241009185,0.0036508929
-0.6964483340,-0.7176243501,0.0049989793
0.0691993255,-0.9976057005,0.0023833530
0.9913292908,-0.1314321442,0.0028585433
0.4456812211,-0.8951999641,0.0038375219
-0.6634472924,0.7482337301,0.0040030726
-0.9994925454,-0.0319216189,0.0020828085
-0.5738756316,-0.8189497843,0.0034626199
-0.9221858022,-0.3867667892,0.0038991144
-0.1816085990,-0.9833761572,0.0032171101
-0.9846907585,-0.1743404669,0.0032385537
-0.3950670850,-0.9186609064,0.0039827922
0.7419601561,-0.6704572575,0.0042198862
-0.8235411657,-0.5672677464,0.0035704070
-0.0367853399,-0.9993255485,0.0021709602
0.8876095206,-0.4606051051,0.0027791743
0.1192106920,-0.9928710308,0.0020181640
0.9968141901,-0.0797790991,0.0017984192
0.7331270447,0.6801027116,0.0038680730
0.5103448768,-0.8599740444,0.0026926455
-0.7419601561,0.6704572575,0.0042198862
-0.9963146736,-0.0857951731,0.0019340365
-0.5026024757,-0.8645223668,0.0028585433
-0.8833250321,-0.4687701123,0.0029207143
-0.1126061648,-0.9936419009,0.0020917755
-0.9710246490,-0.2389866203,0.0018637641
-0.3239121812,-0.9460893044,0.0020181640
0.7878133499,-0.6159162994,0.0016619721
-0.7844779574,-0.6201589593,0.0016734204
0.0015107143,-0.9999992947,0.0009336728
0.9724311922,-0.2331970923,0.0018186138
0.3300430712,-0.9439679745,0.0019913961
0.9265772695,-0.3761184013,0.0032385537
0.1910308155,-0.9815878164,0.0027228249
0.9996673512,-0.0258462926,0.0016864082
0.6547192336,0.7558789184,0.0031959486
0.5821735420,-0.8130695191,0.0028418238
0.9626354329,0.2708312933,0.0040701404
0.2910082623,0.9567295312,0.0041478362
0.8296757972,-0.5582545590,0.0031750636
-0.7331270447,-0.6801027116,0.0038680730
0.0434573794,-0.9990572030,0.0019592747
0.9863401151,-0.1647451246,0.0027890340
0.4061409495,-0.9138171363,0.0034970618
0.9138171363,-0.4061409495,0.0034970618
0.1647451246,-0.9863401151,0.0027890340
0.9990572030,-0.0434573794,0.0019592747
0.6801027116,0.7331270447,0.0038680730
0.5582545590,-0.8296757972,0.0031750636
-0.9567295312,-0.2910082623,0.0041478362
-0.2708312933,-0.9626354329,0.0040701404
0.8130695191,-0.5821735420,0.0028418238
-0.7558789184,-0.6547192336,0.0031959486
0.0258462926,-0.9996673512,0.0016864082
0.9815878164,-0.1910308155,0.0027228249
0.3761184013,-0.9265772695,0.0032385537
0.9439679745,-0.3300430712,0.0019913961
0.2331970923,-0.9724311922,0.0018186138
0.9999992947,-0.0015107143,0.0009336728
0.6201589593,0.7844779574,0.0016734204
0.6159162994,-0.7878133499,0.0016619721
0.9460893044,0.3239121812,0.0020181640
0.2389866203,0.9710246490,0.0018637641
0.9936419009,0.1126061648,0.0020917755
0.4687701123,0.8833250321,0.0029207143
0.8645223668,0.5026024757,0.0028585433
0.0857951731,0.9963146736,0.0019340365
-0.6704572575,0.7419601561,0.0042198862
0.8599740444,-0.5103448768,0.0026926455
-0.6801027116,-0.7331270447,0.0038680730
0.0797790991,-0.9968141901,0.0017984192
0.9928710308,-0.1192106920,0.0020181640
0.4606051051,-0.8876095206,0.0027791743
0.9993255485,0.0367853399,0.0021709602
0.5672677464,0.8235411657,0.0035704070
0.6704572575,-0.7419601561,0.0042198862
0.9186609064,0.3950670850,0.0039827922
0.1743404669,0.9846907585,0.0032385537
0.9833761572,0.1816085990,0.0032171101
0.3867667892,0.9221858022,0.0038991144
0.8189497843,0.5738756316,0.0034626199
0.0319216189,0.9994925454,0.0020828085
-0.7482337301,0.6634472924,0.0040030726
0.8951999641,-0.4456812211,0.0038375219
0.1314321442,-0.9913292908,0.0028585433
0.9976057005,-0.0691993255,0.0023833530
0.7176243501,0.6964483340,0.0049989793
0.5241009185,-0.8516639926,0.0036508929
-0.9950974214,-0.0989582666,0.0034083061
-0.4858682718,-0.8740457738,0.0048981868
-0.8740457738,-0.4858682718,0.0048981868
-0.0989582666,-0.9950974214,0.0034083061
-0.9680686167,-0.2507029295,0.0029674151
-0.3116504012,-0.9502020304,0.0031418431
0.7941984987,-0.6076634992,0.0024866971
-0.7778285661,-0.6284817709,0.0025718902
0.0074131937,-0.9999735242,0.0014157940
0.9749884937,-0.2222709129,0.0026308829
0.3417445426,-0.9397974922,0.0029425789
0.9329829814,-0.3599381950,0.0035704070
0.2055810829,-0.9786449630,0.0030895391
0.9998578176,-0.0169572875,0.0017902285
0.6420228964,0.7666926693,0.0033239442
0.5944113222,-0.8041670540,0.0030774449
0.9567295312,0.2910082623,0.0041478362
0.2708312933,0.9626354329,0.0040701404
0.8396012335,-0.5432172419,0.0038991144
-0.7176243501,-0.6964483340,0.0049989793
0.0547027844,-0.9985057275,0.0024662735
0.9887639756,-0.1495204858,0.0032519502
0.4240065498,-0.9056688885,0.0042059331
-0.4687701123,0.8833250321,0.0029207143
-0.9936419009,0.1126061648,0.0020917755
0.6704572575,0.7419601561,0.0042198862
-0.0857951731,0.9963146736,0.0019340365
-0.8645223668,0.5026024757,0.0028585433
-0.6201589593,0.7844779574,0.0016734204
-0.9999992947,-0.0015107143,0.0009336728
-0.6159162994,-0.7878133499,0.0016619721
-0.9439679745,-0.3300430712,0.0019913961
-0.2331970923,-0.9724311922,0.0018186138
-0.2389866203,0.9710246490,0.0018637641
-0.9460893044,0.3239121812,0.0020181640
-0.9928710308,-0.1192106920,0.0020181640
-0.4606051051,-0.8876095206,0.0027791743
0.6801027116,-0.7331270447,0.0038680730
-0.8599740444,-0.5103448768,0.0026926455
-0.0797790991,-0.9968141901,0.0017984192
-0.6801027116,0.7331270447,0.0038680730
-0.9990572030,-0.0434573794,0.0019592747
-0.5582545590,-0.8296757972,0.0031750636
-0.9138171363,-0.4061409495,0.0034970618
-0.1647451246,-0.9863401151,0.0027890340
-0.9815878164,-0.1910308155,0.0027228249
-0.3761184013,-0.9265772695,0.0032385537
0.7558789184,-0.6547192336,0.0031959486
-0.8130695191,-0.5821735420,0.0028418238
-0.0258462926,-0.9996673512,0.0016864082
0.9567295312,-0.2910082623,0.0041478362
0.2708312933,-0.9626354329,0.0040701404
-0.3867667892,0.9221858022,0.0038991144
-0.9833761572,0.1816085990,0.0032171101
0.7482337301,0.6634472924,0.0040030726
-0.0319216189,0.9994925454,0.0020828085
-0.8189497843,0.5738756316,0.0034626199
-0.5672677464,0.8235411657,0.0035704070
-0.9993255485,0.0367853399,0.0021709602
-0.6704572575,-0.7419601561,0.0042198862
-0.1743404669,0.9846907585,0.0032385537
-0.9186609064,0.3950670850,0.0039827922
-0.6420228964,0.7666926693,0.0033239442
-0.9998578176,-0.0169572875,0.0017902285
-0.5944113222,-0.8041670540,0.0030774449
-0.9329829814,-0.3599381950,0.0035704070
-0.2055810829,-0.9786449630,0.0030895391
-0.2708312933,0.9626354329,0.0040701404
-0.9567295312,0.2910082623,0.0041478362
-0.9887639756,-0.1495204858,0.0032519502
-0.4240065498,-0.9056688885,0.0042059331
0.7176243501,-0.6964483340,0.0049989793
-0.8396012335,-0.5432172419,0.0038991144
-0.0547027844,-0.9985057275,0.0024662735
0.8740457738,-0.4858682718,0.0048981868
0.0989582666,-0.9950974214,0.0034083061
0.9950974214,-0.0989582666,0.0034083061
0.4858682718,-0.8740457738,0.0048981868
-0.7176243501,0.6964483340,0.0049989793
-0.9976057005,-0.0691993255,0.0023833530
-0.5241009185,-0.8516639926,0.0036508929
-0.8951999641,-0.4456812211,0.0038375219
-0.1314321442,-0.9913292908,0.0028585433
-0.9749884937,-0.2222709129,0.0026308829
-0.3417445426,-0.9397974922,0.0029425789
0.7778285661,-0.6284817709,0.0025718902
-0.7941984987,-0.6076634992,0.0024866971
-0.0074131937,-0.9999735242,0.0014157940
0.9680686167,-0.2507029295,0.0029674151
0.3116504012,-0.9502020304,0.0031418431
-0.4858682718,0.8740457738,0.0048981868
-0.9950974214,0.0989582666,0.0034083061
-0.0989582666,0.9950974214,0.0034083061
-0.8740457738,0.4858682718,0.0048981868
-0.6284817709,0.7778285661,0.0025718902
-0.9999735242,-0.0074131937,0.0014157940
-0.6076634992,-0.7941984987,0.0024866971
-0.9397974922,-0.3417445426,0.0029425789
-0.2222709129,-0.9749884937,0.0026308829
-0.2507029295,0.9680686167,0.0029674151
-0.9502020304,0.3116504012,0.0031418431
-0.9913292908,-0.1314321442,0.0028585433
-0.4456812211,-0.8951999641,0.0038375219
0.6964483340,-0.7176243501,0.0049989793
-0.8516639926,-0.5241009185,0.0036508929
-0.0691993255,-0.9976057005,0.0023833530
-0.6964483340,0.7176243501,0.0049989793
-0.9985057275,-0.0547027844,0.0024662735
-0.5432172419,-0.8396012335,0.0038991144
-0.9056688885,-0.4240065498,0.0042059331
-0.1495204858,-0.9887639756,0.0032519502
-0.9786449630,-0.2055810829,0.0030895391
-0.3599381950,-0.9329829814,0.0035704070
0.7666926693,-0.6420228964,0.0033239442
-0.8041670540,-0.5944113222,0.0030774449
-0.0169572875,-0.9998578176,0.0017902285
0.9626354329,-0.2708312933,0.0040701404
0.2910082623,-0.9567295312,0.0041478362
-0.6547192336,0.7558789184,0.0031959486
-0.9996673512,-0.0258462926,0.0016864082
-0.5821735420,-0.8130695191,0.0028418238
-0.9265772695,-0.3761184013,0.0032385537
-0.1910308155,-0.9815878164,0.0027228249
-0.2910082623,0.9567295312,0.0041478362
-0.9626354329,0.2708312933,0.0040701404
-0.9863401151,-0.1647451246,0.0027890340
-0.4061409495,-0.9138171363,0.0034970618
0.7331270447,-0.6801027116,0.0038680730
-0.8296757972,-0.5582545590,0.0031750636
-0.0434573794,-0.9990572030,0.0019592747
0.8833250321,-0.4687701123,0.0029207143
0.1126061648,-0.9936419009,0.0020917755
0.9963146736,-0.0857951731,0.0019340365
0.7419601561,0.6704572575,0.0042198862
0.5026024757,-0.8645223668,0.0028585433
-0.7331270447,0.6801027116,0.0038680730
-0.9968141901,-0.0797790991,0.0017984192
-0.5103448768,-0.8599740444,0.0026926455
-0.8876095206,-0.4606051051,0.0027791743
-0.1192106920,-0.9928710308,0.0020181640
-0.9724311922,-0.2331970923,0.0018186138
-0.3300430712,-0.9439679745,0.0019913961
0.7844779574,-0.6201589593,0.0016734204
-0.7878133499,-0.6159162994,0.0016619721
-0.0015107143,-0.9999992947,0.0009336728
0.9710246490,-0.2389866203,0.0018637641
0.3239121812,-0.9460893044,0.0020181640
0.9221858022,-0.3867667892,0.0038991144
0.1816085990,-0.9833761572,0.0032171101
0.9994925454,-0.0319216189,0.0020828085
0.6634472924,0.7482337301,0.0040030726
0.5738756316,-0.8189497843,0.0034626199
0.8235411657,-0.5672677464,0.0035704070
-0.7419601561,-0.6704572575,0.0042198862
0.0367853399,-0.9993255485,0.0021709602
0.9846907585,-0.1743404669,0.0032385537
0.3950670850,-0.9186609064,0.0039827922
-0.4744378462,0.8802931394,0.0026983574
-0.9941470903,0.1080519623,0.0019140892
-0.0900685568,0.9959372234,0.0018160174
-0.8676773486,0.4971348838,0.0026596863
-0.6230032102,0.7822207196,0.0015013778
-0.6130835591,-0.7900194507,0.0014774724
-0.9425419076,-0.3340925915,0.0017627157
-0.9475012638,0.3197571931,0.0018186138
-0.9923462178,-0.1234993219,0.0017602763
-0.4553378143,-0.8903219903,0.0024024211
0.6860570091,-0.7275551137,0.0032654579
-0.8570386033,-0.5152573926,0.0023126101
-0.0759830798,-0.9971102841,0.0015320174
-0.6860570091,0.7275551137,0.0032654579
-0.9988694781,-0.0475652132,0.0016382341
-0.5527358658,-0.8333606567,0.0026308829
-0.9108333085,-0.4127843897,0.0028754607
-0.1590437983,-0.9872741307,0.0022669034
-0.3699535895,-0.9290538106,0.0025771009
0.7601103472,-0.6497987717,0.0024866971
-0.8096712266,-0.5868880209,0.0022459457
0.2787485929,-0.9603692483,0.0031418431
-0.3950670850,0.9186609064,0.0039827922
-0.8235411657,0.5672677464,0.0035704070
-0.5738756316,0.8189497843,0.0034626199
-0.9994925454,0.0319216189,0.0020828085
-0.6634472924,-0.7482337301,0.0040030726
-0.1816085990,0.9833761572,0.0032171101
-0.9221858022,0.3867667892,0.0038991144
-0.6471104863,0.7624003580,0.0025074619
-0.9997901635,-0.0205285940,0.0013394412
-0.5894787298,-0.8077871281,0.0022841469
-0.9304100976,-0.3665296328,0.0026308829
-0.1996158091,-0.9798768243,0.0022499183
-0.2787485929,0.9603692483,0.0031418431
-0.9591187442,0.2830215277,0.0031544498
-0.9877874219,-0.1558252006,0.0023417916
-0.4165593530,-0.9091134393,0.0029899872
0.7242896558,-0.6895044447,0.0034474356
-0.8354575726,-0.5495618204,0.0027477401
-0.0499376908,-0.9987538161,0.0017199466
0.8783693880,-0.4779919134,0.0030085012
0.1052110645,-0.9944521768,0.0021213299
0.9956875621,-0.0927925829,0.0020456612
0.4936665006,-0.8696564026,0.0029786584
-0.7242896558,0.6895044447,0.0034474356
-0.9972776917,-0.0737553350,0.0016259751
-0.5181522109,-0.8552919787,0.0024662735
-0.8919193654,-0.4522017914,0.0025718902
-0.1260652354,-0.9920237627,0.0018945492
-0.9738718578,-0.2271047971,0.0017275055
-0.3365441324,-0.9416696399,0.0019140892
0.7808320051,-0.6247432127,0.0016437765
-0.7913567713,-0.6113567273,0.0016085551
-0.0047667061,-0.9999890536,0.0009103599
0.9694294241,-0.2453774146,0.0018664988
0.3171973300,-0.9483616608,0.0019964533
0.9025523303,-0.4305859505,0.0022292720
0.1439758693,-0.9895826662,0.0017041531
0.9982592971,-0.0589927467,0.0013298432
0.7026900545,0.7115013008,0.0027228249
0.5375185362,-0.8432545057,0.0020828085
-0.9644649619,-0.2642184260,0.0020098157
-0.2977196023,-0.9546556131,0.0020739181
0.8010313603,-0.5986244462,0.0015709216
-0.7703005123,-0.6376832452,0.0016734204
0.0139102205,-0.9999036601,0.0009076083
0.9775371464,-0.2107692999,0.0016032472
0.3542317210,-0.9351594791,0.0018339634
0.9379852127,-0.3466793974,0.0016922819
0.2177013782,-0.9760165771,0.0014996078
0.9999508005,-0.0099536063,0.0008232809
0.6320716456,0.7749114128,0.0015042506
0.6041204769,-0.7968942944,0.0014377304
0.9519487068,0.3062630803,0.0018479137
0.2558973266,0.9667055733,0.0017627157
0.9956875621,0.0927925829,0.0020456612
0.4936665006,0.8696564026,0.0029786584
0.8783693880,0.4779919134,0.0030085012
0.1052110645,0.9944521768,0.0021213299
0.8482711281,-0.5295660490,0.0020265818
-0.7026900545,-0.7115013008,0.0027228249
0.0650240138,-0.9978845607,0.0013110540
0.9906472209,-0.1364576583,0.0016151647
0.4395986224,-0.8981968915,0.0021458581
-0.4936665006,0.8696564026,0.0029786584
-0.9956875621,0.0927925829,0.0020456612
-0.1052110645,0.9944521768,0.0021213299
-0.8783693880,0.4779919134,0.0030085012
-0.6320716456,0.7749114128,0.0015042506
-0.9999508005,-0.0099536063,0.0008232809
-0.6041204769,-0.7968942944,0.0014377304
-0.9379852127,-0.3466793974,0.0016922819
-0.2177013782,-0.9760165771,0.0014996078
-0.2558973266,0.9667055733,0.0017627157
-0.9519487068,0.3062630803,0.0018479137
-0.9906472209,-0.1364576583,0.0016151647
-0.4395986224,-0.8981968915,0.0021458581
0.7026900545,-0.7115013008,0.0027228249
-0.8482711281,-0.5295660490,0.0020265818
-0.0650240138,-0.9978845607,0.0013110540
-0.7026900545,0.7115013008,0.0027228249
-0.9982592971,-0.0589927467,0.0013298432
-0.5375185362,-0.8432545057,0.0020828085
-0.9025523303,-0.4305859505,0.0022292720
-0.1439758693,-0.9895826662,0.0017041531
-0.9775371464,-0.2107692999,0.0016032472
-0.3542317210,-0.9351594791,0.0018339634
0.7703005123,-0.6376832452,0.0016734204
-0.8010313603,-0.5986244462,0.0015709216
-0.0139102205,-0.9999036601,0.0009076083
0.9644649619,-0.2642184260,0.0020098157
0.2977196023,-0.9546556131,0.0020739181
-0.6587697602,0.7523462374,0.0015677887
-0.5782976115,-0.8158270446,0.0013762752
-0.9245252709,-0.3811239378,0.0015596458
-0.9644649619,0.2642184260,0.0020098157
-0.9855637606,-0.1693098263,0.0013203817
-0.4008444825,-0.9161475818,0.0016403467
0.7374287897,-0.6754272265,0.0017771324
-0.8267346349,-0.5625940229,0.0014802544
-0.0402334133,-0.9991907200,0.0009069612
0.8855085810,-0.4646247139,0.0012537309
0.1159475555,-0.9932557485,0.0009042301
0.9965735067,-0.0827158929,0.0008205003
0.7374287897,0.6754272265,0.0017771324
0.5065528854,-0.8622097567,0.0012207437
-0.7374287897,0.6754272265,0.0017771324
-0.9965735067,-0.0827158929,0.0008205003
-0.5065528854,-0.8622097567,0.0012207437
-0.8855085810,-0.4646247139,0.0012537309
-0.1159475555,-0.9932557485,0.0009042301
-0.3269922005,-0.9450274490,0.0008823470
0.7861513778,-0.6180344246,0.0007340087
-0.7861513778,-0.6180344246,0.0007340087
0.3269922005,-0.9450274490,0.0008823470
0.9245252709,-0.3811239378,0.0015596458
0.6587697602,0.7523462374,0.0015677887
0.5782976115,-0.8158270446,0.0013762752
0.9644649619,0.2642184260,0.0020098157
0.8267346349,-0.5625940229,0.0014802544
-0.7374287897,-0.6754272265,0.0017771324
0.0402334133,-0.9991907200,0.0009069612
0.9855637606,-0.1693098263,0.0013203817
0.4008444825,-0.9161475818,0.0016403467
0.9108333085,-0.4127843897,0.0028754607
0.1590437983,-0.9872741307,0.0022669034
0.9988694781,-0.0475652132,0.0016382341
0.6860570091,0.7275551137,0.0032654579
0.5527358658,-0.8333606567,0.0026308829
-0.2787485929,-0.9603692483,0.0031418431
0.8096712266,-0.5868880209,0.0022459457
-0.7601103472,-0.6497987717,0.0024866971
0.3699535895,-0.9290538106,0.0025771009
0.9425419076,-0.3340925915,0.0017627157
0.6230032102,0.7822207196,0.0015013778
0.6130835591,-0.7900194507,0.0014774724
0.9475012638,0.3197571931,0.0018186138
0.9941470903,0.1080519623,0.0019140892
0.4744378462,0.8802931394,0.0026983574
0.8676773486,0.4971348838,0.0026596863
0.0900685568,0.9959372234,0.0018160174
0.8570386033,-0.5152573926,0.0023126101
-0.6860570091,-0.7275551137,0.0032654579
0.0759830798,-0.9971102841,0.0015320174
0.9923462178,-0.1234993219,0.0017602763
0.4553378143,-0.8903219903,0.0024024211
0.9994925454,0.0319216189,0.0020828085
0.5738756316,0.8189497843,0.0034626199
0.6634472924,-0.7482337301,0.0040030726
0.9221858022,0.3867667892,0.0038991144
0.1816085990,0.9833761572,0.0032171101
0.3950670850,0.9186609064,0.0039827922
0.8235411657,0.5672677464,0.0035704070
0.8919193654,-0.4522017914,0.0025718902
0.1260652354,-0.9920237627,0.0018945492
0.9972776917,-0.0737553350,0.0016259751
0.7242896558,0.6895044447,0.0034474356
0.5181522109,-0.8552919787,0.0024662735
-0.9956875621,-0.0927925829,0.0020456612
-0.4936665006,-0.8696564026,0.0029786584
-0.8783693880,-0.4779919134,0.0030085012
-0.1052110645,-0.9944521768,0.0021213299
-0.9694294241,-0.2453774146,0.0018664988
-0.3171973300,-0.9483616608,0.0019964533
0.7913567713,-0.6113567273,0.0016085551
-0.7808320051,-0.6247432127,0.0016437765
0.0047667061,-0.9999890536,0.0009103599
0.9738718578,-0.2271047971,0.0017275055
0.3365441324,-0.9416696399,0.0019140892
0.9304100976,-0.3665296328,0.0026308829
0.1996158091,-0.9798768243,0.0022499183
0.9997901635,-0.0205285940,0.0013394412
0.6471104863,0.7624003580,0.0025074619
0.5894787298,-0.8077871281,0.0022841469
0.9591187442,0.2830215277,0.0031544498
0.2787485929,0.9603692483,0.0031418431
0.8354575726,-0.5495618204,0.0027477401
-0.7242896558,-0.6895044447,0.0034474356
0.0499376908,-0.9987538161,0.0017199466
0.9877874219,-0.1558252006,0.0023417916
0.4165593530,-0.9091134393,0.0029899872
0.9186609064,-0.3950670850,0.0039827922
0.1743404669,-0.9846907585,0.0032385537
0.9993255485,-0.0367853399,0.0021709602
0.5672677464,-0.8235411657,0.0035704070
0.8189497843,-0.5738756316,0.0034626199
-0.7482337301,-0.6634472924,0.0040030726
0.0319216189,-0.9994925454,0.0020828085
0.9833761572,-0.1816085990,0.0032171101
0.3867667892,-0.9221858022,0.0038991144
0.9460893044,-0.3239121812,0.0020181640
0.2389866203,-0.9710246490,0.0018637641
0.9999992947,0.0015107143,0.0009336728
0.6159162994,0.7878133499,0.0016619721
0.6201589593,-0.7844779574,0.0016734204
0.9439679745,0.3300430712,0.0019913961
0.2331970923,0.9724311922,0.0018186138
0.9928710308,0.1192106920,0.0020181640
0.4606051051,0.8876095206,0.0027791743
0.8599740444,0.5103448768,0.0026926455
0.0797790991,0.9968141901,0.0017984192
0.8645223668,-0.5026024757,0.0028585433
0.0857951731,-0.9963146736,0.0019340365
0.9936419009,-0.1126061648,0.0020917755
0.4687701123,-0.8833250321,0.0029207143
0.9990572030,0.0434573794,0.0019592747
0.5582545590,0.8296757972,0.0031750636
0.9138171363,0.4061409495,0.0034970618
0.1647451246,0.9863401151,0.0027890340
0.9815878164,0.1910308155,0.0027228249
0.3761184013,0.9265772695,0.0032385537
0.8130695191,0.5821735420,0.0028418238
0.0258462926,0.9996673512,0.0016864082
-0.7558789184,0.6547192336,0.0031959486
0.9998578176,0.0169572875,0.0017902285
0.5944113222,0.8041670540,0.0030774449
0.6420228964,-0.7666926693,0.0033239442
0.9329829814,0.3599381950,0.0035704070
0.2055810829,0.9786449630,0.0030895391
0.9887639756,0.1495204858,0.0032519502
0.4240065498,0.9056688885,0.0042059331
0.8396012335,0.5432172419,0.0038991144
0.0547027844,0.9985057275,0.0024662735
0.9976057005,0.0691993255,0.0023833530
0.5241009185,0.8516639926,0.0036508929
0.8951999641,0.4456812211,0.0038375219
0.1314321442,0.9913292908,0.0028585433
-0.3116504012,0.9502020304,0.0031418431
-0.9680686167,0.2507029295,0.0029674151
0.9749884937,0.2222709129,0.0026308829
0.3417445426,0.9397974922,0.0029425789
0.7941984987,0.6076634992,0.0024866971
0.0074131937,0.9999735242,0.0014157940
-0.7778285661,0.6284817709,0.0025718902
0.9502020304,-0.3116504012,0.0031418431
0.2507029295,-0.9680686167,0.0029674151
0.9999735242,0.0074131937,0.0014157940
0.6076634992,0.7941984987,0.0024866971
0.6284817709,-0.7778285661,0.0025718902
0.9397974922,0.3417445426,0.0029425789
0.2222709129,0.9749884937,0.0026308829
0.9913292908,0.1314321442,0.0028585433
0.4456812211,0.8951999641,0.0038375219
0.8516639926,0.5241009185,0.0036508929
0.0691993255,0.9976057005,0.0023833530
0.9985057275,0.0547027844,0.0024662735
0.5432172419,0.8396012335,0.0038991144
0.9056688885,0.4240065498,0.0042059331
0.1495204858,0.9887639756,0.0032519502
0.9786449630,0.2055810829,0.0030895391
0.3599381950,0.9329829814,0.0035704070
0.8041670540,0.5944113222,0.0030774449
0.0169572875,0.9998578176,0.0017902285
-0.7666926693,0.6420228964,0.0033239442
0.9996673512,0.0258462926,0.0016864082
0.5821735420,0.8130695191,0.0028418238
0.6547192336,-0.7558789184,0.0031959486
0.9265772695,0.3761184013,0.0032385537
0.1910308155,0.9815878164,0.0027228249
0.9863401151,0.1647451246,0.0027890340
0.4061409495,0.9138171363,0.0034970618
0.8296757972,0.5582545590,0.0031750636
0.0434573794,0.9990572030,0.0019592747
0.9968141901,0.0797790991,0.0017984192
0.5103448768,0.8599740444,0.0026926455
0.8876095206,0.4606051051,0.0027791743
0.1192106920,0.9928710308,0.0020181640
-0.3239121812,0.9460893044,0.0020181640
-0.9710246490,0.2389866203,0.0018637641
0.9724311922,0.2331970923,0.0018186138
0.3300430712,0.9439679745,0.0019913961
0.7878133499,0.6159162994,0.0016619721
0.0015107143,0.9999992947,0.0009336728
-0.7844779574,0.6201589593,0.0016734204
-0.5026024757,0.8645223668,0.0028585433
-0.9963146736,0.0857951731,0.0019340365
-0.1126061648,0.9936419009,0.0020917755
-0.8833250321,0.4687701123,0.0029207143
-0.4165593530,0.9091134393,0.0029899872
-0.9877874219,0.1558252006,0.0023417916
-0.0499376908,0.9987538161,0.0017199466
-0.8354575726,0.5495618204,0.0027477401
-0.5894787298,0.8077871281,0.0022841469
-0.9997901635,0.0205285940,0.0013394412
-0.6471104863,-0.7624003580,0.0025074619
-0.1996158091,0.9798768243,0.0022499183
-0.9304100976,0.3665296328,0.0026308829
-0.3365441324,0.9416696399,0.0019140892
-0.9738718578,0.2271047971,0.0017275055
0.9694294241,0.2453774146,0.0018664988
0.3171973300,0.9483616608,0.0019964533
0.7808320051,0.6247432127,0.0016437765
-0.0047667061,0.9999890536,0.0009103599
-0.7913567713,0.6113567273,0.0016085551
-0.5181522109,0.8552919787,0.0024662735
-0.9972776917,0.0737553350,0.0016259751
-0.1260652354,0.9920237627,0.0018945492
-0.8919193654,0.4522017914,0.0025718902
-0.4553378143,0.8903219903,0.0024024211
-0.9923462178,0.1234993219,0.0017602763
-0.0759830798,0.9971102841,0.0015320174
-0.8570386033,0.5152573926,0.0023126101
-0.6130835591,0.7900194507,0.0014774724
-0.6230032102,-0.7822207196,0.0015013778
-0.9475012638,-0.3197571931,0.0018186138
-0.9425419076,0.3340925915,0.0017627157
-0.9941470903,-0.1080519623,0.0019140892
-0.4744378462,-0.8802931394,0.0026983574
-0.8676773486,-0.4971348838,0.0026596863
-0.0900685568,-0.9959372234,0.0018160174
-0.3699535895,0.9290538106,0.0025771009
0.7601103472,0.6497987717,0.0024866971
-0.8096712266,0.5868880209,0.0022459457
-0.5527358658,0.8333606567,0.0026308829
-0.9988694781,0.0475652132,0.0016382341
-0.1590437983,0.9872741307,0.0022669034
-0.9108333085,0.4127843897,0.0028754607
0.9475012638,-0.3197571931,0.0018186138
0.6130835591,0.7900194507,0.0014774724
0.6230032102,-0.7822207196,0.0015013778
0.9425419076,0.3340925915,0.0017627157
0.9923462178,0.1234993219,0.0017602763
0.4553378143,0.8903219903,0.0024024211
0.8570386033,0.5152573926,0.0023126101
0.0759830798,0.9971102841,0.0015320174
0.8676773486,-0.4971348838,0.0026596863
0.0900685568,-0.9959372234,0.0018160174
0.9941470903,-0.1080519623,0.0019140892
0.4744378462,-0.8802931394,0.0026983574
0.9988694781,0.0475652132,0.0016382341
0.5527358658,0.8333606567,0.0026308829
0.9108333085,0.4127843897,0.0028754607
0.1590437983,0.9872741307,0.0022669034
0.3699535895,0.9290538106,0.0025771009
0.8096712266,0.5868880209,0.0022459457
-0.7601103472,0.6497987717,0.0024866971
0.9997901635,0.0205285940,0.0013394412
0.5894787298,0.8077871281,0.0022841469
0.6471104863,-0.7624003580,0.0025074619
0.9304100976,0.3665296328,0.0026308829
0.1996158091,0.9798768243,0.0022499183
0.9877874219,0.1558252006,0.0023417916
0.4165593530,0.9091134393,0.0029899872
0.8354575726,0.5495618204,0.0027477401
0.0499376908,0.9987538161,0.0017199466
0.9972776917,0.0737553350,0.0016259751
0.5181522109,0.8552919787,0.0024662735
0.8919193654,0.4522017914,0.0025718902
0.1260652354,0.9920237627,0.0018945492
-0.3171973300,0.9483616608,0.0019964533
-0.9694294241,0.2453774146,0.0018664988
0.9738718578,0.2271047971,0.0017275055
0.3365441324,0.9416696399,0.0019140892
0.7913567713,0.6113567273,0.0016085551
0.0047667061,0.9999890536,0.0009103599
-0.7808320051,0.6247432127,0.0016437765
0.9519487068,-0.3062630803,0.0018479137
0.2558973266,-0.9667055733,0.0017627157
0.9999508005,0.0099536063,0.0008232809
0.6041204769,0.7968942944,0.0014377304
0.6320716456,-0.7749114128,0.0015042506
0.9379852127,0.3466793974,0.0016922819
0.2177013782,0.9760165771,0.0014996078
0.9906472209,0.1364576583,0.0016151647
0.4395986224,0.8981968915,0.0021458581
0.8482711281,0.5295660490,0.0020265818
0.0650240138,0.9978845607,0.0013110540
0.9982592971,0.0589927467,0.0013298432
0.5375185362,0.8432545057,0.0020828085
0.9025523303,0.4305859505,0.0022292720
0.1439758693,0.9895826662,0.0017041531
0.9775371464,0.2107692999,0.0016032472
0.3542317210,0.9351594791,0.0018339634
0.8010313603,0.5986244462,0.0015709216
0.0139102205,0.9999036601,0.0009076083
-0.7703005123,0.6376832452,0.0016734204
-0.4008444825,0.9161475818,0.0016403467
-0.9855637606,0.1693098263,0.0013203817
-0.0402334133,0.9991907200,0.0009069612
-0.8267346349,0.5625940229,0.0014802544
-0.5782976115,0.8158270446,0.0013762752
-0.6587697602,-0.7523462374,0.0015677887
-0.9245252709,0.3811239378,0.0015596458
0.5782976115,0.8158270446,0.0013762752
0.6587697602,-0.7523462374,0.0015677887
0.9245252709,0.3811239378,0.0015596458
0.9855637606,0.1693098263,0.0013203817
0.4008444825,0.9161475818,0.0016403467
0.8267346349,0.5625940229,0.0014802544
0.0402334133,0.9991907200,0.0009069612
0.9965735067,0.0827158929,0.0008205003
0.5065528854,0.8622097567,0.0012207437
0.8855085810,0.4646247139,0.0012537309
0.1159475555,0.9932557485,0.0009042301
-0.3269922005,0.9450274490,0.0008823470
0.3269922005,0.9450274490,0.0008823470
0.7861513778,0.6180344246,0.0007340087
-0.7861513778,0.6180344246,0.0007340087
-0.5065528854,0.8622097567,0.0012207437
-0.9965735067,0.0827158929,0.0008205003
-0.1159475555,0.9932557485,0.0009042301
-0.8855085810,0.4646247139,0.0012537309
-0.4395986224,0.8981968915,0.0021458581
-0.9906472209,0.1364576583,0.0016151647
-0.0650240138,0.9978845607,0.0013110540
-0.8482711281,0.5295660490,0.0020265818
-0.6041204769,0.7968942944,0.0014377304
-0.9999508005,0.0099536063,0.0008232809
-0.6320716456,-0.7749114128,0.0015042506
-0.9519487068,-0.3062630803,0.0018479137
-0.2558973266,-0.9667055733,0.0017627157
-0.2177013782,0.9760165771,0.0014996078
-0.9379852127,0.3466793974,0.0016922819
-0.3542317210,0.9351594791,0.0018339634
-0.9775371464,0.2107692999,0.0016032472
0.7703005123,0.6376832452,0.0016734204
-0.0139102205,0.9999036601,0.0009076083
-0.8010313603,0.5986244462,0.0015709216
-0.5375185362,0.8432545057,0.0020828085
-0.9982592971,0.0589927467,0.0013298432
-0.1439758693,0.9895826662,0.0017041531
-0.9025523303,0.4305859505,0.0022292720
-0.4240065498,0.9056688885,0.0042059331
-0.9887639756,0.1495204858,0.0032519502
-0.0547027844,0.9985057275,0.0024662735
-0.8396012335,0.5432172419,0.0038991144
-0.5944113222,0.8041670540,0.0030774449
-0.9998578176,0.0169572875,0.0017902285
-0.6420228964,-0.7666926693,0.0033239442
-0.2055810829,0.9786449630,0.0030895391
-0.9329829814,0.3599381950,0.0035704070
-0.3417445426,0.9397974922,0.0029425789
-0.9749884937,0.2222709129,0.0026308829
0.9680686167,0.2507029295,0.0029674151
0.3116504012,0.9502020304,0.0031418431
0.7778285661,0.6284817709,0.0025718902
-0.0074131937,0.9999735242,0.0014157940
-0.7941984987,0.6076634992,0.0024866971
-0.5241009185,0.8516639926,0.0036508929
-0.9976057005,0.0691993255,0.0023833530
-0.1314321442,0.9913292908,0.0028585433
-0.8951999641,0.4456812211,0.0038375219
-0.4606051051,0.8876095206,0.0027791743
-0.9928710308,0.1192106920,0.0020181640
-0.0797790991,0.9968141901,0.0017984192
-0.8599740444,0.5103448768,0.0026926455
-0.6159162994,0.7878133499,0.0016619721
-0.9999992947,0.0015107143,0.0009336728
-0.6201589593,-0.7844779574,0.0016734204
-0.9460893044,-0.3239121812,0.0020181640
-0.2389866203,-0.9710246490,0.0018637641
-0.2331970923,0.9724311922,0.0018186138
-0.9439679745,0.3300430712,0.0019913961
-0.9936419009,-0.1126061648,0.0020917755
-0.4687701123,-0.8833250321,0.0029207143
-0.8645223668,-0.5026024757,0.0028585433
-0.0857951731,-0.9963146736,0.0019340365
-0.9993255485,-0.0367853399,0.0021709602
-0.5672677464,-0.8235411657,0.0035704070
-0.9186609064,-0.3950670850,0.0039827922
-0.1743404669,-0.9846907585,0.0032385537
-0.9833761572,-0.1816085990,0.0032171101
-0.3867667892,-0.9221858022,0.0038991144
0.7482337301,-0.6634472924,0.0040030726
-0.8189497843,-0.5738756316,0.0034626199
-0.0319216189,-0.9994925454,0.0020828085
-0.3761184013,0.9265772695,0.0032385537
-0.9815878164,0.1910308155,0.0027228249
0.7558789184,0.6547192336,0.0031959486
-0.0258462926,0.9996673512,0.0016864082
-0.8130695191,0.5821735420,0.0028418238
-0.5582545590,0.8296757972,0.0031750636
-0.9990572030,0.0434573794,0.0019592747
-0.1647451246,0.9863401151,0.0027890340
-0.9138171363,0.4061409495,0.0034970618
-0.4061409495,0.9138171363,0.0034970618
-0.9863401151,0.1647451246,0.0027890340
-0.0434573794,0.9990572030,0.0019592747
-0.8296757972,0.5582545590,0.0031750636
-0.5821735420,0.8130695191,0.0028418238
-0.9996673512,0.0258462926,0.0016864082
-0.6547192336,-0.7558789184,0.0031959486
-0.1910308155,0.9815878164,0.0027228249
-0.9265772695,0.3761184013,0.0032385537
0.9963146736,0.0857951731,0.0019340365
0.5026024757,0.8645223668,0.0028585433
0.8833250321,0.4687701123,0.0029207143
0.1126061648,0.9936419009,0.0020917755
-0.3300430712,0.9439679745,0.0019913961
-0.9724311922,0.2331970923,0.0018186138
0.9710246490,0.2389866203,0.0018637641
0.3239121812,0.9460893044,0.0020181640
0.7844779574,0.6201589593,0.0016734204
-0.0015107143,0.9999992947,0.0009336728
-0.7878133499,0.6159162994,0.0016619721
-0.5103448768,0.8599740444,0.0026926455
-0.9968141901,0.0797790991,0.0017984192
-0.1192106920,0.9928710308,0.0020181640
-0.8876095206,0.4606051051,0.0027791743
-0.4456812211,0.8951999641,0.0038375219
-0.9913292908,0.1314321442,0.0028585433
-0.0691993255,0.9976057005,0.0023833530
-0.8516639926,0.5241009185,0.0036508929
-0.6076634992,0.7941984987,0.0024866971
-0.9999735242,0.0074131937,0.0014157940
-0.6284817709,-0.7778285661,0.0025718902
-0.9502020304,-0.3116504012,0.0031418431
-0.2507029295,-0.9680686167,0.0029674151
-0.2222709129,0.9749884937,0.0026308829
-0.9397974922,0.3417445426,0.0029425789
-0.3599381950,0.9329829814,0.0035704070
-0.9786449630,0.2055810829,0.0030895391
0.7666926693,0.6420228964,0.0033239442
-0.0169572875,0.9998578176,0.0017902285
-0.8041670540,0.5944113222,0.0030774449
-0.5432172419,0.8396012335,0.0038991144
-0.9985057275,0.0547027844,0.0024662735
-0.1495204858,0.9887639756,0.0032519502
-0.9056688885,0.4240065498,0.0042059331
-0.4305859505,0.9025523303,0.0022292720
-0.9895826662,0.1439758693,0.0017041531
0.7115013008,0.7026900545,0.0027228249
-0.0589927467,0.9982592971,0.0013298432
-0.8432545057,0.5375185362,0.0020828085
-0.5986244462,0.8010313603,0.0015709216
-0.9999036601,0.0139102205,0.0009076083
-0.6376832452,-0.7703005123,0.0016734204
-0.9546556131,-0.2977196023,0.0020739181
-0.2642184260,-0.9644649619,0.0020098157
-0.2107692999,0.9775371464,0.0016032472
-0.9351594791,0.3542317210,0.0018339634
0.9944521768,0.1052110645,0.0021213299
0.4779919134,0.8783693880,0.0030085012
0.8696564026,0.4936665006,0.0029786584
0.0927925829,0.9956875621,0.0020456612
-0.3466793974,0.9379852127,0.0016922819
-0.9760165771,0.2177013782,0.0014996078
0.9667055733,0.2558973266,0.0017627157
0.3062630803,0.9519487068,0.0018479137
0.7749114128,0.6320716456,0.0015042506
-0.0099536063,0.9999508005,0.0008232809
-0.7968942944,0.6041204769,0.0014377304
-0.5295660490,0.8482711281,0.0020265818
-0.9978845607,0.0650240138,0.0013110540
-0.7115013008,-0.7026900545,0.0027228249
-0.1364576583,0.9906472209,0.0016151647
-0.8981968915,0.4395986224,0.0021458581
-0.4646247139,0.8855085810,0.0012537309
-0.9932557485,0.1159475555,0.0009042301
0.6754272265,0.7374287897,0.0017771324
-0.0827158929,0.9965735067,0.0008205003
-0.8622097567,0.5065528854,0.0012207437
-0.6180344246,0.7861513778,0.0007340087
-0.6180344246,-0.7861513778,0.0007340087
-0.9450274490,-0.3269922005,0.0008823470
-0.9450274490,0.3269922005,0.0008823470
-0.9932557485,-0.1159475555,0.0009042301
-0.4646247139,-0.8855085810,0.0012537309
0.6754272265,-0.7374287897,0.0017771324
-0.8622097567,-0.5065528854,0.0012207437
-0.0827158929,-0.9965735067,0.0008205003
-0.6754272265,0.7374287897,0.0017771324
-0.9991907200,-0.0402334133,0.0009069612
-0.5625940229,-0.8267346349,0.0014802544
-0.9161475818,-0.4008444825,0.0016403467
-0.1693098263,-0.9855637606,0.0013203817
-0.3811239378,-0.9245252709,0.0015596458
0.7523462374,-0.6587697602,0.0015677887
-0.8158270446,-0.5782976115,0.0013762752
0.2642184260,-0.9644649619,0.0020098157
-0.3811239378,0.9245252709,0.0015596458
0.2642184260,0.9644649619,0.0020098157
0.7523462374,0.6587697602,0.0015677887
-0.8158270446,0.5782976115,0.0013762752
-0.5625940229,0.8267346349,0.0014802544
-0.9991907200,0.0402334133,0.0009069612
-0.6754272265,-0.7374287897,0.0017771324
-0.1693098263,0.9855637606,0.0013203817
-0.9161475818,0.4008444825,0.0016403467
-0.6376832452,0.7703005123,0.0016734204
-0.9999036601,-0.0139102205,0.0009076083
-0.5986244462,-0.8010313603,0.0015709216
-0.9351594791,-0.3542317210,0.0018339634
-0.2107692999,-0.9775371464,0.0016032472
-0.2642184260,0.9644649619,0.0020098157
-0.9546556131,0.2977196023,0.0020739181
-0.9895826662,-0.1439758693,0.0017041531
-0.4305859505,-0.9025523303,0.0022292720
0.7115013008,-0.7026900545,0.0027228249
-0.8432545057,-0.5375185362,0.0020828085
-0.0589927467,-0.9982592971,0.0013298432
0.8696564026,-0.4936665006,0.0029786584
0.0927925829,-0.9956875621,0.0020456612
0.9944521768,-0.1052110645,0.0021213299
0.4779919134,-0.8783693880,0.0030085012
-0.7115013008,0.7026900545,0.0027228249
-0.9978845607,-0.0650240138,0.0013110540
-0.5295660490,-0.8482711281,0.0020265818
-0.8981968915,-0.4395986224,0.0021458581
-0.1364576583,-0.9906472209,0.0016151647
-0.9760165771,-0.2177013782,0.0014996078
-0.3466793974,-0.9379852127,0.0016922819
0.7749114128,-0.6320716456,0.0015042506
-0.7968942944,-0.6041204769,0.0014377304
-0.0099536063,-0.9999508005,0.0008232809
0.9667055733,-0.2558973266,0.0017627157
0.3062630803,-0.9519487068,0.0018479137
-0.4779919134,0.8783693880,0.0030085012
-0.9944521768,0.1052110645,0.0021213299
-0.0927925829,0.9956875621,0.0020456612
-0.8696564026,0.4936665006,0.0029786584
-0.6247432127,0.7808320051,0.0016437765
-0.9999890536,-0.0047667061,0.0009103599
-0.6113567273,-0.7913567713,0.0016085551
-0.9416696399,-0.3365441324,0.0019140892
-0.2271047971,-0.9738718578,0.0017275055
-0.2453774146,0.9694294241,0.0018664988
-0.9483616608,0.3171973300,0.0019964533
-0.9920237627,-0.1260652354,0.0018945492
-0.4522017914,-0.8919193654,0.0025718902
0.6895044447,-0.7242896558,0.0034474356
-0.8552919787,-0.5181522109,0.0024662735
-0.0737553350,-0.9972776917,0.0016259751
-0.6895044447,0.7242896558,0.0034474356
-0.9987538161,-0.0499376908,0.0017199466
-0.5495618204,-0.8354575726,0.0027477401
-0.9091134393,-0.4165593530,0.0029899872
-0.1558252006,-0.9877874219,0.0023417916
-0.9798768243,-0.1996158091,0.0022499183
-0.3665296328,-0.9304100976,0.0026308829
0.7624003580,-0.6471104863,0.0025074619
-0.8077871281,-0.5894787298,0.0022841469
-0.0205285940,-0.9997901635,0.0013394412
0.9603692483,-0.2787485929,0.0031418431
0.2830215277,-0.9591187442,0.0031544498
-0.6497987717,0.7601103472,0.0024866971
-0.5868880209,-0.8096712266,0.0022459457
-0.9290538106,-0.3699535895,0.0025771009
-0.9603692483,0.2787485929,0.0031418431
-0.9872741307,-0.1590437983,0.0022669034
-0.4127843897,-0.9108333085,0.0028754607
0.7275551137,-0.6860570091,0.0032654579
-0.8333606567,-0.5527358658,0.0026308829
-0.0475652132,-0.9988694781,0.0016382341
0.8802931394,-0.4744378462,0.0026983574
0.1080519623,-0.9941470903,0.0019140892
0.9959372234,-0.0900685568,0.0018160174
0.4971348838,-0.8676773486,0.0026596863
-0.7275551137,0.6860570091,0.0032654579
-0.9971102841,-0.0759830798,0.0015320174
-0.5152573926,-0.8570386033,0.0023126101
-0.8903219903,-0.4553378143,0.0024024211
-0.1234993219,-0.9923462178,0.0017602763
-0.3340925915,-0.9425419076,0.0017627157
0.7822207196,-0.6230032102,0.0015013778
-0.7900194507,-0.6130835591,0.0014774724
0.3197571931,-0.9475012638,0.0018186138
-0.4127843897,0.9108333085,0.0028754607
-0.9872741307,0.1590437983,0.0022669034
0.7275551137,0.6860570091,0.0032654579
-0.0475652132,0.9988694781,0.0016382341
-0.8333606567,0.5527358658,0.0026308829
-0.5868880209,0.8096712266,0.0022459457
-0.6497987717,-0.7601103472,0.0024866971
-0.9603692483,-0.2787485929,0.0031418431
-0.9290538106,0.3699535895,0.0025771009
0.9959372234,0.0900685568,0.0018160174
0.4971348838,0.8676773486,0.0026596863
0.8802931394,0.4744378462,0.0026983574
0.1080519623,0.9941470903,0.0019140892
-0.3340925915,0.9425419076,0.0017627157
0.3197571931,0.9475012638,0.0018186138
0.7822207196,0.6230032102,0.0015013778
-0.7900194507,0.6130835591,0.0014774724
-0.5152573926,0.8570386033,0.0023126101
-0.9971102841,0.0759830798,0.0015320174
-0.7275551137,-0.6860570091,0.0032654579
-0.1234993219,0.9923462178,0.0017602763
-0.8903219903,0.4553378143,0.0024024211
-0.4522017914,0.8919193654,0.0025718902
-0.9920237627,0.1260652354,0.0018945492
0.6895044447,0.7242896558,0.0034474356
-0.0737553350,0.9972776917,0.0016259751
-0.8552919787,0.5181522109,0.0024662735
-0.6113567273,0.7913567713,0.0016085551
-0.9999890536,0.0047667061,0.0009103599
-0.6247432127,-0.7808320051,0.0016437765
-0.9483616608,-0.3171973300,0.0019964533
-0.2453774146,-0.9694294241,0.0018664988
-0.2271047971,0.9738718578,0.0017275055
-0.9416696399,0.3365441324,0.0019140892
-0.9944521768,-0.1052110645,0.0021213299
-0.4779919134,-0.8783693880,0.0030085012
-0.8696564026,-0.4936665006,0.0029786584
-0.0927925829,-0.9956875621,0.0020456612
-0.3665296328,0.9304100976,0.0026308829
-0.9798768243,0.1996158091,0.0022499183
0.9603692483,0.2787485929,0.0031418431
0.2830215277,0.9591187442,0.0031544498
0.7624003580,0.6471104863,0.0025074619
-0.0205285940,0.9997901635,0.0013394412
-0.8077871281,0.5894787298,0.0022841469
-0.5495618204,0.8354575726,0.0027477401
-0.9987538161,0.0499376908,0.0017199466
-0.6895044447,-0.7242896558,0.0034474356
-0.1558252006,0.9877874219,0.0023417916
-0.9091134393,0.4165593530,0.0029899872
0.9091134393,-0.4165593530,0.0029899872
0.1558252006,-0.9877874219,0.0023417916
0.9987538161,-0.0499376908,0.0017199466
0.5495618204,-0.8354575726,0.0027477401
0.8077871281,-0.5894787298,0.0022841469
-0.7624003580,-0.6471104863,0.0025074619
0.0205285940,-0.9997901635,0.0013394412
0.9798768243,-0.1996158091,0.0022499183
0.3665296328,-0.9304100976,0.0026308829
0.9416696399,-0.3365441324,0.0019140892
0.2271047971,-0.9738718578,0.0017275055
0.9999890536,-0.0047667061,0.0009103599
0.6247432127,0.7808320051,0.0016437765
0.6113567273,-0.7913567713,0.0016085551
0.9483616608,0.3171973300,0.0019964533
0.2453774146,0.9694294241,0.0018664988
0.8552919787,-0.5181522109,0.0024662735
0.0737553350,-0.9972776917,0.0016259751
0.9920237627,-0.1260652354,0.0018945492
0.4522017914,-0.8919193654,0.0025718902
0.8903219903,-0.4553378143,0.0024024211
0.1234993219,-0.9923462178,0.0017602763
0.9971102841,-0.0759830798,0.0015320174
0.5152573926,-0.8570386033,0.0023126101
-0.9959372234,-0.0900685568,0.0018160174
-0.4971348838,-0.8676773486,0.0026596863
-0.8802931394,-0.4744378462,0.0026983574
-0.1080519623,-0.9941470903,0.0019140892
-0.3197571931,-0.9475012638,0.0018186138
0.7900194507,-0.6130835591,0.0014774724
-0.7822207196,-0.6230032102,0.0015013778
0.3340925915,-0.9425419076,0.0017627157
0.9290538106,-0.3699535895,0.0025771009
0.6497987717,0.7601103472,0.0024866971
0.5868880209,-0.8096712266,0.0022459457
0.8333606567,-0.5527358658,0.0026308829
0.0475652132,-0.9988694781,0.0016382341
0.9872741307,-0.1590437983,0.0022669034
0.4127843897,-0.9108333085,0.0028754607
0.9161475818,-0.4008444825,0.0016403467
0.1693098263,-0.9855637606,0.0013203817
0.9991907200,-0.0402334133,0.0009069612
0.5625940229,-0.8267346349,0.0014802544
0.8158270446,-0.5782976115,0.0013762752
-0.7523462374,-0.6587697602,0.0015677887
0.3811239378,-0.9245252709,0.0015596458
0.9450274490,-0.3269922005,0.0008823470
0.6180344246,0.7861513778,0.0007340087
0.6180344246,-0.7861513778,0.0007340087
0.9450274490,0.3269922005,0.0008823470
0.9932557485,0.1159475555,0.0009042301
0.4646247139,0.8855085810,0.0012537309
0.8622097567,0.5065528854,0.0012207437
0.0827158929,0.9965735067,0.0008205003
0.8622097567,-0.5065528854,0.0012207437
0.0827158929,-0.9965735067,0.0008205003
0.9932557485,-0.1159475555,0.0009042301
0.4646247139,-0.8855085810,0.0012537309
0.9991907200,0.0402334133,0.0009069612
0.5625940229,0.8267346349,0.0014802544
0.9161475818,0.4008444825,0.0016403467
0.1693098263,0.9855637606,0.0013203817
0.3811239378,0.9245252709,0.0015596458
0.8158270446,0.5782976115,0.0013762752
-0.7523462374,0.6587697602,0.0015677887
0.9999036601,0.0139102205,0.0009076083
0.5986244462,0.8010313603,0.0015709216
0.6376832452,-0.7703005123,0.0016734204
0.9351594791,0.3542317210,0.0018339634
0.2107692999,0.9775371464,0.0016032472
0.9895826662,0.1439758693,0.0017041531
0.4305859505,0.9025523303,0.0022292720
0.8432545057,0.5375185362,0.0020828085
0.0589927467,0.9982592971,0.0013298432
0.9978845607,0.0650240138,0.0013110540
0.5295660490,0.8482711281,0.0020265818
0.8981968915,0.4395986224,0.0021458581
0.1364576583,0.9906472209,0.0016151647
-0.3062630803,0.9519487068,0.0018479137
-0.9667055733,0.2558973266,0.0017627157
0.9760165771,0.2177013782,0.0014996078
0.3466793974,0.9379852127,0.0016922819
0.7968942944,0.6041204769,0.0014377304
0.0099536063,0.9999508005,0.0008232809
-0.7749114128,0.6320716456,0.0015042506
0.8981968915,-0.4395986224,0.0021458581
0.1364576583,-0.9906472209,0.0016151647
0.9978845607,-0.0650240138,0.0013110540
0.5295660490,-0.8482711281,0.0020265818
-0.9667055733,-0.2558973266,0.0017627157
-0.3062630803,-0.9519487068,0.0018479137
0.7968942944,-0.6041204769,0.0014377304
-0.7749114128,-0.6320716456,0.0015042506
0.0099536063,-0.9999508005,0.0008232809
0.9760165771,-0.2177013782,0.0014996078
0.3466793974,-0.9379852127,0.0016922819
0.9351594791,-0.3542317210,0.0018339634
0.2107692999,-0.9775371464,0.0016032472
0.9999036601,-0.0139102205,0.0009076083
0.6376832452,0.7703005123,0.0016734204
0.5986244462,-0.8010313603,0.0015709216
0.8432545057,-0.5375185362,0.0020828085
0.0589927467,-0.9982592971,0.0013298432
0.9895826662,-0.1439758693,0.0017041531
0.4305859505,-0.9025523303,0.0022292720
0.9483616608,-0.3171973300,0.0019964533
0.2453774146,-0.9694294241,0.0018664988
0.9999890536,0.0047667061,0.0009103599
0.6113567273,0.7913567713,0.0016085551
0.6247432127,-0.7808320051,0.0016437765
0.9416696399,0.3365441324,0.0019140892
0.2271047971,0.9738718578,0.0017275055
0.9920237627,0.1260652354,0.0018945492
0.4522017914,0.8919193654,0.0025718902
0.8552919787,0.5181522109,0.0024662735
0.0737553350,0.9972776917,0.0016259751
0.9987538161,0.0499376908,0.0017199466
0.5495618204,0.8354575726,0.0027477401
0.9091134393,0.4165593530,0.0029899872
0.1558252006,0.9877874219,0.0023417916
0.9798768243,0.1996158091,0.0022499183
0.3665296328,0.9304100976,0.0026308829
0.8077871281,0.5894787298,0.0022841469
0.0205285940,0.9997901635,0.0013394412
-0.7624003580,0.6471104863,0.0025074619
0.5868880209,0.8096712266,0.0022459457
0.6497987717,-0.7601103472,0.0024866971
0.9290538106,0.3699535895,0.0025771009
0.9872741307,0.1590437983,0.0022669034
0.4127843897,0.9108333085,0.0028754607
0.8333606567,0.5527358658,0.0026308829
0.0475652132,0.9988694781,0.0016382341
0.9971102841,0.0759830798,0.0015320174
0.5152573926,0.8570386033,0.0023126101
0.8903219903,0.4553378143,0.0024024211
0.1234993219,0.9923462178,0.0017602763
-0.3197571931,0.9475012638,0.0018186138
0.3340925915,0.9425419076,0.0017627157
0.7900194507,0.6130835591,0.0014774724
-0.7822207196,0.6230032102,0.0015013778
-0.4971348838,0.8676773486,0.0026596863
-0.9959372234,0.0900685568,0.0018160174
-0.1080519623,0.9941470903,0.0019140892
-0.8802931394,0.4744378462,0.0026983574


==> tikzfigs/decapeir4.csv <==
id,xcoord,ycoord
00,0.2357022604,0.0000000000
10,0.4714045208,0.0000000000
01,-0.0000000000,0.2357022604
11,-0.0000000000,0.4714045208
02,-0.2357022604,-0.0000000000
12,-0.4714045208,-0.0000000000
03,0.0000000000,-0.2357022604
13,0.0000000000,-0.4714045208
010,-0.1146659645,0.7262177753
110,-0.2121320344,0.7778174593
020,-0.8081220356,-0.0000000000
120,-0.8838834765,-0.0000000000
030,-0.1146659645,-0.7262177753
130,-0.2121320344,-0.7778174593
001,0.7262177753,-0.1146659645
101,0.7778174593,-0.2121320344
021,-0.7262177753,-0.1146659645
121,-0.7778174593,-0.2121320344
031,0.0000000000,-0.8081220356
131,0.0000000000,-0.8838834765
002,0.8081220356,0.0000000000
102,0.8838834765,0.0000000000
012,0.1146659645,0.7262177753
112,0.2121320344,0.7778174593
032,0.1146659645,-0.7262177753
132,0.2121320344,-0.7778174593
003,0.7262177753,0.1146659645
103,0.7778174593,0.2121320344
013,-0.0000000000,0.8081220356
113,-0.0000000000,0.8838834765
023,-0.7262177753,0.1146659645
123,-0.7778174593,0.2121320344
0010,0.8805480671,-0.2534911102
1010,0.9137995326,-0.2393284490
0210,-0.8278323292,-0.3276836303
1210,-0.8278323292,-0.3794231509
0310,0.0249567099,-0.9483549771
1310,0.0437385638,-0.9622484033
0020,0.9642365198,0.0000000000
1020,0.9790709278,0.0000000000
0120,0.3045998442,0.8811638350
1120,0.3178008005,0.9057322815
0320,0.3045998442,-0.8811638350
1320,0.3178008005,-0.9057322815
0030,0.8805480671,0.2534911102
1030,0.9137995326,0.2393284490
0130,0.0249567099,0.9483549771
1130,0.0437385638,0.9622484033
0230,-0.8278323292,0.3276836303
1230,-0.8278323292,0.3794231509
0101,-0.2534911102,0.8805480671
1101,-0.2393284490,0.9137995326
0201,-0.9483549771,0.0249567099
1201,-0.9622484033,0.0437385638
0301,-0.3276836303,-0.8278323292
1301,-0.3794231509,-0.8278323292
0021,0.9483549771,0.0249567099
1021,0.9622484033,0.0437385638
0121,0.2534911102,0.8805480671
1121,0.2393284490,0.9137995326
0321,0.3276836303,-0.8278323292
1321,0.3794231509,-0.8278323292
0031,0.8811638350,0.3045998442
1031,0.9057322815,0.3178008005
0131,-0.0000000000,0.9642365198
1131,-0.0000000000,0.9790709278
0231,-0.8811638350,0.3045998442
1231,-0.9057322815,0.3178008005
0102,-0.3045998442,0.8811638350
1102,-0.3178008005,0.9057322815
0202,-0.9642365198,-0.0000000000
1202,-0.9790709278,-0.0000000000
0302,-0.3045998442,-0.8811638350
1302,-0.3178008005,-0.9057322815
0012,0.8278323292,-0.3276836303
1012,0.8278323292,-0.3794231509
0212,-0.8805480671,-0.2534911102
1212,-0.9137995326,-0.2393284490
0312,-0.0249567099,-0.9483549771
1312,-0.0437385638,-0.9622484033
0032,0.8278323292,0.3276836303
1032,0.8278323292,0.3794231509
0132,-0.0249567099,0.9483549771
1132,-0.0437385638,0.9622484033
0232,-0.8805480671,0.2534911102
1232,-0.9137995326,0.2393284490
0103,-0.3276836303,0.8278323292
1103,-0.3794231509,0.8278323292
0203,-0.9483549771,-0.0249567099
1203,-0.9622484033,-0.0437385638
0303,-0.2534911102,-0.8805480671
1303,-0.2393284490,-0.9137995326
0013,0.8811638350,-0.3045998442
1013,0.9057322815,-0.3178008005
0213,-0.8811638350,-0.3045998442
1213,-0.9057322815,-0.3178008005
0313,0.0000000000,-0.9642365198
1313,0.0000000000,-0.9790709278
0023,0.9483549771,-0.0249567099
1023,0.9622484033,-0.0437385638
0123,0.3276836303,0.8278323292
1123,0.3794231509,0.8278323292
0323,0.2534911102,-0.8805480671
1323,0.2393284490,-0.9137995326
01010,-0.2475811542,0.9453098613
11010,-0.2560214208,0.9509367057
02010,-0.9836919115,0.0475576242
12010,-0.9891549917,0.0436976101
03010,-0.4148359783,-0.8673843183
13010,-0.4124789557,-0.8838834765
00210,0.9775205384,0.0638243650
10210,0.9806103475,0.0733790056
01210,0.2225647574,0.9459002188
11210,0.2121320344,0.9545941546
03210,0.4436748431,-0.8318903308
13210,0.4714045208,-0.8249579114
00310,0.9232080220,0.3351774347
10310,0.9254779930,0.3431547615
01310,-0.0044706435,0.9909926438
11310,-0.0077420450,0.9935624480
02310,-0.9297404014,0.3192482101
12310,-0.9364387102,0.3153314024
01020,-0.3291188121,0.9315059713
11020,-0.3309259736,0.9362093783
02020,-0.9937716925,-0.0000000000
12020,-0.9963777371,-0.0000000000
03020,-0.3291188121,-0.9315059713
13020,-0.3309259736,-0.9362093783
00120,0.8615324001,-0.4388938642
10120,0.8720983635,-0.4478342948
02120,-0.9535006905,-0.2361882444
12120,-0.9608333321,-0.2370887443
03120,-0.0568120226,-0.9860943921
13120,-0.0579595722,-0.9911086851
00320,0.8615324001,0.4388938642
10320,0.8720983635,0.4478342948
01320,-0.0568120226,0.9860943921
11320,-0.0579595722,0.9911086851
02320,-0.9535006905,0.2361882444
12320,-0.9608333321,0.2370887443
01030,-0.4148359783,0.8673843183
11030,-0.4124789557,0.8838834765
02030,-0.9836919115,-0.0475576242
12030,-0.9891549917,-0.0436976101
03030,-0.2475811542,-0.9453098613
13030,-0.2560214208,-0.9509367057
00130,0.9232080220,-0.3351774347
10130,0.9254779930,-0.3431547615
02130,-0.9297404014,-0.3192482101
12130,-0.9364387102,-0.3153314024
03130,-0.0044706435,-0.9909926438
13130,-0.0077420450,-0.9935624480
00230,0.9775205384,-0.0638243650
10230,0.9806103475,-0.0733790056
01230,0.4436748431,0.8318903308
11230,0.4714045208,0.8249579114
03230,0.2225647574,-0.9459002188
13230,0.2121320344,-0.9545941546
00101,0.9453098613,-0.2475811542
10101,0.9509367057,-0.2560214208
02101,-0.8673843183,-0.4148359783
12101,-0.8838834765,-0.4124789557
03101,0.0475576242,-0.9836919115
13101,0.0436976101,-0.9891549917
00201,0.9909926438,-0.0044706435
10201,0.9935624480,-0.0077420450
01201,0.3351774347,0.9232080220
11201,0.3431547615,0.9254779930
03201,0.3192482101,-0.9297404014
13201,0.3153314024,-0.9364387102
00301,0.9459002188,0.2225647574
10301,0.9545941546,0.2121320344
01301,0.0638243650,0.9775205384
11301,0.0733790056,0.9806103475
02301,-0.8318903308,0.4436748431
12301,-0.8249579114,0.4714045208
01021,-0.3351774347,0.9232080220
11021,-0.3431547615,0.9254779930
02021,-0.9909926438,-0.0044706435
12021,-0.9935624480,-0.0077420450
03021,-0.3192482101,-0.9297404014
13021,-0.3153314024,-0.9364387102
00121,0.8673843183,-0.4148359783
10121,0.8838834765,-0.4124789557
02121,-0.9453098613,-0.2475811542
12121,-0.9509367057,-0.2560214208
03121,-0.0475576242,-0.9836919115
13121,-0.0436976101,-0.9891549917
00321,0.8318903308,0.4436748431
10321,0.8249579114,0.4714045208
01321,-0.0638243650,0.9775205384
11321,-0.0733790056,0.9806103475
02321,-0.9459002188,0.2225647574
12321,-0.9545941546,0.2121320344
01031,-0.4388938642,0.8615324001
11031,-0.4478342948,0.8720983635
02031,-0.9860943921,-0.0568120226
12031,-0.9911086851,-0.0579595722
03031,-0.2361882444,-0.9535006905
13031,-0.2370887443,-0.9608333321
00131,0.9315059713,-0.3291188121
10131,0.9362093783,-0.3309259736
02131,-0.9315059713,-0.3291188121
12131,-0.9362093783,-0.3309259736
03131,0.0000000000,-0.9937716925
13131,0.0000000000,-0.9963777371
00231,0.9860943921,-0.0568120226
10231,0.9911086851,-0.0579595722
01231,0.4388938642,0.8615324001
11231,0.4478342948,0.8720983635
03231,0.2361882444,-0.9535006905
13231,0.2370887443,-0.9608333321
00102,0.9535006905,-0.2361882444
10102,0.9608333321,-0.2370887443
02102,-0.8615324001,-0.4388938642
12102,-0.8720983635,-0.4478342948
03102,0.0568120226,-0.9860943921
13102,0.0579595722,-0.9911086851
00202,0.9937716925,0.0000000000
10202,0.9963777371,0.0000000000
01202,0.3291188121,0.9315059713
11202,0.3309259736,0.9362093783
03202,0.3291188121,-0.9315059713
13202,0.3309259736,-0.9362093783
00302,0.9535006905,0.2361882444
10302,0.9608333321,0.2370887443
01302,0.0568120226,0.9860943921
11302,0.0579595722,0.9911086851
02302,-0.8615324001,0.4388938642
12302,-0.8720983635,0.4478342948
01012,-0.2225647574,0.9459002188
11012,-0.2121320344,0.9545941546
02012,-0.9775205384,0.0638243650
12012,-0.9806103475,0.0733790056
03012,-0.4436748431,-0.8318903308
13012,-0.4714045208,-0.8249579114
00212,0.9836919115,0.0475576242
10212,0.9891549917,0.0436976101
01212,0.2475811542,0.9453098613
11212,0.2560214208,0.9509367057
03212,0.4148359783,-0.8673843183
13212,0.4124789557,-0.8838834765
00312,0.9297404014,0.3192482101
10312,0.9364387102,0.3153314024
01312,0.0044706435,0.9909926438
11312,0.0077420450,0.9935624480
02312,-0.9232080220,0.3351774347
12312,-0.9254779930,0.3431547615
01032,-0.4436748431,0.8318903308
11032,-0.4714045208,0.8249579114
02032,-0.9775205384,-0.0638243650
12032,-0.9806103475,-0.0733790056
03032,-0.2225647574,-0.9459002188
13032,-0.2121320344,-0.9545941546
00132,0.9297404014,-0.3192482101
10132,0.9364387102,-0.3153314024
02132,-0.9232080220,-0.3351774347
12132,-0.9254779930,-0.3431547615
03132,0.0044706435,-0.9909926438
13132,0.0077420450,-0.9935624480
00232,0.9836919115,-0.0475576242
10232,0.9891549917,-0.0436976101
01232,0.4148359783,0.8673843183
11232,0.4124789557,0.8838834765
03232,0.2475811542,-0.9453098613
13232,0.2560214208,-0.9509367057
00103,0.9459002188,-0.2225647574
10103,0.9545941546,-0.2121320344
02103,-0.8318903308,-0.4436748431
12103,-0.8249579114,-0.4714045208
03103,0.0638243650,-0.9775205384
13103,0.0733790056,-0.9806103475
00203,0.9909926438,0.0044706435
10203,0.9935624480,0.0077420450
01203,0.3192482101,0.9297404014
11203,0.3153314024,0.9364387102
03203,0.3351774347,-0.9232080220
13203,0.3431547615,-0.9254779930
00303,0.9453098613,0.2475811542
10303,0.9509367057,0.2560214208
01303,0.0475576242,0.9836919115
11303,0.0436976101,0.9891549917
02303,-0.8673843183,0.4148359783
12303,-0.8838834765,0.4124789557
01013,-0.2361882444,0.9535006905
11013,-0.2370887443,0.9608333321
02013,-0.9860943921,0.0568120226
12013,-0.9911086851,0.0579595722
03013,-0.4388938642,-0.8615324001
13013,-0.4478342948,-0.8720983635
00213,0.9860943921,0.0568120226
10213,0.9911086851,0.0579595722
01213,0.2361882444,0.9535006905
11213,0.2370887443,0.9608333321
03213,0.4388938642,-0.8615324001
13213,0.4478342948,-0.8720983635
00313,0.9315059713,0.3291188121
10313,0.9362093783,0.3309259736
01313,-0.0000000000,0.9937716925
11313,-0.0000000000,0.9963777371
02313,-0.9315059713,0.3291188121
12313,-0.9362093783,0.3309259736
01023,-0.3192482101,0.9297404014
11023,-0.3153314024,0.9364387102
02023,-0.9909926438,0.0044706435
12023,-0.9935624480,0.0077420450
03023,-0.3351774347,-0.9232080220
13023,-0.3431547615,-0.9254779930
00123,0.8318903308,-0.4436748431
10123,0.8249579114,-0.4714045208
02123,-0.9459002188,-0.2225647574
12123,-0.9545941546,-0.2121320344
03123,-0.0638243650,-0.9775205384
13123,-0.0733790056,-0.9806103475
00323,0.8673843183,0.4148359783
10323,0.8838834765,0.4124789557
01323,-0.0475576242,0.9836919115
11323,-0.0436976101,0.9891549917
02323,-0.9453098613,0.2475811542
12323,-0.9509367057,0.2560214208
001010,0.9595716116,-0.2586225092
101010,0.9620612682,-0.2574297733
021010,-0.8967777766,-0.4192727267
121010,-0.8984734916,-0.4234497423
031010,0.0439859072,-0.9950145375
131010,0.0452376006,-0.9963042995
002010,0.9973469184,-0.0082677101
102010,0.9982683970,-0.0075626394
012010,0.3469325406,0.9322156816
112010,0.3462528781,0.9344655987
032010,0.3168676910,-0.9433465610
132010,0.3186779883,-0.9445154833
003010,0.9678619933,0.2116718781
103010,0.9706322426,0.2146361225
013010,0.0771389216,0.9899494937
113010,0.0756649295,0.9926518126
023010,-0.8435030131,0.4953336843
123010,-0.8529303586,0.4952498857
010210,-0.3517402963,0.9283042871
110210,-0.3553664849,0.9283042871
020210,-0.9964044103,-0.0111494015
120210,-0.9970379922,-0.0127825384
030210,-0.3112981442,-0.9435222103
130210,-0.3088995448,-0.9456108515
001210,0.8994077755,-0.4086396129
101210,0.9040463356,-0.4051327977
021210,-0.9562159591,-0.2646785016
121210,-0.9568931837,-0.2684271788
031210,-0.0396045805,-0.9942399899
131210,-0.0375040061,-0.9954188279
003210,0.8202438662,0.5091168825
103210,0.8134856775,0.5256368993
013210,-0.0846412107,0.9857174331
113210,-0.0900295106,0.9865733870
023210,-0.9658587894,0.2007558685
123210,-0.9690840477,0.1947441627
010310,-0.4577969676,0.8791451321
110310,-0.4618899341,0.8796667847
020310,-0.9950115556,-0.0601119859
120310,-0.9958071830,-0.0613662690
030310,-0.2359527410,-0.9671056614
130310,-0.2346039274,-0.9687297002
001310,0.9404868518,-0.3309120405
101310,0.9416655497,-0.3301832756
021310,-0.9394633743,-0.3337303119
121310,-0.9399080907,-0.3350598286
031310,0.0007727943,-0.9984502309
131310,0.0013354236,-0.9988968316
002310,0.9953541315,-0.0570489547
102310,0.9963198250,-0.0560589160
012310,0.4505939565,0.8835441738
112310,0.4492477443,0.8870350869
032310,0.2402860300,-0.9662103919
132310,0.2420837190,-0.9670997549
001020,0.9679959979,-0.2384251746
101020,0.9692519265,-0.2387071337
021020,-0.8836396466,-0.4554742991
121020,-0.8857805922,-0.4566875016
031020,0.0586589336,-0.9961353448
131020,0.0587373045,-0.9970280919
002020,0.9989286274,0.0000000000
102020,0.9993775841,0.0000000000
012020,0.3326340946,0.9408496585
112020,0.3329284258,0.9416699903
032020,0.3326340946,-0.9408496585
132020,0.3329284258,-0.9416699903
003020,0.9679959979,0.2384251746
103020,0.9692519265,0.2387071337
013020,0.0586589336,0.9961353448
113020,0.0587373045,0.9970280919
023020,-0.8836396466,0.4554742991
123020,-0.8857805922,0.4566875016
010120,-0.2062935380,0.9704878391
110120,-0.2062781937,0.9737817433
020120,-0.9905547206,0.0817056338
120120,-0.9929892567,0.0825078537
030120,-0.5087329331,-0.8382894872
130120,-0.5146810014,-0.8438913716
002120,0.9960265949,0.0417156950
102120,0.9973235551,0.0416159902
012120,0.2624562060,0.9599315667
112120,0.2632420088,0.9618019715
032120,0.4151237297,-0.9013389850
132120,0.4161571120,-0.9043760615
003120,0.9451811595,0.3144134452
103120,0.9467961976,0.3146786196
013120,0.0098551468,0.9978336111
113120,0.0100121314,0.9987101086
023120,-0.9319970113,0.3503097815
123120,-0.9335658157,0.3512425841
010320,-0.5087329331,0.8382894872
110320,-0.5146810014,0.8438913716
020320,-0.9905547206,-0.0817056338
120320,-0.9929892567,-0.0825078537
030320,-0.2062935380,-0.9704878391
130320,-0.2062781937,-0.9737817433
001320,0.9451811595,-0.3144134452
101320,0.9467961976,-0.3146786196
021320,-0.9319970113,-0.3503097815
121320,-0.9335658157,-0.3512425841
031320,0.0098551468,-0.9978336111
131320,0.0100121314,-0.9987101086
002320,0.9960265949,-0.0417156950
102320,0.9973235551,-0.0416159902
012320,0.4151237297,0.9013389850
112320,0.4161571120,0.9043760615
032320,0.2624562060,-0.9599315667
132320,0.2632420088,-0.9618019715
001030,0.9678619933,-0.2116718781
101030,0.9706322426,-0.2146361225
021030,-0.8435030131,-0.4953336843
121030,-0.8529303586,-0.4952498857
031030,0.0771389216,-0.9899494937
131030,0.0756649295,-0.9926518126
002030,0.9973469184,0.0082677101
102030,0.9982683970,0.0075626394
012030,0.3168676910,0.9433465610
112030,0.3186779883,0.9445154833
032030,0.3469325406,-0.9322156816
132030,0.3462528781,-0.9344655987
003030,0.9595716116,0.2586225092
103030,0.9620612682,0.2574297733
013030,0.0439859072,0.9950145375
113030,0.0452376006,0.9963042995
023030,-0.8967777766,0.4192727267
123030,-0.8984734916,0.4234497423
010130,-0.2359527410,0.9671056614
110130,-0.2346039274,0.9687297002
020130,-0.9950115556,0.0601119859
120130,-0.9958071830,0.0613662690
030130,-0.4577969676,-0.8791451321
130130,-0.4618899341,-0.8796667847
002130,0.9953541315,0.0570489547
102130,0.9963198250,0.0560589160
012130,0.2402860300,0.9662103919
112130,0.2420837190,0.9670997549
032130,0.4505939565,-0.8835441738
132130,0.4492477443,-0.8870350869
003130,0.9404868518,0.3309120405
103130,0.9416655497,0.3301832756
013130,0.0007727943,0.9984502309
113130,0.0013354236,0.9988968316
023130,-0.9394633743,0.3337303119
123130,-0.9399080907,0.3350598286
010230,-0.3112981442,0.9435222103
110230,-0.3088995448,0.9456108515
020230,-0.9964044103,0.0111494015
120230,-0.9970379922,0.0127825384
030230,-0.3517402963,-0.9283042871
130230,-0.3553664849,-0.9283042871
001230,0.8202438662,-0.5091168825
101230,0.8134856775,-0.5256368993
021230,-0.9658587894,-0.2007558685
121230,-0.9690840477,-0.1947441627
031230,-0.0846412107,-0.9857174331
131230,-0.0900295106,-0.9865733870
003230,0.8994077755,0.4086396129
103230,0.9040463356,0.4051327977
013230,-0.0396045805,0.9942399899
113230,-0.0375040061,0.9954188279
023230,-0.9562159591,0.2646785016
123230,-0.9568931837,0.2684271788
010101,-0.2586225092,0.9595716116
110101,-0.2574297733,0.9620612682
020101,-0.9950145375,0.0439859072
120101,-0.9963042995,0.0452376006
030101,-0.4192727267,-0.8967777766
130101,-0.4234497423,-0.8984734916
002101,0.9899494937,0.0771389216
102101,0.9926518126,0.0756649295
012101,0.2116718781,0.9678619933
112101,0.2146361225,0.9706322426
032101,0.4953336843,-0.8435030131
132101,0.4952498857,-0.8529303586
003101,0.9322156816,0.3469325406
103101,0.9344655987,0.3462528781
013101,-0.0082677101,0.9973469184
113101,-0.0075626394,0.9982683970
023101,-0.9433465610,0.3168676910
123101,-0.9445154833,0.3186779883
010201,-0.3309120405,0.9404868518
110201,-0.3301832756,0.9416655497
020201,-0.9984502309,0.0007727943
120201,-0.9988968316,0.0013354236
030201,-0.3337303119,-0.9394633743
130201,-0.3350598286,-0.9399080907
001201,0.8791451321,-0.4577969676
101201,0.8796667847,-0.4618899341
021201,-0.9671056614,-0.2359527410
121201,-0.9687297002,-0.2346039274
031201,-0.0601119859,-0.9950115556
131201,-0.0613662690,-0.9958071830
003201,0.8835441738,0.4505939565
103201,0.8870350869,0.4492477443
013201,-0.0570489547,0.9953541315
113201,-0.0560589160,0.9963198250
023201,-0.9662103919,0.2402860300
123201,-0.9670997549,0.2420837190
010301,-0.4086396129,0.8994077755
110301,-0.4051327977,0.9040463356
020301,-0.9942399899,-0.0396045805
120301,-0.9954188279,-0.0375040061
030301,-0.2646785016,-0.9562159591
130301,-0.2684271788,-0.9568931837
001301,0.9283042871,-0.3517402963
101301,0.9283042871,-0.3553664849
021301,-0.9435222103,-0.3112981442
121301,-0.9456108515,-0.3088995448
031301,-0.0111494015,-0.9964044103
131301,-0.0127825384,-0.9970379922
002301,0.9857174331,-0.0846412107
102301,0.9865733870,-0.0900295106
012301,0.5091168825,0.8202438662
112301,0.5256368993,0.8134856775
032301,0.2007558685,-0.9658587894
132301,0.1947441627,-0.9690840477
001021,0.9671056614,-0.2359527410
101021,0.9687297002,-0.2346039274
021021,-0.8791451321,-0.4577969676
121021,-0.8796667847,-0.4618899341
031021,0.0601119859,-0.9950115556
131021,0.0613662690,-0.9958071830
002021,0.9984502309,0.0007727943
102021,0.9988968316,0.0013354236
012021,0.3309120405,0.9404868518
112021,0.3301832756,0.9416655497
032021,0.3337303119,-0.9394633743
132021,0.3350598286,-0.9399080907
003021,0.9662103919,0.2402860300
103021,0.9670997549,0.2420837190
013021,0.0570489547,0.9953541315
113021,0.0560589160,0.9963198250
023021,-0.8835441738,0.4505939565
123021,-0.8870350869,0.4492477443
010121,-0.2116718781,0.9678619933
110121,-0.2146361225,0.9706322426
020121,-0.9899494937,0.0771389216
120121,-0.9926518126,0.0756649295
030121,-0.4953336843,-0.8435030131
130121,-0.4952498857,-0.8529303586
002121,0.9950145375,0.0439859072
102121,0.9963042995,0.0452376006
012121,0.2586225092,0.9595716116
112121,0.2574297733,0.9620612682
032121,0.4192727267,-0.8967777766
132121,0.4234497423,-0.8984734916
003121,0.9433465610,0.3168676910
103121,0.9445154833,0.3186779883
013121,0.0082677101,0.9973469184
113121,0.0075626394,0.9982683970
023121,-0.9322156816,0.3469325406
123121,-0.9344655987,0.3462528781
010321,-0.5091168825,0.8202438662
110321,-0.5256368993,0.8134856775
020321,-0.9857174331,-0.0846412107
120321,-0.9865733870,-0.0900295106
030321,-0.2007558685,-0.9658587894
130321,-0.1947441627,-0.9690840477
001321,0.9435222103,-0.3112981442
101321,0.9456108515,-0.3088995448
021321,-0.9283042871,-0.3517402963
121321,-0.9283042871,-0.3553664849
031321,0.0111494015,-0.9964044103
131321,0.0127825384,-0.9970379922
002321,0.9942399899,-0.0396045805
102321,0.9954188279,-0.0375040061
012321,0.4086396129,0.8994077755
112321,0.4051327977,0.9040463356
032321,0.2646785016,-0.9562159591
132321,0.2684271788,-0.9568931837
001031,0.9704878391,-0.2062935380
101031,0.9737817433,-0.2062781937
021031,-0.8382894872,-0.5087329331
121031,-0.8438913716,-0.5146810014
031031,0.0817056338,-0.9905547206
131031,0.0825078537,-0.9929892567
002031,0.9978336111,0.0098551468
102031,0.9987101086,0.0100121314
012031,0.3144134452,0.9451811595
112031,0.3146786196,0.9467961976
032031,0.3503097815,-0.9319970113
132031,0.3512425841,-0.9335658157
003031,0.9599315667,0.2624562060
103031,0.9618019715,0.2632420088
013031,0.0417156950,0.9960265949
113031,0.0416159902,0.9973235551
023031,-0.9013389850,0.4151237297
123031,-0.9043760615,0.4161571120
010131,-0.2384251746,0.9679959979
110131,-0.2387071337,0.9692519265
020131,-0.9961353448,0.0586589336
120131,-0.9970280919,0.0587373045
030131,-0.4554742991,-0.8836396466
130131,-0.4566875016,-0.8857805922
002131,0.9961353448,0.0586589336
102131,0.9970280919,0.0587373045
012131,0.2384251746,0.9679959979
112131,0.2387071337,0.9692519265
032131,0.4554742991,-0.8836396466
132131,0.4566875016,-0.8857805922
003131,0.9408496585,0.3326340946
103131,0.9416699903,0.3329284258
013131,-0.0000000000,0.9989286274
113131,-0.0000000000,0.9993775841
023131,-0.9408496585,0.3326340946
123131,-0.9416699903,0.3329284258
010231,-0.3144134452,0.9451811595
110231,-0.3146786196,0.9467961976
020231,-0.9978336111,0.0098551468
120231,-0.9987101086,0.0100121314
030231,-0.3503097815,-0.9319970113
130231,-0.3512425841,-0.9335658157
001231,0.8382894872,-0.5087329331
101231,0.8438913716,-0.5146810014
021231,-0.9704878391,-0.2062935380
121231,-0.9737817433,-0.2062781937
031231,-0.0817056338,-0.9905547206
131231,-0.0825078537,-0.9929892567
003231,0.9013389850,0.4151237297
103231,0.9043760615,0.4161571120
013231,-0.0417156950,0.9960265949
113231,-0.0416159902,0.9973235551
023231,-0.9599315667,0.2624562060
123231,-0.9618019715,0.2632420088
010102,-0.2624562060,0.9599315667
110102,-0.2632420088,0.9618019715
020102,-0.9960265949,0.0417156950
120102,-0.9973235551,0.0416159902
030102,-0.4151237297,-0.9013389850
130102,-0.4161571120,-0.9043760615
002102,0.9905547206,0.0817056338
102102,0.9929892567,0.0825078537
012102,0.2062935380,0.9704878391
112102,0.2062781937,0.9737817433
032102,0.5087329331,-0.8382894872
132102,0.5146810014,-0.8438913716
003102,0.9319970113,0.3503097815
103102,0.9335658157,0.3512425841
013102,-0.0098551468,0.9978336111
113102,-0.0100121314,0.9987101086
023102,-0.9451811595,0.3144134452
123102,-0.9467961976,0.3146786196
010202,-0.3326340946,0.9408496585
110202,-0.3329284258,0.9416699903
020202,-0.9989286274,-0.0000000000
120202,-0.9993775841,-0.0000000000
030202,-0.3326340946,-0.9408496585
130202,-0.3329284258,-0.9416699903
001202,0.8836396466,-0.4554742991
101202,0.8857805922,-0.4566875016
021202,-0.9679959979,-0.2384251746
121202,-0.9692519265,-0.2387071337
031202,-0.0586589336,-0.9961353448
131202,-0.0587373045,-0.9970280919
003202,0.8836396466,0.4554742991
103202,0.8857805922,0.4566875016
013202,-0.0586589336,0.9961353448
113202,-0.0587373045,0.9970280919
023202,-0.9679959979,0.2384251746
123202,-0.9692519265,0.2387071337
010302,-0.4151237297,0.9013389850
110302,-0.4161571120,0.9043760615
020302,-0.9960265949,-0.0417156950
120302,-0.9973235551,-0.0416159902
030302,-0.2624562060,-0.9599315667
130302,-0.2632420088,-0.9618019715
001302,0.9319970113,-0.3503097815
101302,0.9335658157,-0.3512425841
021302,-0.9451811595,-0.3144134452
121302,-0.9467961976,-0.3146786196
031302,-0.0098551468,-0.9978336111
131302,-0.0100121314,-0.9987101086
002302,0.9905547206,-0.0817056338
102302,0.9929892567,-0.0825078537
012302,0.5087329331,0.8382894872
112302,0.5146810014,0.8438913716
032302,0.2062935380,-0.9704878391
132302,0.2062781937,-0.9737817433
001012,0.9562159591,-0.2646785016
101012,0.9568931837,-0.2684271788
021012,-0.8994077755,-0.4086396129
121012,-0.9040463356,-0.4051327977
031012,0.0396045805,-0.9942399899
131012,0.0375040061,-0.9954188279
002012,0.9964044103,-0.0111494015
102012,0.9970379922,-0.0127825384
012012,0.3517402963,0.9283042871
112012,0.3553664849,0.9283042871
032012,0.3112981442,-0.9435222103
132012,0.3088995448,-0.9456108515
003012,0.9658587894,0.2007558685
103012,0.9690840477,0.1947441627
013012,0.0846412107,0.9857174331
113012,0.0900295106,0.9865733870
023012,-0.8202438662,0.5091168825
123012,-0.8134856775,0.5256368993
010212,-0.3469325406,0.9322156816
110212,-0.3462528781,0.9344655987
020212,-0.9973469184,-0.0082677101
120212,-0.9982683970,-0.0075626394
030212,-0.3168676910,-0.9433465610
130212,-0.3186779883,-0.9445154833
001212,0.8967777766,-0.4192727267
101212,0.8984734916,-0.4234497423
021212,-0.9595716116,-0.2586225092
121212,-0.9620612682,-0.2574297733
031212,-0.0439859072,-0.9950145375
131212,-0.0452376006,-0.9963042995
003212,0.8435030131,0.4953336843
103212,0.8529303586,0.4952498857
013212,-0.0771389216,0.9899494937
113212,-0.0756649295,0.9926518126
023212,-0.9678619933,0.2116718781
123212,-0.9706322426,0.2146361225
010312,-0.4505939565,0.8835441738
110312,-0.4492477443,0.8870350869
020312,-0.9953541315,-0.0570489547
120312,-0.9963198250,-0.0560589160
030312,-0.2402860300,-0.9662103919
130312,-0.2420837190,-0.9670997549
001312,0.9394633743,-0.3337303119
101312,0.9399080907,-0.3350598286
021312,-0.9404868518,-0.3309120405
121312,-0.9416655497,-0.3301832756
031312,-0.0007727943,-0.9984502309
131312,-0.0013354236,-0.9988968316
002312,0.9950115556,-0.0601119859
102312,0.9958071830,-0.0613662690
012312,0.4577969676,0.8791451321
112312,0.4618899341,0.8796667847
032312,0.2359527410,-0.9671056614
132312,0.2346039274,-0.9687297002
001032,0.9658587894,-0.2007558685
101032,0.9690840477,-0.1947441627
021032,-0.8202438662,-0.5091168825
121032,-0.8134856775,-0.5256368993
031032,0.0846412107,-0.9857174331
131032,0.0900295106,-0.9865733870
002032,0.9964044103,0.0111494015
102032,0.9970379922,0.0127825384
012032,0.3112981442,0.9435222103
112032,0.3088995448,0.9456108515
032032,0.3517402963,-0.9283042871
132032,0.3553664849,-0.9283042871
003032,0.9562159591,0.2646785016
103032,0.9568931837,0.2684271788
013032,0.0396045805,0.9942399899
113032,0.0375040061,0.9954188279
023032,-0.8994077755,0.4086396129
123032,-0.9040463356,0.4051327977
010132,-0.2402860300,0.9662103919
110132,-0.2420837190,0.9670997549
020132,-0.9953541315,0.0570489547
120132,-0.9963198250,0.0560589160
030132,-0.4505939565,-0.8835441738
130132,-0.4492477443,-0.8870350869
002132,0.9950115556,0.0601119859
102132,0.9958071830,0.0613662690
012132,0.2359527410,0.9671056614
112132,0.2346039274,0.9687297002
032132,0.4577969676,-0.8791451321
132132,0.4618899341,-0.8796667847
003132,0.9394633743,0.3337303119
103132,0.9399080907,0.3350598286
013132,-0.0007727943,0.9984502309
113132,-0.0013354236,0.9988968316
023132,-0.9404868518,0.3309120405
123132,-0.9416655497,0.3301832756
010232,-0.3168676910,0.9433465610
110232,-0.3186779883,0.9445154833
020232,-0.9973469184,0.0082677101
120232,-0.9982683970,0.0075626394
030232,-0.3469325406,-0.9322156816
130232,-0.3462528781,-0.9344655987
001232,0.8435030131,-0.4953336843
101232,0.8529303586,-0.4952498857
021232,-0.9678619933,-0.2116718781
121232,-0.9706322426,-0.2146361225
031232,-0.0771389216,-0.9899494937
131232,-0.0756649295,-0.9926518126
003232,0.8967777766,0.4192727267
103232,0.8984734916,0.4234497423
013232,-0.0439859072,0.9950145375
113232,-0.0452376006,0.9963042995
023232,-0.9595716116,0.2586225092
123232,-0.9620612682,0.2574297733
010103,-0.2646785016,0.9562159591
110103,-0.2684271788,0.9568931837
020103,-0.9942399899,0.0396045805
120103,-0.9954188279,0.0375040061
030103,-0.4086396129,-0.8994077755
130103,-0.4051327977,-0.9040463356
002103,0.9857174331,0.0846412107
102103,0.9865733870,0.0900295106
012103,0.2007558685,0.9658587894
112103,0.1947441627,0.9690840477
032103,0.5091168825,-0.8202438662
132103,0.5256368993,-0.8134856775
003103,0.9283042871,0.3517402963
103103,0.9283042871,0.3553664849
013103,-0.0111494015,0.9964044103
113103,-0.0127825384,0.9970379922
023103,-0.9435222103,0.3112981442
123103,-0.9456108515,0.3088995448
010203,-0.3337303119,0.9394633743
110203,-0.3350598286,0.9399080907
020203,-0.9984502309,-0.0007727943
120203,-0.9988968316,-0.0013354236
030203,-0.3309120405,-0.9404868518
130203,-0.3301832756,-0.9416655497
001203,0.8835441738,-0.4505939565
101203,0.8870350869,-0.4492477443
021203,-0.9662103919,-0.2402860300
121203,-0.9670997549,-0.2420837190
031203,-0.0570489547,-0.9953541315
131203,-0.0560589160,-0.9963198250
003203,0.8791451321,0.4577969676
103203,0.8796667847,0.4618899341
013203,-0.0601119859,0.9950115556
113203,-0.0613662690,0.9958071830
023203,-0.9671056614,0.2359527410
123203,-0.9687297002,0.2346039274
010303,-0.4192727267,0.8967777766
110303,-0.4234497423,0.8984734916
020303,-0.9950145375,-0.0439859072
120303,-0.9963042995,-0.0452376006
030303,-0.2586225092,-0.9595716116
130303,-0.2574297733,-0.9620612682
001303,0.9322156816,-0.3469325406
101303,0.9344655987,-0.3462528781
021303,-0.9433465610,-0.3168676910
121303,-0.9445154833,-0.3186779883
031303,-0.0082677101,-0.9973469184
131303,-0.0075626394,-0.9982683970
002303,0.9899494937,-0.0771389216
102303,0.9926518126,-0.0756649295
012303,0.4953336843,0.8435030131
112303,0.4952498857,0.8529303586
032303,0.2116718781,-0.9678619933
132303,0.2146361225,-0.9706322426
001013,0.9599315667,-0.2624562060
101013,0.9618019715,-0.2632420088
021013,-0.9013389850,-0.4151237297
121013,-0.9043760615,-0.4161571120
031013,0.0417156950,-0.9960265949
131013,0.0416159902,-0.9973235551
002013,0.9978336111,-0.0098551468
102013,0.9987101086,-0.0100121314
012013,0.3503097815,0.9319970113
112013,0.3512425841,0.9335658157
032013,0.3144134452,-0.9451811595
132013,0.3146786196,-0.9467961976
003013,0.9704878391,0.2062935380
103013,0.9737817433,0.2062781937
013013,0.0817056338,0.9905547206
113013,0.0825078537,0.9929892567
023013,-0.8382894872,0.5087329331
123013,-0.8438913716,0.5146810014
010213,-0.3503097815,0.9319970113
110213,-0.3512425841,0.9335658157
020213,-0.9978336111,-0.0098551468
120213,-0.9987101086,-0.0100121314
030213,-0.3144134452,-0.9451811595
130213,-0.3146786196,-0.9467961976
001213,0.9013389850,-0.4151237297
101213,0.9043760615,-0.4161571120
021213,-0.9599315667,-0.2624562060
121213,-0.9618019715,-0.2632420088
031213,-0.0417156950,-0.9960265949
131213,-0.0416159902,-0.9973235551
003213,0.8382894872,0.5087329331
103213,0.8438913716,0.5146810014
013213,-0.0817056338,0.9905547206
113213,-0.0825078537,0.9929892567
023213,-0.9704878391,0.2062935380
123213,-0.9737817433,0.2062781937
010313,-0.4554742991,0.8836396466
110313,-0.4566875016,0.8857805922
020313,-0.9961353448,-0.0586589336
120313,-0.9970280919,-0.0587373045
030313,-0.2384251746,-0.9679959979
130313,-0.2387071337,-0.9692519265
001313,0.9408496585,-0.3326340946
101313,0.9416699903,-0.3329284258
021313,-0.9408496585,-0.3326340946
121313,-0.9416699903,-0.3329284258
031313,0.0000000000,-0.9989286274
131313,0.0000000000,-0.9993775841
002313,0.9961353448,-0.0586589336
102313,0.9970280919,-0.0587373045
012313,0.4554742991,0.8836396466
112313,0.4566875016,0.8857805922
032313,0.2384251746,-0.9679959979
132313,0.2387071337,-0.9692519265
001023,0.9662103919,-0.2402860300
101023,0.9670997549,-0.2420837190
021023,-0.8835441738,-0.4505939565
121023,-0.8870350869,-0.4492477443
031023,0.0570489547,-0.9953541315
131023,0.0560589160,-0.9963198250
002023,0.9984502309,-0.0007727943
102023,0.9988968316,-0.0013354236
012023,0.3337303119,0.9394633743
112023,0.3350598286,0.9399080907
032023,0.3309120405,-0.9404868518
132023,0.3301832756,-0.9416655497
003023,0.9671056614,0.2359527410
103023,0.9687297002,0.2346039274
013023,0.0601119859,0.9950115556
113023,0.0613662690,0.9958071830
023023,-0.8791451321,0.4577969676
123023,-0.8796667847,0.4618899341
010123,-0.2007558685,0.9658587894
110123,-0.1947441627,0.9690840477
020123,-0.9857174331,0.0846412107
120123,-0.9865733870,0.0900295106
030123,-0.5091168825,-0.8202438662
130123,-0.5256368993,-0.8134856775
002123,0.9942399899,0.0396045805
102123,0.9954188279,0.0375040061
012123,0.2646785016,0.9562159591
112123,0.2684271788,0.9568931837
032123,0.4086396129,-0.8994077755
132123,0.4051327977,-0.9040463356
003123,0.9435222103,0.3112981442
103123,0.9456108515,0.3088995448
013123,0.0111494015,0.9964044103
113123,0.0127825384,0.9970379922
023123,-0.9283042871,0.3517402963
123123,-0.9283042871,0.3553664849
010323,-0.4953336843,0.8435030131
110323,-0.4952498857,0.8529303586
020323,-0.9899494937,-0.0771389216
120323,-0.9926518126,-0.0756649295
030323,-0.2116718781,-0.9678619933
130323,-0.2146361225,-0.9706322426
001323,0.9433465610,-0.3168676910
101323,0.9445154833,-0.3186779883
021323,-0.9322156816,-0.3469325406
121323,-0.9344655987,-0.3462528781
031323,0.0082677101,-0.9973469184
131323,0.0075626394,-0.9982683970
002323,0.9950145375,-0.0439859072
102323,0.9963042995,-0.0452376006
012323,0.4192727267,0.8967777766
112323,0.4234497423,0.8984734916
032323,0.2586225092,-0.9595716116
132323,0.2574297733,-0.9620612682
0101010,-0.2580077426,0.9644246635
1101010,-0.2586218654,0.9648414361
0201010,-0.9978872330,0.0453585106
1201010,-0.9982683970,0.0450607263
0301010,-0.4253102865,-0.9020217093
1301010,-0.4249930448,-0.9032013422
0021010,0.9952878558,0.0760037999
1021010,0.9958420502,0.0766032346
0121010,0.2152671873,0.9740940070
1121010,0.2147269216,0.9750288919
0321010,0.4998433509,-0.8596563753
1321010,0.5022582502,-0.8603638303
0031010,0.9363790374,0.3469878141
1031010,0.9366722665,0.3475418558
0131010,-0.0075755292,0.9992811683
1131010,-0.0077826218,0.9995110005
0231010,-0.9463019830,0.3192833583
1231010,-0.9468332265,0.3190603769
0102010,-0.3304493307,0.9429051583
1102010,-0.3307728886,0.9431127816
0202010,-0.9995491762,0.0014216210
1202010,-0.9997067640,0.0012993944
0302010,-0.3356505628,-0.9410517088
1302010,-0.3355291001,-0.9414225577
0012010,0.8827295099,-0.4642242841
1012010,0.8838834765,-0.4640388252
0212010,-0.9706738584,-0.2347759035
1212010,-0.9710466391,-0.2352355232
0312010,-0.0616649207,-0.9971515798
1312010,-0.0614339109,-0.9974992032
0032010,0.8901883355,0.4504845815
1032010,0.8906120012,0.4514228413
0132010,-0.0559985824,0.9975727103
1132010,-0.0562522647,0.9978564385
0232010,-0.9688099364,0.2427211190
1232010,-0.9693145932,0.2424929389
0103010,-0.4061760391,0.9095510986
1103010,-0.4076380452,0.9104250200
0203010,-0.9977004461,-0.0370114682
1203010,-0.9982683970,-0.0374350649
0303010,-0.2703328561,-0.9600886378
1303010,-0.2699741650,-0.9611610938
0013010,0.9311259794,-0.3576706143
1013010,0.9322132519,-0.3574457215
0213010,-0.9487669527,-0.3089602495
1213010,-0.9493667356,-0.3097105218
0313010,-0.0133321090,-0.9986961652
1313010,-0.0130485434,-0.9991456100
0023010,0.9916290822,-0.0927132882
1023010,0.9932193516,-0.0919647548
0123010,0.5421536495,0.8236121399
1123010,0.5425819361,0.8296252829
0323010,0.1935586413,-0.9760297446
1323010,0.1950205535,-0.9776191619
0010210,0.9705446737,-0.2332222495
1010210,0.9710610248,-0.2324734623
0210210,-0.8804678684,-0.4663443606
1210210,-0.8802260276,-0.4681534551
0310210,0.0626863894,-0.9967351338
1310210,0.0633037131,-0.9969258212
0020210,0.9993910480,0.0019186046
1020210,0.9995028300,0.0021984665
0120210,0.3294463752,0.9429383884
1120210,0.3290117236,0.9433203263
0320210,0.3364627475,-0.9404312130
1320210,0.3370542324,-0.9404520190
0030210,0.9680710871,0.2439539139
1030210,0.9681923619,0.2447677319
0130210,0.0550402764,0.9973449397
1130210,0.0545355178,0.9975918859
0230210,-0.8906752562,0.4478766111
1230210,-0.8918284965,0.4469073757
0101210,-0.2176831983,0.9730293520
1101210,-0.2190395042,0.9734079211
0201210,-0.9950663557,0.0740311950
1201210,-0.9956388586,0.0731489774
0301210,-0.4941493304,-0.8617348010
1301210,-0.4925223534,-0.8644686949
0021210,0.9975439642,0.0465246842
1021210,0.9978062357,0.0471404521
0121210,0.2561502569,0.9644734912
1121210,0.2553809669,0.9651410569
0321210,0.4276878931,-0.9000595959
1321210,0.4293944965,-0.9000554770
0031210,0.9455574975,0.3205054246
1031210,0.9456670576,0.3212746217
0131210,0.0068257668,0.9991216178
1131210,0.0064575962,0.9993130081
0231210,-0.9365975488,0.3454545596
1231210,-0.9372142712,0.3448905204
0103210,-0.5497613044,0.8075803989
1103210,-0.5605114729,0.8019625689
0203210,-0.9887646994,-0.0969377156
1203210,-0.9889939440,-0.1003327190
0303210,-0.1876129612,-0.9742935155
1303210,-0.1838477631,-0.9758073580
0013210,0.9484710099,-0.3062942198
1013210,0.9493777931,-0.3048673499
0213210,-0.9288621623,-0.3598294863
1213210,-0.9285935356,-0.3618075554
0313210,0.0146772435,-0.9980525552
1313210,0.0155979437,-0.9982683970
0023210,0.9970264263,-0.0351891680
1023210,0.9974097946,-0.0340578954
0123210,0.4015439164,0.9097334457
1123210,0.3994197764,0.9115944179
0323210,0.2727636849,-0.9581375627
1323210,0.2746938983,-0.9581428318
0010310,0.9765538337,-0.2055364613
1010310,0.9772578335,-0.2048796571
0210310,-0.8474914506,-0.5209351119
1210310,-0.8476017967,-0.5233825302
0310310,0.0837065143,-0.9948812469
1310310,0.0843599243,-0.9952575338
0020310,0.9994005838,0.0103498970
1020310,0.9995482282,0.0105586080
0120310,0.3145104293,0.9481981092
1120310,0.3142370799,0.9485793459
0320310,0.3523862396,-0.9346545464
1320310,0.3528943908,-0.9347912107
0030310,0.9631441386,0.2643562607
1030310,0.9633518991,0.2648947422
0130310,0.0412047006,0.9983610265
1130310,0.0409184028,0.9985929316
0230310,-0.9071276109,0.4162114921
1230310,-0.9079251070,0.4157787873
0101310,-0.2393109171,0.9701588607
1101310,-0.2396306314,0.9703076386
0201310,-0.9977558751,0.0585258584
1201310,-0.9979207360,0.0583446444
0301310,-0.4569778822,-0.8878427425
1301310,-0.4567077916,-0.8884588733
0021310,0.9977198979,0.0590550718
1021310,0.9978609627,0.0592590576
0121310,0.2385696845,0.9703363129
1121310,0.2383506004,0.9706166116
0321310,0.4582668840,-0.8871576857
1321310,0.4589394974,-0.8872830283
0031310,0.9422355916,0.3334037934
1031310,0.9423134523,0.3336307016
0131310,-0.0001327609,0.9997339734
1131310,-0.0002293319,0.9998107666
0231310,-0.9424082117,0.3329178116
1231310,-0.9426113048,0.3327910271
0102310,-0.3154503505,0.9479370262
1102310,-0.3158553901,0.9481047131
0202310,-0.9994338643,0.0098203293
1202310,-0.9995918589,0.0096423652
0302310,-0.3513892287,-0.9350946141
1302310,-0.3511584481,-0.9355244247
0012310,0.8504338716,-0.5169303925
1012310,0.8525306286,-0.5163213666
0212310,-0.9762758940,-0.2074944848
1212310,-0.9767114215,-0.2082574767
0312310,-0.0821842994,-0.9951231438
1312310,-0.0817175290,-0.9956196895
0032310,0.9063865980,0.4179710219
1032310,0.9066157293,0.4188083280
0132310,-0.0419775505,0.9983576476
1132310,-0.0422539418,0.9985727471
0232310,-0.9635106203,0.2632057864
1232310,-0.9639618085,0.2628986751
0101020,-0.2638863216,0.9636861240
1101020,-0.2639865316,0.9640222450
0201020,-0.9985984914,0.0415971363
1201020,-0.9988228919,0.0416019098
0301020,-0.4173305703,-0.9072977905
1301020,-0.4175533892,-0.9078058061
0021020,0.9954769590,0.0830008463
1021020,0.9959215098,0.0830561904
0121020,0.2066243328,0.9770183682
1121020,0.2067224743,0.9775847849
0321020,0.5197880274,-0.8502492898
1321020,0.5205992586,-0.8514473856
0031020,0.9351875063,0.3520144267
1031020,0.9354802852,0.3521349216
0131020,-0.0100906049,0.9995814347
1131020,-0.0100965943,0.9997354235
0231020,-0.9483563000,0.3150692853
1231020,-0.9486275444,0.3151512719
0102020,-0.3332140793,0.9424722816
1102020,-0.3332641042,0.9426134149
0202020,-0.9998160999,-0.0000000000
1202020,-0.9998931828,-0.0000000000
0302020,-0.3332140793,-0.9424722816
1302020,-0.3332641042,-0.9426134149
0012020,0.8879006506,-0.4578316601
1012020,0.8882761815,-0.4580285362
0212020,-0.9704767189,-0.2389960315
1212020,-0.9706918011,-0.2390481915
0312020,-0.0588007714,-0.9979016562
1312020,-0.0588105884,-0.9980553519
0032020,0.8879006506,0.4578316601
1032020,0.8882761815,0.4580285362
0132020,-0.0588007714,0.9979016562
1132020,-0.0588105884,0.9980553519
0232020,-0.9704767189,0.2389960315
1232020,-0.9706918011,0.2390481915
0103020,-0.4173305703,0.9072977905
1103020,-0.4175533892,0.9078058061
0203020,-0.9985984914,-0.0415971363
1203020,-0.9988228919,-0.0416019098
0303020,-0.2638863216,-0.9636861240
1303020,-0.2639865316,-0.9640222450
0013020,0.9351875063,-0.3520144267
1013020,0.9354802852,-0.3521349216
0213020,-0.9483563000,-0.3150692853
1213020,-0.9486275444,-0.3151512719
0313020,-0.0100906049,-0.9995814347
1313020,-0.0100965943,-0.9997354235
0023020,0.9954769590,-0.0830008463
1023020,0.9959215098,-0.0830561904
0123020,0.5197880274,0.8502492898
1123020,0.5205992586,0.8514473856
0323020,0.2066243328,-0.9770183682
1323020,0.2067224743,-0.9775847849
0010120,0.9600215492,-0.2720061056
1010120,0.9608333321,-0.2724440833
0210120,-0.9111058717,-0.4042154164
1210120,-0.9124456500,-0.4045021325
0310120,0.0360063981,-0.9979886580
1310120,0.0359052391,-0.9985538122
0020120,0.9988525752,-0.0141125168
1020120,0.9992811075,-0.0142219783
0120120,0.3593163566,0.9308562232
1120120,0.3598481097,0.9316184298
0320120,0.3077238463,-0.9494941489
1320120,0.3077888654,-0.9502869052
0030120,0.9772252071,0.1905007472
1030120,0.9790709278,0.1903749026
0130120,0.0954009149,0.9918095115
1130120,0.0959521427,0.9932343418
0230120,-0.8195294046,0.5505556513
1230120,-0.8229259953,0.5547130783
0102120,-0.3463453248,0.9369590171
1102120,-0.3464518878,0.9373983728
0202120,-0.9994413952,-0.0071787490
1202120,-0.9996637402,-0.0071539025
0302120,-0.3200806354,-0.9463397483
1302120,-0.3202612278,-0.9467165724
0012120,0.9018690882,-0.4270132342
1012120,0.9026248453,-0.4275058190
0212120,-0.9650281995,-0.2571688339
1212120,-0.9655665012,-0.2572405704
0312120,-0.0460009783,-0.9980946210
1312120,-0.0460636397,-0.9984443467
0032120,0.8624108486,0.4978143923
1032120,0.8640209264,0.4985500058
0132120,-0.0750118143,0.9957990388
1132120,-0.0749961738,0.9963777371
0232120,-0.9743513255,0.2167260154
1232120,-0.9750812337,0.2169728632
0103120,-0.4494596508,0.8912283424
1103120,-0.4496989356,0.8919684428
0203120,-0.9977713450,-0.0554951790
1203120,-0.9980585164,-0.0554657154
0303120,-0.2435080748,-0.9688654612
1303120,-0.2436747749,-0.9692525303
0013120,0.9410301566,-0.3362092620
1013120,0.9412916451,-0.3363562300
0213120,-0.9432358627,-0.3300103259
1213120,-0.9435259647,-0.3300603717
0313120,-0.0016938863,-0.9996348935
1313120,-0.0017196177,-0.9997857067
0023120,0.9972889047,-0.0622505019
1023120,0.9976037423,-0.0623274534
0123120,0.4658797799,0.8823972011
1123120,0.4664441684,0.8831137666
0323120,0.2340430227,-0.9711065867
1323120,0.2340713999,-0.9715636873
0010320,0.9772252071,-0.1905007472
1010320,0.9790709278,-0.1903749026
0210320,-0.8195294046,-0.5505556513
1210320,-0.8229259953,-0.5547130783
0310320,0.0954009149,-0.9918095115
1310320,0.0959521427,-0.9932343418
0020320,0.9988525752,0.0141125168
1020320,0.9992811075,0.0142219783
0120320,0.3077238463,0.9494941489
1120320,0.3077888654,0.9502869052
0320320,0.3593163566,-0.9308562232
1320320,0.3598481097,-0.9316184298
0030320,0.9600215492,0.2720061056
1030320,0.9608333321,0.2724440833
0130320,0.0360063981,0.9979886580
1130320,0.0359052391,0.9985538122
0230320,-0.9111058717,0.4042154164
1230320,-0.9124456500,0.4045021325
0101320,-0.2435080748,0.9688654612
1101320,-0.2436747749,0.9692525303
0201320,-0.9977713450,0.0554951790
1201320,-0.9980585164,0.0554657154
0301320,-0.4494596508,-0.8912283424
1301320,-0.4496989356,-0.8919684428
0021320,0.9972889047,0.0622505019
1021320,0.9976037423,0.0623274534
0121320,0.2340430227,0.9711065867
1121320,0.2340713999,0.9715636873
0321320,0.4658797799,-0.8823972011
1321320,0.4664441684,-0.8831137666
0031320,0.9410301566,0.3362092620
1031320,0.9412916451,0.3363562300
0131320,-0.0016938863,0.9996348935
1131320,-0.0017196177,0.9997857067
0231320,-0.9432358627,0.3300103259
1231320,-0.9435259647,0.3300603717
0102320,-0.3200806354,0.9463397483
1102320,-0.3202612278,0.9467165724
0202320,-0.9994413952,0.0071787490
1202320,-0.9996637402,0.0071539025
0302320,-0.3463453248,-0.9369590171
1302320,-0.3464518878,-0.9373983728
0012320,0.8624108486,-0.4978143923
1012320,0.8640209264,-0.4985500058
0212320,-0.9743513255,-0.2167260154
1212320,-0.9750812337,-0.2169728632
0312320,-0.0750118143,-0.9957990388
1312320,-0.0749961738,-0.9963777371
0032320,0.9018690882,0.4270132342
1032320,0.9026248453,0.4275058190
0132320,-0.0460009783,0.9980946210
1132320,-0.0460636397,0.9984443467
0232320,-0.9650281995,0.2571688339
1232320,-0.9655665012,0.2572405704
0101030,-0.2703328561,0.9600886378
1101030,-0.2699741650,0.9611610938
0201030,-0.9977004461,0.0370114682
1201030,-0.9982683970,0.0374350649
0301030,-0.4061760391,-0.9095510986
1301030,-0.4076380452,-0.9104250200
0021030,0.9916290822,0.0927132882
1021030,0.9932193516,0.0919647548
0121030,0.1935586413,0.9760297446
1121030,0.1950205535,0.9776191619
0321030,0.5421536495,-0.8236121399
1321030,0.5425819361,-0.8296252829
0031030,0.9311259794,0.3576706143
1031030,0.9322132519,0.3574457215
0131030,-0.0133321090,0.9986961652
1131030,-0.0130485434,0.9991456100
0231030,-0.9487669527,0.3089602495
1231030,-0.9493667356,0.3097105218
0102030,-0.3356505628,0.9410517088
1102030,-0.3355291001,0.9414225577
0202030,-0.9995491762,-0.0014216210
1202030,-0.9997067640,-0.0012993944
0302030,-0.3304493307,-0.9429051583
1302030,-0.3307728886,-0.9431127816
0012030,0.8901883355,-0.4504845815
1012030,0.8906120012,-0.4514228413
0212030,-0.9688099364,-0.2427211190
1212030,-0.9693145932,-0.2424929389
0312030,-0.0559985824,-0.9975727103
1312030,-0.0562522647,-0.9978564385
0032030,0.8827295099,0.4642242841
1032030,0.8838834765,0.4640388252
0132030,-0.0616649207,0.9971515798
1132030,-0.0614339109,0.9974992032
0232030,-0.9706738584,0.2347759035
1232030,-0.9710466391,0.2352355232
0103030,-0.4253102865,0.9020217093
1103030,-0.4249930448,0.9032013422
0203030,-0.9978872330,-0.0453585106
1203030,-0.9982683970,-0.0450607263
0303030,-0.2580077426,-0.9644246635
1303030,-0.2586218654,-0.9648414361
0013030,0.9363790374,-0.3469878141
1013030,0.9366722665,-0.3475418558
0213030,-0.9463019830,-0.3192833583
1213030,-0.9468332265,-0.3190603769
0313030,-0.0075755292,-0.9992811683
1313030,-0.0077826218,-0.9995110005
0023030,0.9952878558,-0.0760037999
1023030,0.9958420502,-0.0766032346
0123030,0.4998433509,0.8596563753
1123030,0.5022582502,0.8603638303
0323030,0.2152671873,-0.9740940070
1323030,0.2147269216,-0.9750288919
0010130,0.9631441386,-0.2643562607
1010130,0.9633518991,-0.2648947422
0210130,-0.9071276109,-0.4162114921
1210130,-0.9079251070,-0.4157787873
0310130,0.0412047006,-0.9983610265
1310130,0.0409184028,-0.9985929316
0020130,0.9994005838,-0.0103498970
1020130,0.9995482282,-0.0105586080
0120130,0.3523862396,0.9346545464
1120130,0.3528943908,0.9347912107
0320130,0.3145104293,-0.9481981092
1320130,0.3142370799,-0.9485793459
0030130,0.9765538337,0.2055364613
1030130,0.9772578335,0.2048796571
0130130,0.0837065143,0.9948812469
1130130,0.0843599243,0.9952575338
0230130,-0.8474914506,0.5209351119
1230130,-0.8476017967,0.5233825302
0102130,-0.3513892287,0.9350946141
1102130,-0.3511584481,0.9355244247
0202130,-0.9994338643,-0.0098203293
1202130,-0.9995918589,-0.0096423652
0302130,-0.3154503505,-0.9479370262
1302130,-0.3158553901,-0.9481047131
0012130,0.9063865980,-0.4179710219
1012130,0.9066157293,-0.4188083280
0212130,-0.9635106203,-0.2632057864
1212130,-0.9639618085,-0.2628986751
0312130,-0.0419775505,-0.9983576476
1312130,-0.0422539418,-0.9985727471
0032130,0.8504338716,0.5169303925
1032130,0.8525306286,0.5163213666
0132130,-0.0821842994,0.9951231438
1132130,-0.0817175290,0.9956196895
0232130,-0.9762758940,0.2074944848
1232130,-0.9767114215,0.2082574767
0103130,-0.4569778822,0.8878427425
1103130,-0.4567077916,0.8884588733
0203130,-0.9977558751,-0.0585258584
1203130,-0.9979207360,-0.0583446444
0303130,-0.2393109171,-0.9701588607
1303130,-0.2396306314,-0.9703076386
0013130,0.9422355916,-0.3334037934
1013130,0.9423134523,-0.3336307016
0213130,-0.9424082117,-0.3329178116
1213130,-0.9426113048,-0.3327910271
0313130,-0.0001327609,-0.9997339734
1313130,-0.0002293319,-0.9998107666
0023130,0.9977198979,-0.0590550718
1023130,0.9978609627,-0.0592590576
0123130,0.4582668840,0.8871576857
1123130,0.4589394974,0.8872830283
0323130,0.2385696845,-0.9703363129
1323130,0.2383506004,-0.9706166116
0010230,0.9680710871,-0.2439539139
1010230,0.9681923619,-0.2447677319
0210230,-0.8906752562,-0.4478766111
1210230,-0.8918284965,-0.4469073757
0310230,0.0550402764,-0.9973449397
1310230,0.0545355178,-0.9975918859
0020230,0.9993910480,-0.0019186046
1020230,0.9995028300,-0.0021984665
0120230,0.3364627475,0.9404312130
1120230,0.3370542324,0.9404520190
0320230,0.3294463752,-0.9429383884
1320230,0.3290117236,-0.9433203263
0030230,0.9705446737,0.2332222495
1030230,0.9710610248,0.2324734623
0130230,0.0626863894,0.9967351338
1130230,0.0633037131,0.9969258212
0230230,-0.8804678684,0.4663443606
1230230,-0.8802260276,0.4681534551
0101230,-0.1876129612,0.9742935155
1101230,-0.1838477631,0.9758073580
0201230,-0.9887646994,0.0969377156
1201230,-0.9889939440,0.1003327190
0301230,-0.5497613044,-0.8075803989
1301230,-0.5605114729,-0.8019625689
0021230,0.9970264263,0.0351891680
1021230,0.9974097946,0.0340578954
0121230,0.2727636849,0.9581375627
1121230,0.2746938983,0.9581428318
0321230,0.4015439164,-0.9097334457
1321230,0.3994197764,-0.9115944179
0031230,0.9484710099,0.3062942198
1031230,0.9493777931,0.3048673499
0131230,0.0146772435,0.9980525552
1131230,0.0155979437,0.9982683970
0231230,-0.9288621623,0.3598294863
1231230,-0.9285935356,0.3618075554
0103230,-0.4941493304,0.8617348010
1103230,-0.4925223534,0.8644686949
0203230,-0.9950663557,-0.0740311950
1203230,-0.9956388586,-0.0731489774
0303230,-0.2176831983,-0.9730293520
1303230,-0.2190395042,-0.9734079211
0013230,0.9455574975,-0.3205054246
1013230,0.9456670576,-0.3212746217
0213230,-0.9365975488,-0.3454545596
1213230,-0.9372142712,-0.3448905204
0313230,0.0068257668,-0.9991216178
1313230,0.0064575962,-0.9993130081
0023230,0.9975439642,-0.0465246842
1023230,0.9978062357,-0.0471404521
0123230,0.4276878931,0.9000595959
1123230,0.4293944965,0.9000554770
0323230,0.2561502569,-0.9644734912
1323230,0.2553809669,-0.9651410569
0010101,0.9644246635,-0.2580077426
1010101,0.9648414361,-0.2586218654
0210101,-0.9020217093,-0.4253102865
1210101,-0.9032013422,-0.4249930448
0310101,0.0453585106,-0.9978872330
1310101,0.0450607263,-0.9982683970
0020101,0.9992811683,-0.0075755292
1020101,0.9995110005,-0.0077826218
0120101,0.3469878141,0.9363790374
1120101,0.3475418558,0.9366722665
0320101,0.3192833583,-0.9463019830
1320101,0.3190603769,-0.9468332265
0030101,0.9740940070,0.2152671873
1030101,0.9750288919,0.2147269216
0130101,0.0760037999,0.9952878558
1130101,0.0766032346,0.9958420502
0230101,-0.8596563753,0.4998433509
1230101,-0.8603638303,0.5022582502
0102101,-0.3576706143,0.9311259794
1102101,-0.3574457215,0.9322132519
0202101,-0.9986961652,-0.0133321090
1202101,-0.9991456100,-0.0130485434
0302101,-0.3089602495,-0.9487669527
1302101,-0.3097105218,-0.9493667356
0012101,0.9095510986,-0.4061760391
1012101,0.9104250200,-0.4076380452
0212101,-0.9600886378,-0.2703328561
1212101,-0.9611610938,-0.2699741650
0312101,-0.0370114682,-0.9977004461
1312101,-0.0374350649,-0.9982683970
0032101,0.8236121399,0.5421536495
1032101,0.8296252829,0.5425819361
0132101,-0.0927132882,0.9916290822
1132101,-0.0919647548,0.9932193516
0232101,-0.9760297446,0.1935586413
1232101,-0.9776191619,0.1950205535
0103101,-0.4642242841,0.8827295099
1103101,-0.4640388252,0.8838834765
0203101,-0.9971515798,-0.0616649207
1203101,-0.9974992032,-0.0614339109
0303101,-0.2347759035,-0.9706738584
1303101,-0.2352355232,-0.9710466391
0013101,0.9429051583,-0.3304493307
1013101,0.9431127816,-0.3307728886
0213101,-0.9410517088,-0.3356505628
1213101,-0.9414225577,-0.3355291001
0313101,0.0014216210,-0.9995491762
1313101,0.0012993944,-0.9997067640
0023101,0.9975727103,-0.0559985824
1023101,0.9978564385,-0.0562522647
0123101,0.4504845815,0.8901883355
1123101,0.4514228413,0.8906120012
0323101,0.2427211190,-0.9688099364
1323101,0.2424929389,-0.9693145932
0010201,0.9701588607,-0.2393109171
1010201,0.9703076386,-0.2396306314
0210201,-0.8878427425,-0.4569778822
1210201,-0.8884588733,-0.4567077916
0310201,0.0585258584,-0.9977558751
1310201,0.0583446444,-0.9979207360
0020201,0.9997339734,-0.0001327609
1020201,0.9998107666,-0.0002293319
0120201,0.3334037934,0.9422355916
1120201,0.3336307016,0.9423134523
0320201,0.3329178116,-0.9424082117
1320201,0.3327910271,-0.9426113048
0030201,0.9703363129,0.2385696845
1030201,0.9706166116,0.2383506004
0130201,0.0590550718,0.9977198979
1130201,0.0592590576,0.9978609627
0230201,-0.8871576857,0.4582668840
1230201,-0.8872830283,0.4589394974
0101201,-0.2055364613,0.9765538337
1101201,-0.2048796571,0.9772578335
0201201,-0.9948812469,0.0837065143
1201201,-0.9952575338,0.0843599243
0301201,-0.5209351119,-0.8474914506
1301201,-0.5233825302,-0.8476017967
0021201,0.9983610265,0.0412047006
1021201,0.9985929316,0.0409184028
0121201,0.2643562607,0.9631441386
1121201,0.2648947422,0.9633518991
0321201,0.4162114921,-0.9071276109
1321201,0.4157787873,-0.9079251070
0031201,0.9481981092,0.3145104293
1031201,0.9485793459,0.3142370799
0131201,0.0103498970,0.9994005838
1131201,0.0105586080,0.9995482282
0231201,-0.9346545464,0.3523862396
1231201,-0.9347912107,0.3528943908
0103201,-0.5169303925,0.8504338716
1103201,-0.5163213666,0.8525306286
0203201,-0.9951231438,-0.0821842994
1203201,-0.9956196895,-0.0817175290
0303201,-0.2074944848,-0.9762758940
1303201,-0.2082574767,-0.9767114215
0013201,0.9479370262,-0.3154503505
1013201,0.9481047131,-0.3158553901
0213201,-0.9350946141,-0.3513892287
1213201,-0.9355244247,-0.3511584481
0313201,0.0098203293,-0.9994338643
1313201,0.0096423652,-0.9995918589
0023201,0.9983576476,-0.0419775505
1023201,0.9985727471,-0.0422539418
0123201,0.4179710219,0.9063865980
1123201,0.4188083280,0.9066157293
0323201,0.2632057864,-0.9635106203
1323201,0.2628986751,-0.9639618085
0010301,0.9730293520,-0.2176831983
1010301,0.9734079211,-0.2190395042
0210301,-0.8617348010,-0.4941493304
1210301,-0.8644686949,-0.4925223534
0310301,0.0740311950,-0.9950663557
1310301,0.0731489774,-0.9956388586
0020301,0.9991216178,0.0068257668
1020301,0.9993130081,0.0064575962
0120301,0.3205054246,0.9455574975
1120301,0.3212746217,0.9456670576
0320301,0.3454545596,-0.9365975488
1320301,0.3448905204,-0.9372142712
0030301,0.9644734912,0.2561502569
1030301,0.9651410569,0.2553809669
0130301,0.0465246842,0.9975439642
1130301,0.0471404521,0.9978062357
0230301,-0.9000595959,0.4276878931
1230301,-0.9000554770,0.4293944965
0101301,-0.2332222495,0.9705446737
1101301,-0.2324734623,0.9710610248
0201301,-0.9967351338,0.0626863894
1201301,-0.9969258212,0.0633037131
0301301,-0.4663443606,-0.8804678684
1301301,-0.4681534551,-0.8802260276
0021301,0.9973449397,0.0550402764
1021301,0.9975918859,0.0545355178
0121301,0.2439539139,0.9680710871
1121301,0.2447677319,0.9681923619
0321301,0.4478766111,-0.8906752562
1321301,0.4469073757,-0.8918284965
0031301,0.9429383884,0.3294463752
1031301,0.9433203263,0.3290117236
0131301,0.0019186046,0.9993910480
1131301,0.0021984665,0.9995028300
0231301,-0.9404312130,0.3364627475
1231301,-0.9404520190,0.3370542324
0102301,-0.3062942198,0.9484710099
1102301,-0.3048673499,0.9493777931
0202301,-0.9980525552,0.0146772435
1202301,-0.9982683970,0.0155979437
0302301,-0.3598294863,-0.9288621623
1302301,-0.3618075554,-0.9285935356
0012301,0.8075803989,-0.5497613044
1012301,0.8019625689,-0.5605114729
0212301,-0.9742935155,-0.1876129612
1212301,-0.9758073580,-0.1838477631
0312301,-0.0969377156,-0.9887646994
1312301,-0.1003327190,-0.9889939440
0032301,0.9097334457,0.4015439164
1032301,0.9115944179,0.3994197764
0132301,-0.0351891680,0.9970264263
1132301,-0.0340578954,0.9974097946
0232301,-0.9581375627,0.2727636849
1232301,-0.9581428318,0.2746938983
0101021,-0.2643562607,0.9631441386
1101021,-0.2648947422,0.9633518991
0201021,-0.9983610265,0.0412047006
1201021,-0.9985929316,0.0409184028
0301021,-0.4162114921,-0.9071276109
1301021,-0.4157787873,-0.9079251070
0021021,0.9948812469,0.0837065143
1021021,0.9952575338,0.0843599243
0121021,0.2055364613,0.9765538337
1121021,0.2048796571,0.9772578335
0321021,0.5209351119,-0.8474914506
1321021,0.5233825302,-0.8476017967
0031021,0.9346545464,0.3523862396
1031021,0.9347912107,0.3528943908
0131021,-0.0103498970,0.9994005838
1131021,-0.0105586080,0.9995482282
0231021,-0.9481981092,0.3145104293
1231021,-0.9485793459,0.3142370799
0102021,-0.3334037934,0.9422355916
1102021,-0.3336307016,0.9423134523
0202021,-0.9997339734,-0.0001327609
1202021,-0.9998107666,-0.0002293319
0302021,-0.3329178116,-0.9424082117
1302021,-0.3327910271,-0.9426113048
0012021,0.8878427425,-0.4569778822
1012021,0.8884588733,-0.4567077916
0212021,-0.9701588607,-0.2393109171
1212021,-0.9703076386,-0.2396306314
0312021,-0.0585258584,-0.9977558751
1312021,-0.0583446444,-0.9979207360
0032021,0.8871576857,0.4582668840
1032021,0.8872830283,0.4589394974
0132021,-0.0590550718,0.9977198979
1132021,-0.0592590576,0.9978609627
0232021,-0.9703363129,0.2385696845
1232021,-0.9706166116,0.2383506004
0103021,-0.4179710219,0.9063865980
1103021,-0.4188083280,0.9066157293
0203021,-0.9983576476,-0.0419775505
1203021,-0.9985727471,-0.0422539418
0303021,-0.2632057864,-0.9635106203
1303021,-0.2628986751,-0.9639618085
0013021,0.9350946141,-0.3513892287
1013021,0.9355244247,-0.3511584481
0213021,-0.9479370262,-0.3154503505
1213021,-0.9481047131,-0.3158553901
0313021,-0.0098203293,-0.9994338643
1313021,-0.0096423652,-0.9995918589
0023021,0.9951231438,-0.0821842994
1023021,0.9956196895,-0.0817175290
0123021,0.5169303925,0.8504338716
1123021,0.5163213666,0.8525306286
0323021,0.2074944848,-0.9762758940
1323021,0.2082574767,-0.9767114215
0010121,0.9600886378,-0.2703328561
1010121,0.9611610938,-0.2699741650
0210121,-0.9095510986,-0.4061760391
1210121,-0.9104250200,-0.4076380452
0310121,0.0370114682,-0.9977004461
1310121,0.0374350649,-0.9982683970
0020121,0.9986961652,-0.0133321090
1020121,0.9991456100,-0.0130485434
0120121,0.3576706143,0.9311259794
1120121,0.3574457215,0.9322132519
0320121,0.3089602495,-0.9487669527
1320121,0.3097105218,-0.9493667356
0030121,0.9760297446,0.1935586413
1030121,0.9776191619,0.1950205535
0130121,0.0927132882,0.9916290822
1130121,0.0919647548,0.9932193516
0230121,-0.8236121399,0.5421536495
1230121,-0.8296252829,0.5425819361
0102121,-0.3469878141,0.9363790374
1102121,-0.3475418558,0.9366722665
0202121,-0.9992811683,-0.0075755292
1202121,-0.9995110005,-0.0077826218
0302121,-0.3192833583,-0.9463019830
1302121,-0.3190603769,-0.9468332265
0012121,0.9020217093,-0.4253102865
1012121,0.9032013422,-0.4249930448
0212121,-0.9644246635,-0.2580077426
1212121,-0.9648414361,-0.2586218654
0312121,-0.0453585106,-0.9978872330
1312121,-0.0450607263,-0.9982683970
0032121,0.8596563753,0.4998433509
1032121,0.8603638303,0.5022582502
0132121,-0.0760037999,0.9952878558
1132121,-0.0766032346,0.9958420502
0232121,-0.9740940070,0.2152671873
1232121,-0.9750288919,0.2147269216
0103121,-0.4504845815,0.8901883355
1103121,-0.4514228413,0.8906120012
0203121,-0.9975727103,-0.0559985824
1203121,-0.9978564385,-0.0562522647
0303121,-0.2427211190,-0.9688099364
1303121,-0.2424929389,-0.9693145932
0013121,0.9410517088,-0.3356505628
1013121,0.9414225577,-0.3355291001
0213121,-0.9429051583,-0.3304493307
1213121,-0.9431127816,-0.3307728886
0313121,-0.0014216210,-0.9995491762
1313121,-0.0012993944,-0.9997067640
0023121,0.9971515798,-0.0616649207
1023121,0.9974992032,-0.0614339109
0123121,0.4642242841,0.8827295099
1123121,0.4640388252,0.8838834765
0323121,0.2347759035,-0.9706738584
1323121,0.2352355232,-0.9710466391
0010321,0.9742935155,-0.1876129612
1010321,0.9758073580,-0.1838477631
0210321,-0.8075803989,-0.5497613044
1210321,-0.8019625689,-0.5605114729
0310321,0.0969377156,-0.9887646994
1310321,0.1003327190,-0.9889939440
0020321,0.9980525552,0.0146772435
1020321,0.9982683970,0.0155979437
0120321,0.3062942198,0.9484710099
1120321,0.3048673499,0.9493777931
0320321,0.3598294863,-0.9288621623
1320321,0.3618075554,-0.9285935356
0030321,0.9581375627,0.2727636849
1030321,0.9581428318,0.2746938983
0130321,0.0351891680,0.9970264263
1130321,0.0340578954,0.9974097946
0230321,-0.9097334457,0.4015439164
1230321,-0.9115944179,0.3994197764
0101321,-0.2439539139,0.9680710871
1101321,-0.2447677319,0.9681923619
0201321,-0.9973449397,0.0550402764
1201321,-0.9975918859,0.0545355178
0301321,-0.4478766111,-0.8906752562
1301321,-0.4469073757,-0.8918284965
0021321,0.9967351338,0.0626863894
1021321,0.9969258212,0.0633037131
0121321,0.2332222495,0.9705446737
1121321,0.2324734623,0.9710610248
0321321,0.4663443606,-0.8804678684
1321321,0.4681534551,-0.8802260276
0031321,0.9404312130,0.3364627475
1031321,0.9404520190,0.3370542324
0131321,-0.0019186046,0.9993910480
1131321,-0.0021984665,0.9995028300
0231321,-0.9429383884,0.3294463752
1231321,-0.9433203263,0.3290117236
0102321,-0.3205054246,0.9455574975
1102321,-0.3212746217,0.9456670576
0202321,-0.9991216178,0.0068257668
1202321,-0.9993130081,0.0064575962
0302321,-0.3454545596,-0.9365975488
1302321,-0.3448905204,-0.9372142712
0012321,0.8617348010,-0.4941493304
1012321,0.8644686949,-0.4925223534
0212321,-0.9730293520,-0.2176831983
1212321,-0.9734079211,-0.2190395042
0312321,-0.0740311950,-0.9950663557
1312321,-0.0731489774,-0.9956388586
0032321,0.9000595959,0.4276878931
1032321,0.9000554770,0.4293944965
0132321,-0.0465246842,0.9975439642
1132321,-0.0471404521,0.9978062357
0232321,-0.9644734912,0.2561502569
1232321,-0.9651410569,0.2553809669
0101031,-0.2720061056,0.9600215492
1101031,-0.2724440833,0.9608333321
0201031,-0.9979886580,0.0360063981
1201031,-0.9985538122,0.0359052391
0301031,-0.4042154164,-0.9111058717
1301031,-0.4045021325,-0.9124456500
0021031,0.9918095115,0.0954009149
1021031,0.9932343418,0.0959521427
0121031,0.1905007472,0.9772252071
1121031,0.1903749026,0.9790709278
0321031,0.5505556513,-0.8195294046
1321031,0.5547130783,-0.8229259953
0031031,0.9308562232,0.3593163566
1031031,0.9316184298,0.3598481097
0131031,-0.0141125168,0.9988525752
1131031,-0.0142219783,0.9992811075
0231031,-0.9494941489,0.3077238463
1231031,-0.9502869052,0.3077888654
0102031,-0.3362092620,0.9410301566
1102031,-0.3363562300,0.9412916451
0202031,-0.9996348935,-0.0016938863
1202031,-0.9997857067,-0.0017196177
0302031,-0.3300103259,-0.9432358627
1302031,-0.3300603717,-0.9435259647
0012031,0.8912283424,-0.4494596508
1012031,0.8919684428,-0.4496989356
0212031,-0.9688654612,-0.2435080748
1212031,-0.9692525303,-0.2436747749
0312031,-0.0554951790,-0.9977713450
1312031,-0.0554657154,-0.9980585164
0032031,0.8823972011,0.4658797799
1032031,0.8831137666,0.4664441684
0132031,-0.0622505019,0.9972889047
1132031,-0.0623274534,0.9976037423
0232031,-0.9711065867,0.2340430227
1232031,-0.9715636873,0.2340713999
0103031,-0.4270132342,0.9018690882
1103031,-0.4275058190,0.9026248453
0203031,-0.9980946210,-0.0460009783
1203031,-0.9984443467,-0.0460636397
0303031,-0.2571688339,-0.9650281995
1303031,-0.2572405704,-0.9655665012
0013031,0.9369590171,-0.3463453248
1013031,0.9373983728,-0.3464518878
0213031,-0.9463397483,-0.3200806354
1213031,-0.9467165724,-0.3202612278
0313031,-0.0071787490,-0.9994413952
1313031,-0.0071539025,-0.9996637402
0023031,0.9957990388,-0.0750118143
1023031,0.9963777371,-0.0749961738
0123031,0.4978143923,0.8624108486
1123031,0.4985500058,0.8640209264
0323031,0.2167260154,-0.9743513255
1323031,0.2169728632,-0.9750812337
0010131,0.9636861240,-0.2638863216
1010131,0.9640222450,-0.2639865316
0210131,-0.9072977905,-0.4173305703
1210131,-0.9078058061,-0.4175533892
0310131,0.0415971363,-0.9985984914
1310131,0.0416019098,-0.9988228919
0020131,0.9995814347,-0.0100906049
1020131,0.9997354235,-0.0100965943
0120131,0.3520144267,0.9351875063
1120131,0.3521349216,0.9354802852
0320131,0.3150692853,-0.9483563000
1320131,0.3151512719,-0.9486275444
0030131,0.9770183682,0.2066243328
1030131,0.9775847849,0.2067224743
0130131,0.0830008463,0.9954769590
1130131,0.0830561904,0.9959215098
0230131,-0.8502492898,0.5197880274
1230131,-0.8514473856,0.5205992586
0102131,-0.3520144267,0.9351875063
1102131,-0.3521349216,0.9354802852
0202131,-0.9995814347,-0.0100906049
1202131,-0.9997354235,-0.0100965943
0302131,-0.3150692853,-0.9483563000
1302131,-0.3151512719,-0.9486275444
0012131,0.9072977905,-0.4173305703
1012131,0.9078058061,-0.4175533892
0212131,-0.9636861240,-0.2638863216
1212131,-0.9640222450,-0.2639865316
0312131,-0.0415971363,-0.9985984914
1312131,-0.0416019098,-0.9988228919
0032131,0.8502492898,0.5197880274
1032131,0.8514473856,0.5205992586
0132131,-0.0830008463,0.9954769590
1132131,-0.0830561904,0.9959215098
0232131,-0.9770183682,0.2066243328
1232131,-0.9775847849,0.2067224743
0103131,-0.4578316601,0.8879006506
1103131,-0.4580285362,0.8882761815
0203131,-0.9979016562,-0.0588007714
1203131,-0.9980553519,-0.0588105884
0303131,-0.2389960315,-0.9704767189
1303131,-0.2390481915,-0.9706918011
0013131,0.9424722816,-0.3332140793
1013131,0.9426134149,-0.3332641042
0213131,-0.9424722816,-0.3332140793
1213131,-0.9426134149,-0.3332641042
0313131,0.0000000000,-0.9998160999
1313131,0.0000000000,-0.9998931828
0023131,0.9979016562,-0.0588007714
1023131,0.9980553519,-0.0588105884
0123131,0.4578316601,0.8879006506
1123131,0.4580285362,0.8882761815
0323131,0.2389960315,-0.9704767189
1323131,0.2390481915,-0.9706918011
0010231,0.9688654612,-0.2435080748
1010231,0.9692525303,-0.2436747749
0210231,-0.8912283424,-0.4494596508
1210231,-0.8919684428,-0.4496989356
0310231,0.0554951790,-0.9977713450
1310231,0.0554657154,-0.9980585164
0020231,0.9996348935,-0.0016938863
1020231,0.9997857067,-0.0017196177
0120231,0.3362092620,0.9410301566
1120231,0.3363562300,0.9412916451
0320231,0.3300103259,-0.9432358627
1320231,0.3300603717,-0.9435259647
0030231,0.9711065867,0.2340430227
1030231,0.9715636873,0.2340713999
0130231,0.0622505019,0.9972889047
1130231,0.0623274534,0.9976037423
0230231,-0.8823972011,0.4658797799
1230231,-0.8831137666,0.4664441684
0101231,-0.1905007472,0.9772252071
1101231,-0.1903749026,0.9790709278
0201231,-0.9918095115,0.0954009149
1201231,-0.9932343418,0.0959521427
0301231,-0.5505556513,-0.8195294046
1301231,-0.5547130783,-0.8229259953
0021231,0.9979886580,0.0360063981
1021231,0.9985538122,0.0359052391
0121231,0.2720061056,0.9600215492
1121231,0.2724440833,0.9608333321
0321231,0.4042154164,-0.9111058717
1321231,0.4045021325,-0.9124456500
0031231,0.9494941489,0.3077238463
1031231,0.9502869052,0.3077888654
0131231,0.0141125168,0.9988525752
1131231,0.0142219783,0.9992811075
0231231,-0.9308562232,0.3593163566
1231231,-0.9316184298,0.3598481097
0103231,-0.4978143923,0.8624108486
1103231,-0.4985500058,0.8640209264
0203231,-0.9957990388,-0.0750118143
1203231,-0.9963777371,-0.0749961738
0303231,-0.2167260154,-0.9743513255
1303231,-0.2169728632,-0.9750812337
0013231,0.9463397483,-0.3200806354
1013231,0.9467165724,-0.3202612278
0213231,-0.9369590171,-0.3463453248
1213231,-0.9373983728,-0.3464518878
0313231,0.0071787490,-0.9994413952
1313231,0.0071539025,-0.9996637402
0023231,0.9980946210,-0.0460009783
1023231,0.9984443467,-0.0460636397
0123231,0.4270132342,0.9018690882
1123231,0.4275058190,0.9026248453
0323231,0.2571688339,-0.9650281995
1323231,0.2572405704,-0.9655665012
0010102,0.9650281995,-0.2571688339
1010102,0.9655665012,-0.2572405704
0210102,-0.9018690882,-0.4270132342
1210102,-0.9026248453,-0.4275058190
0310102,0.0460009783,-0.9980946210
1310102,0.0460636397,-0.9984443467
0020102,0.9994413952,-0.0071787490
1020102,0.9996637402,-0.0071539025
0120102,0.3463453248,0.9369590171
1120102,0.3464518878,0.9373983728
0320102,0.3200806354,-0.9463397483
1320102,0.3202612278,-0.9467165724
0030102,0.9743513255,0.2167260154
1030102,0.9750812337,0.2169728632
0130102,0.0750118143,0.9957990388
1130102,0.0749961738,0.9963777371
0230102,-0.8624108486,0.4978143923
1230102,-0.8640209264,0.4985500058
0102102,-0.3593163566,0.9308562232
1102102,-0.3598481097,0.9316184298
0202102,-0.9988525752,-0.0141125168
1202102,-0.9992811075,-0.0142219783
0302102,-0.3077238463,-0.9494941489
1302102,-0.3077888654,-0.9502869052
0012102,0.9111058717,-0.4042154164
1012102,0.9124456500,-0.4045021325
0212102,-0.9600215492,-0.2720061056
1212102,-0.9608333321,-0.2724440833
0312102,-0.0360063981,-0.9979886580
1312102,-0.0359052391,-0.9985538122
0032102,0.8195294046,0.5505556513
1032102,0.8229259953,0.5547130783
0132102,-0.0954009149,0.9918095115
1132102,-0.0959521427,0.9932343418
0232102,-0.9772252071,0.1905007472
1232102,-0.9790709278,0.1903749026
0103102,-0.4658797799,0.8823972011
1103102,-0.4664441684,0.8831137666
0203102,-0.9972889047,-0.0622505019
1203102,-0.9976037423,-0.0623274534
0303102,-0.2340430227,-0.9711065867
1303102,-0.2340713999,-0.9715636873
0013102,0.9432358627,-0.3300103259
1013102,0.9435259647,-0.3300603717
0213102,-0.9410301566,-0.3362092620
1213102,-0.9412916451,-0.3363562300
0313102,0.0016938863,-0.9996348935
1313102,0.0017196177,-0.9997857067
0023102,0.9977713450,-0.0554951790
1023102,0.9980585164,-0.0554657154
0123102,0.4494596508,0.8912283424
1123102,0.4496989356,0.8919684428
0323102,0.2435080748,-0.9688654612
1323102,0.2436747749,-0.9692525303
0010202,0.9704767189,-0.2389960315
1010202,0.9706918011,-0.2390481915
0210202,-0.8879006506,-0.4578316601
1210202,-0.8882761815,-0.4580285362
0310202,0.0588007714,-0.9979016562
1310202,0.0588105884,-0.9980553519
0020202,0.9998160999,0.0000000000
1020202,0.9998931828,0.0000000000
0120202,0.3332140793,0.9424722816
1120202,0.3332641042,0.9426134149
0320202,0.3332140793,-0.9424722816
1320202,0.3332641042,-0.9426134149
0030202,0.9704767189,0.2389960315
1030202,0.9706918011,0.2390481915
0130202,0.0588007714,0.9979016562
1130202,0.0588105884,0.9980553519
0230202,-0.8879006506,0.4578316601
1230202,-0.8882761815,0.4580285362
0101202,-0.2066243328,0.9770183682
1101202,-0.2067224743,0.9775847849
0201202,-0.9954769590,0.0830008463
1201202,-0.9959215098,0.0830561904
0301202,-0.5197880274,-0.8502492898
1301202,-0.5205992586,-0.8514473856
0021202,0.9985984914,0.0415971363
1021202,0.9988228919,0.0416019098
0121202,0.2638863216,0.9636861240
1121202,0.2639865316,0.9640222450
0321202,0.4173305703,-0.9072977905
1321202,0.4175533892,-0.9078058061
0031202,0.9483563000,0.3150692853
1031202,0.9486275444,0.3151512719
0131202,0.0100906049,0.9995814347
1131202,0.0100965943,0.9997354235
0231202,-0.9351875063,0.3520144267
1231202,-0.9354802852,0.3521349216
0103202,-0.5197880274,0.8502492898
1103202,-0.5205992586,0.8514473856
0203202,-0.9954769590,-0.0830008463
1203202,-0.9959215098,-0.0830561904
0303202,-0.2066243328,-0.9770183682
1303202,-0.2067224743,-0.9775847849
0013202,0.9483563000,-0.3150692853
1013202,0.9486275444,-0.3151512719
0213202,-0.9351875063,-0.3520144267
1213202,-0.9354802852,-0.3521349216
0313202,0.0100906049,-0.9995814347
1313202,0.0100965943,-0.9997354235
0023202,0.9985984914,-0.0415971363
1023202,0.9988228919,-0.0416019098
0123202,0.4173305703,0.9072977905
1123202,0.4175533892,0.9078058061
0323202,0.2638863216,-0.9636861240
1323202,0.2639865316,-0.9640222450
0010302,0.9743513255,-0.2167260154
1010302,0.9750812337,-0.2169728632
0210302,-0.8624108486,-0.4978143923
1210302,-0.8640209264,-0.4985500058
0310302,0.0750118143,-0.9957990388
1310302,0.0749961738,-0.9963777371
0020302,0.9994413952,0.0071787490
1020302,0.9996637402,0.0071539025
0120302,0.3200806354,0.9463397483
1120302,0.3202612278,0.9467165724
0320302,0.3463453248,-0.9369590171
1320302,0.3464518878,-0.9373983728
0030302,0.9650281995,0.2571688339
1030302,0.9655665012,0.2572405704
0130302,0.0460009783,0.9980946210
1130302,0.0460636397,0.9984443467
0230302,-0.9018690882,0.4270132342
1230302,-0.9026248453,0.4275058190
0101302,-0.2340430227,0.9711065867
1101302,-0.2340713999,0.9715636873
0201302,-0.9972889047,0.0622505019
1201302,-0.9976037423,0.0623274534
0301302,-0.4658797799,-0.8823972011
1301302,-0.4664441684,-0.8831137666
0021302,0.9977713450,0.0554951790
1021302,0.9980585164,0.0554657154
0121302,0.2435080748,0.9688654612
1121302,0.2436747749,0.9692525303
0321302,0.4494596508,-0.8912283424
1321302,0.4496989356,-0.8919684428
0031302,0.9432358627,0.3300103259
1031302,0.9435259647,0.3300603717
0131302,0.0016938863,0.9996348935
1131302,0.0017196177,0.9997857067
0231302,-0.9410301566,0.3362092620
1231302,-0.9412916451,0.3363562300
0102302,-0.3077238463,0.9494941489
1102302,-0.3077888654,0.9502869052
0202302,-0.9988525752,0.0141125168
1202302,-0.9992811075,0.0142219783
0302302,-0.3593163566,-0.9308562232
1302302,-0.3598481097,-0.9316184298
0012302,0.8195294046,-0.5505556513
1012302,0.8229259953,-0.5547130783
0212302,-0.9772252071,-0.1905007472
1212302,-0.9790709278,-0.1903749026
0312302,-0.0954009149,-0.9918095115
1312302,-0.0959521427,-0.9932343418
0032302,0.9111058717,0.4042154164
1032302,0.9124456500,0.4045021325
0132302,-0.0360063981,0.9979886580
1132302,-0.0359052391,0.9985538122
0232302,-0.9600215492,0.2720061056
1232302,-0.9608333321,0.2724440833
0101012,-0.2561502569,0.9644734912
1101012,-0.2553809669,0.9651410569
0201012,-0.9975439642,0.0465246842
1201012,-0.9978062357,0.0471404521
0301012,-0.4276878931,-0.9000595959
1301012,-0.4293944965,-0.9000554770
0021012,0.9950663557,0.0740311950
1021012,0.9956388586,0.0731489774
0121012,0.2176831983,0.9730293520
1121012,0.2190395042,0.9734079211
0321012,0.4941493304,-0.8617348010
1321012,0.4925223534,-0.8644686949
0031012,0.9365975488,0.3454545596
1031012,0.9372142712,0.3448905204
0131012,-0.0068257668,0.9991216178
1131012,-0.0064575962,0.9993130081
0231012,-0.9455574975,0.3205054246
1231012,-0.9456670576,0.3212746217
0102012,-0.3294463752,0.9429383884
1102012,-0.3290117236,0.9433203263
0202012,-0.9993910480,0.0019186046
1202012,-0.9995028300,0.0021984665
0302012,-0.3364627475,-0.9404312130
1302012,-0.3370542324,-0.9404520190
0012012,0.8804678684,-0.4663443606
1012012,0.8802260276,-0.4681534551
0212012,-0.9705446737,-0.2332222495
1212012,-0.9710610248,-0.2324734623
0312012,-0.0626863894,-0.9967351338
1312012,-0.0633037131,-0.9969258212
0032012,0.8906752562,0.4478766111
1032012,0.8918284965,0.4469073757
0132012,-0.0550402764,0.9973449397
1132012,-0.0545355178,0.9975918859
0232012,-0.9680710871,0.2439539139
1232012,-0.9681923619,0.2447677319
0103012,-0.4015439164,0.9097334457
1103012,-0.3994197764,0.9115944179
0203012,-0.9970264263,-0.0351891680
1203012,-0.9974097946,-0.0340578954
0303012,-0.2727636849,-0.9581375627
1303012,-0.2746938983,-0.9581428318
0013012,0.9288621623,-0.3598294863
1013012,0.9285935356,-0.3618075554
0213012,-0.9484710099,-0.3062942198
1213012,-0.9493777931,-0.3048673499
0313012,-0.0146772435,-0.9980525552
1313012,-0.0155979437,-0.9982683970
0023012,0.9887646994,-0.0969377156
1023012,0.9889939440,-0.1003327190
0123012,0.5497613044,0.8075803989
1123012,0.5605114729,0.8019625689
0323012,0.1876129612,-0.9742935155
1323012,0.1838477631,-0.9758073580
0010212,0.9706738584,-0.2347759035
1010212,0.9710466391,-0.2352355232
0210212,-0.8827295099,-0.4642242841
1210212,-0.8838834765,-0.4640388252
0310212,0.0616649207,-0.9971515798
1310212,0.0614339109,-0.9974992032
0020212,0.9995491762,0.0014216210
1020212,0.9997067640,0.0012993944
0120212,0.3304493307,0.9429051583
1120212,0.3307728886,0.9431127816
0320212,0.3356505628,-0.9410517088
1320212,0.3355291001,-0.9414225577
0030212,0.9688099364,0.2427211190
1030212,0.9693145932,0.2424929389
0130212,0.0559985824,0.9975727103
1130212,0.0562522647,0.9978564385
0230212,-0.8901883355,0.4504845815
1230212,-0.8906120012,0.4514228413
0101212,-0.2152671873,0.9740940070
1101212,-0.2147269216,0.9750288919
0201212,-0.9952878558,0.0760037999
1201212,-0.9958420502,0.0766032346
0301212,-0.4998433509,-0.8596563753
1301212,-0.5022582502,-0.8603638303
0021212,0.9978872330,0.0453585106
1021212,0.9982683970,0.0450607263
0121212,0.2580077426,0.9644246635
1121212,0.2586218654,0.9648414361
0321212,0.4253102865,-0.9020217093
1321212,0.4249930448,-0.9032013422
0031212,0.9463019830,0.3192833583
1031212,0.9468332265,0.3190603769
0131212,0.0075755292,0.9992811683
1131212,0.0077826218,0.9995110005
0231212,-0.9363790374,0.3469878141
1231212,-0.9366722665,0.3475418558
0103212,-0.5421536495,0.8236121399
1103212,-0.5425819361,0.8296252829
0203212,-0.9916290822,-0.0927132882
1203212,-0.9932193516,-0.0919647548
0303212,-0.1935586413,-0.9760297446
1303212,-0.1950205535,-0.9776191619
0013212,0.9487669527,-0.3089602495
1013212,0.9493667356,-0.3097105218
0213212,-0.9311259794,-0.3576706143
1213212,-0.9322132519,-0.3574457215
0313212,0.0133321090,-0.9986961652
1313212,0.0130485434,-0.9991456100
0023212,0.9977004461,-0.0370114682
1023212,0.9982683970,-0.0374350649
0123212,0.4061760391,0.9095510986
1123212,0.4076380452,0.9104250200
0323212,0.2703328561,-0.9600886378
1323212,0.2699741650,-0.9611610938
0010312,0.9762758940,-0.2074944848
1010312,0.9767114215,-0.2082574767
0210312,-0.8504338716,-0.5169303925
1210312,-0.8525306286,-0.5163213666
0310312,0.0821842994,-0.9951231438
1310312,0.0817175290,-0.9956196895
0020312,0.9994338643,0.0098203293
1020312,0.9995918589,0.0096423652
0120312,0.3154503505,0.9479370262
1120312,0.3158553901,0.9481047131
0320312,0.3513892287,-0.9350946141
1320312,0.3511584481,-0.9355244247
0030312,0.9635106203,0.2632057864
1030312,0.9639618085,0.2628986751
0130312,0.0419775505,0.9983576476
1130312,0.0422539418,0.9985727471
0230312,-0.9063865980,0.4179710219
1230312,-0.9066157293,0.4188083280
0101312,-0.2385696845,0.9703363129
1101312,-0.2383506004,0.9706166116
0201312,-0.9977198979,0.0590550718
1201312,-0.9978609627,0.0592590576
0301312,-0.4582668840,-0.8871576857
1301312,-0.4589394974,-0.8872830283
0021312,0.9977558751,0.0585258584
1021312,0.9979207360,0.0583446444
0121312,0.2393109171,0.9701588607
1121312,0.2396306314,0.9703076386
0321312,0.4569778822,-0.8878427425
1321312,0.4567077916,-0.8884588733
0031312,0.9424082117,0.3329178116
1031312,0.9426113048,0.3327910271
0131312,0.0001327609,0.9997339734
1131312,0.0002293319,0.9998107666
0231312,-0.9422355916,0.3334037934
1231312,-0.9423134523,0.3336307016
0102312,-0.3145104293,0.9481981092
1102312,-0.3142370799,0.9485793459
0202312,-0.9994005838,0.0103498970
1202312,-0.9995482282,0.0105586080
0302312,-0.3523862396,-0.9346545464
1302312,-0.3528943908,-0.9347912107
0012312,0.8474914506,-0.5209351119
1012312,0.8476017967,-0.5233825302
0212312,-0.9765538337,-0.2055364613
1212312,-0.9772578335,-0.2048796571
0312312,-0.0837065143,-0.9948812469
1312312,-0.0843599243,-0.9952575338
0032312,0.9071276109,0.4162114921
1032312,0.9079251070,0.4157787873
0132312,-0.0412047006,0.9983610265
1132312,-0.0409184028,0.9985929316
0232312,-0.9631441386,0.2643562607
1232312,-0.9633518991,0.2648947422
0101032,-0.2727636849,0.9581375627
1101032,-0.2746938983,0.9581428318
0201032,-0.9970264263,0.0351891680
1201032,-0.9974097946,0.0340578954
0301032,-0.4015439164,-0.9097334457
1301032,-0.3994197764,-0.9115944179
0021032,0.9887646994,0.0969377156
1021032,0.9889939440,0.1003327190
0121032,0.1876129612,0.9742935155
1121032,0.1838477631,0.9758073580
0321032,0.5497613044,-0.8075803989
1321032,0.5605114729,-0.8019625689
0031032,0.9288621623,0.3598294863
1031032,0.9285935356,0.3618075554
0131032,-0.0146772435,0.9980525552
1131032,-0.0155979437,0.9982683970
0231032,-0.9484710099,0.3062942198
1231032,-0.9493777931,0.3048673499
0102032,-0.3364627475,0.9404312130
1102032,-0.3370542324,0.9404520190
0202032,-0.9993910480,-0.0019186046
1202032,-0.9995028300,-0.0021984665
0302032,-0.3294463752,-0.9429383884
1302032,-0.3290117236,-0.9433203263
0012032,0.8906752562,-0.4478766111
1012032,0.8918284965,-0.4469073757
0212032,-0.9680710871,-0.2439539139
1212032,-0.9681923619,-0.2447677319
0312032,-0.0550402764,-0.9973449397
1312032,-0.0545355178,-0.9975918859
0032032,0.8804678684,0.4663443606
1032032,0.8802260276,0.4681534551
0132032,-0.0626863894,0.9967351338
1132032,-0.0633037131,0.9969258212
0232032,-0.9705446737,0.2332222495
1232032,-0.9710610248,0.2324734623
0103032,-0.4276878931,0.9000595959
1103032,-0.4293944965,0.9000554770
0203032,-0.9975439642,-0.0465246842
1203032,-0.9978062357,-0.0471404521
0303032,-0.2561502569,-0.9644734912
1303032,-0.2553809669,-0.9651410569
0013032,0.9365975488,-0.3454545596
1013032,0.9372142712,-0.3448905204
0213032,-0.9455574975,-0.3205054246
1213032,-0.9456670576,-0.3212746217
0313032,-0.0068257668,-0.9991216178
1313032,-0.0064575962,-0.9993130081
0023032,0.9950663557,-0.0740311950
1023032,0.9956388586,-0.0731489774
0123032,0.4941493304,0.8617348010
1123032,0.4925223534,0.8644686949
0323032,0.2176831983,-0.9730293520
1323032,0.2190395042,-0.9734079211
0010132,0.9635106203,-0.2632057864
1010132,0.9639618085,-0.2628986751
0210132,-0.9063865980,-0.4179710219
1210132,-0.9066157293,-0.4188083280
0310132,0.0419775505,-0.9983576476
1310132,0.0422539418,-0.9985727471
0020132,0.9994338643,-0.0098203293
1020132,0.9995918589,-0.0096423652
0120132,0.3513892287,0.9350946141
1120132,0.3511584481,0.9355244247
0320132,0.3154503505,-0.9479370262
1320132,0.3158553901,-0.9481047131
0030132,0.9762758940,0.2074944848
1030132,0.9767114215,0.2082574767
0130132,0.0821842994,0.9951231438
1130132,0.0817175290,0.9956196895
0230132,-0.8504338716,0.5169303925
1230132,-0.8525306286,0.5163213666
0102132,-0.3523862396,0.9346545464
1102132,-0.3528943908,0.9347912107
0202132,-0.9994005838,-0.0103498970
1202132,-0.9995482282,-0.0105586080
0302132,-0.3145104293,-0.9481981092
1302132,-0.3142370799,-0.9485793459
0012132,0.9071276109,-0.4162114921
1012132,0.9079251070,-0.4157787873
0212132,-0.9631441386,-0.2643562607
1212132,-0.9633518991,-0.2648947422
0312132,-0.0412047006,-0.9983610265
1312132,-0.0409184028,-0.9985929316
0032132,0.8474914506,0.5209351119
1032132,0.8476017967,0.5233825302
0132132,-0.0837065143,0.9948812469
1132132,-0.0843599243,0.9952575338
0232132,-0.9765538337,0.2055364613
1232132,-0.9772578335,0.2048796571
0103132,-0.4582668840,0.8871576857
1103132,-0.4589394974,0.8872830283
0203132,-0.9977198979,-0.0590550718
1203132,-0.9978609627,-0.0592590576
0303132,-0.2385696845,-0.9703363129
1303132,-0.2383506004,-0.9706166116
0013132,0.9424082117,-0.3329178116
1013132,0.9426113048,-0.3327910271
0213132,-0.9422355916,-0.3334037934
1213132,-0.9423134523,-0.3336307016
0313132,0.0001327609,-0.9997339734
1313132,0.0002293319,-0.9998107666
0023132,0.9977558751,-0.0585258584
1023132,0.9979207360,-0.0583446444
0123132,0.4569778822,0.8878427425
1123132,0.4567077916,0.8884588733
0323132,0.2393109171,-0.9701588607
1323132,0.2396306314,-0.9703076386
0010232,0.9688099364,-0.2427211190
1010232,0.9693145932,-0.2424929389
0210232,-0.8901883355,-0.4504845815
1210232,-0.8906120012,-0.4514228413
0310232,0.0559985824,-0.9975727103
1310232,0.0562522647,-0.9978564385
0020232,0.9995491762,-0.0014216210
1020232,0.9997067640,-0.0012993944
0120232,0.3356505628,0.9410517088
1120232,0.3355291001,0.9414225577
0320232,0.3304493307,-0.9429051583
1320232,0.3307728886,-0.9431127816
0030232,0.9706738584,0.2347759035
1030232,0.9710466391,0.2352355232
0130232,0.0616649207,0.9971515798
1130232,0.0614339109,0.9974992032
0230232,-0.8827295099,0.4642242841
1230232,-0.8838834765,0.4640388252
0101232,-0.1935586413,0.9760297446
1101232,-0.1950205535,0.9776191619
0201232,-0.9916290822,0.0927132882
1201232,-0.9932193516,0.0919647548
0301232,-0.5421536495,-0.8236121399
1301232,-0.5425819361,-0.8296252829
0021232,0.9977004461,0.0370114682
1021232,0.9982683970,0.0374350649
0121232,0.2703328561,0.9600886378
1121232,0.2699741650,0.9611610938
0321232,0.4061760391,-0.9095510986
1321232,0.4076380452,-0.9104250200
0031232,0.9487669527,0.3089602495
1031232,0.9493667356,0.3097105218
0131232,0.0133321090,0.9986961652
1131232,0.0130485434,0.9991456100
0231232,-0.9311259794,0.3576706143
1231232,-0.9322132519,0.3574457215
0103232,-0.4998433509,0.8596563753
1103232,-0.5022582502,0.8603638303
0203232,-0.9952878558,-0.0760037999
1203232,-0.9958420502,-0.0766032346
0303232,-0.2152671873,-0.9740940070
1303232,-0.2147269216,-0.9750288919
0013232,0.9463019830,-0.3192833583
1013232,0.9468332265,-0.3190603769
0213232,-0.9363790374,-0.3469878141
1213232,-0.9366722665,-0.3475418558
0313232,0.0075755292,-0.9992811683
1313232,0.0077826218,-0.9995110005
0023232,0.9978872330,-0.0453585106
1023232,0.9982683970,-0.0450607263
0123232,0.4253102865,0.9020217093
1123232,0.4249930448,0.9032013422
0323232,0.2580077426,-0.9644246635
1323232,0.2586218654,-0.9648414361
0010103,0.9644734912,-0.2561502569
1010103,0.9651410569,-0.2553809669
0210103,-0.9000595959,-0.4276878931
1210103,-0.9000554770,-0.4293944965
0310103,0.0465246842,-0.9975439642
1310103,0.0471404521,-0.9978062357
0020103,0.9991216178,-0.0068257668
1020103,0.9993130081,-0.0064575962
0120103,0.3454545596,0.9365975488
1120103,0.3448905204,0.9372142712
0320103,0.3205054246,-0.9455574975
1320103,0.3212746217,-0.9456670576
0030103,0.9730293520,0.2176831983
1030103,0.9734079211,0.2190395042
0130103,0.0740311950,0.9950663557
1130103,0.0731489774,0.9956388586
0230103,-0.8617348010,0.4941493304
1230103,-0.8644686949,0.4925223534
0102103,-0.3598294863,0.9288621623
1102103,-0.3618075554,0.9285935356
0202103,-0.9980525552,-0.0146772435
1202103,-0.9982683970,-0.0155979437
0302103,-0.3062942198,-0.9484710099
1302103,-0.3048673499,-0.9493777931
0012103,0.9097334457,-0.4015439164
1012103,0.9115944179,-0.3994197764
0212103,-0.9581375627,-0.2727636849
1212103,-0.9581428318,-0.2746938983
0312103,-0.0351891680,-0.9970264263
1312103,-0.0340578954,-0.9974097946
0032103,0.8075803989,0.5497613044
1032103,0.8019625689,0.5605114729
0132103,-0.0969377156,0.9887646994
1132103,-0.1003327190,0.9889939440
0232103,-0.9742935155,0.1876129612
1232103,-0.9758073580,0.1838477631
0103103,-0.4663443606,0.8804678684
1103103,-0.4681534551,0.8802260276
0203103,-0.9967351338,-0.0626863894
1203103,-0.9969258212,-0.0633037131
0303103,-0.2332222495,-0.9705446737
1303103,-0.2324734623,-0.9710610248
0013103,0.9429383884,-0.3294463752
1013103,0.9433203263,-0.3290117236
0213103,-0.9404312130,-0.3364627475
1213103,-0.9404520190,-0.3370542324
0313103,0.0019186046,-0.9993910480
1313103,0.0021984665,-0.9995028300
0023103,0.9973449397,-0.0550402764
1023103,0.9975918859,-0.0545355178
0123103,0.4478766111,0.8906752562
1123103,0.4469073757,0.8918284965
0323103,0.2439539139,-0.9680710871
1323103,0.2447677319,-0.9681923619
0010203,0.9703363129,-0.2385696845
1010203,0.9706166116,-0.2383506004
0210203,-0.8871576857,-0.4582668840
1210203,-0.8872830283,-0.4589394974
0310203,0.0590550718,-0.9977198979
1310203,0.0592590576,-0.9978609627
0020203,0.9997339734,0.0001327609
1020203,0.9998107666,0.0002293319
0120203,0.3329178116,0.9424082117
1120203,0.3327910271,0.9426113048
0320203,0.3334037934,-0.9422355916
1320203,0.3336307016,-0.9423134523
0030203,0.9701588607,0.2393109171
1030203,0.9703076386,0.2396306314
0130203,0.0585258584,0.9977558751
1130203,0.0583446444,0.9979207360
0230203,-0.8878427425,0.4569778822
1230203,-0.8884588733,0.4567077916
0101203,-0.2074944848,0.9762758940
1101203,-0.2082574767,0.9767114215
0201203,-0.9951231438,0.0821842994
1201203,-0.9956196895,0.0817175290
0301203,-0.5169303925,-0.8504338716
1301203,-0.5163213666,-0.8525306286
0021203,0.9983576476,0.0419775505
1021203,0.9985727471,0.0422539418
0121203,0.2632057864,0.9635106203
1121203,0.2628986751,0.9639618085
0321203,0.4179710219,-0.9063865980
1321203,0.4188083280,-0.9066157293
0031203,0.9479370262,0.3154503505
1031203,0.9481047131,0.3158553901
0131203,0.0098203293,0.9994338643
1131203,0.0096423652,0.9995918589
0231203,-0.9350946141,0.3513892287
1231203,-0.9355244247,0.3511584481
0103203,-0.5209351119,0.8474914506
1103203,-0.5233825302,0.8476017967
0203203,-0.9948812469,-0.0837065143
1203203,-0.9952575338,-0.0843599243
0303203,-0.2055364613,-0.9765538337
1303203,-0.2048796571,-0.9772578335
0013203,0.9481981092,-0.3145104293
1013203,0.9485793459,-0.3142370799
0213203,-0.9346545464,-0.3523862396
1213203,-0.9347912107,-0.3528943908
0313203,0.0103498970,-0.9994005838
1313203,0.0105586080,-0.9995482282
0023203,0.9983610265,-0.0412047006
1023203,0.9985929316,-0.0409184028
0123203,0.4162114921,0.9071276109
1123203,0.4157787873,0.9079251070
0323203,0.2643562607,-0.9631441386
1323203,0.2648947422,-0.9633518991
0010303,0.9740940070,-0.2152671873
1010303,0.9750288919,-0.2147269216
0210303,-0.8596563753,-0.4998433509
1210303,-0.8603638303,-0.5022582502
0310303,0.0760037999,-0.9952878558
1310303,0.0766032346,-0.9958420502
0020303,0.9992811683,0.0075755292
1020303,0.9995110005,0.0077826218
0120303,0.3192833583,0.9463019830
1120303,0.3190603769,0.9468332265
0320303,0.3469878141,-0.9363790374
1320303,0.3475418558,-0.9366722665
0030303,0.9644246635,0.2580077426
1030303,0.9648414361,0.2586218654
0130303,0.0453585106,0.9978872330
1130303,0.0450607263,0.9982683970
0230303,-0.9020217093,0.4253102865
1230303,-0.9032013422,0.4249930448
0101303,-0.2347759035,0.9706738584
1101303,-0.2352355232,0.9710466391
0201303,-0.9971515798,0.0616649207
1201303,-0.9974992032,0.0614339109
0301303,-0.4642242841,-0.8827295099
1301303,-0.4640388252,-0.8838834765
0021303,0.9975727103,0.0559985824
1021303,0.9978564385,0.0562522647
0121303,0.2427211190,0.9688099364
1121303,0.2424929389,0.9693145932
0321303,0.4504845815,-0.8901883355
1321303,0.4514228413,-0.8906120012
0031303,0.9429051583,0.3304493307
1031303,0.9431127816,0.3307728886
0131303,0.0014216210,0.9995491762
1131303,0.0012993944,0.9997067640
0231303,-0.9410517088,0.3356505628
1231303,-0.9414225577,0.3355291001
0102303,-0.3089602495,0.9487669527
1102303,-0.3097105218,0.9493667356
0202303,-0.9986961652,0.0133321090
1202303,-0.9991456100,0.0130485434
0302303,-0.3576706143,-0.9311259794
1302303,-0.3574457215,-0.9322132519
0012303,0.8236121399,-0.5421536495
1012303,0.8296252829,-0.5425819361
0212303,-0.9760297446,-0.1935586413
1212303,-0.9776191619,-0.1950205535
0312303,-0.0927132882,-0.9916290822
1312303,-0.0919647548,-0.9932193516
0032303,0.9095510986,0.4061760391
1032303,0.9104250200,0.4076380452
0132303,-0.0370114682,0.9977004461
1132303,-0.0374350649,0.9982683970
0232303,-0.9600886378,0.2703328561
1232303,-0.9611610938,0.2699741650
0101013,-0.2571688339,0.9650281995
1101013,-0.2572405704,0.9655665012
0201013,-0.9980946210,0.0460009783
1201013,-0.9984443467,0.0460636397
0301013,-0.4270132342,-0.9018690882
1301013,-0.4275058190,-0.9026248453
0021013,0.9957990388,0.0750118143
1021013,0.9963777371,0.0749961738
0121013,0.2167260154,0.9743513255
1121013,0.2169728632,0.9750812337
0321013,0.4978143923,-0.8624108486
1321013,0.4985500058,-0.8640209264
0031013,0.9369590171,0.3463453248
1031013,0.9373983728,0.3464518878
0131013,-0.0071787490,0.9994413952
1131013,-0.0071539025,0.9996637402
0231013,-0.9463397483,0.3200806354
1231013,-0.9467165724,0.3202612278
0102013,-0.3300103259,0.9432358627
1102013,-0.3300603717,0.9435259647
0202013,-0.9996348935,0.0016938863
1202013,-0.9997857067,0.0017196177
0302013,-0.3362092620,-0.9410301566
1302013,-0.3363562300,-0.9412916451
0012013,0.8823972011,-0.4658797799
1012013,0.8831137666,-0.4664441684
0212013,-0.9711065867,-0.2340430227
1212013,-0.9715636873,-0.2340713999
0312013,-0.0622505019,-0.9972889047
1312013,-0.0623274534,-0.9976037423
0032013,0.8912283424,0.4494596508
1032013,0.8919684428,0.4496989356
0132013,-0.0554951790,0.9977713450
1132013,-0.0554657154,0.9980585164
0232013,-0.9688654612,0.2435080748
1232013,-0.9692525303,0.2436747749
0103013,-0.4042154164,0.9111058717
1103013,-0.4045021325,0.9124456500
0203013,-0.9979886580,-0.0360063981
1203013,-0.9985538122,-0.0359052391
0303013,-0.2720061056,-0.9600215492
1303013,-0.2724440833,-0.9608333321
0013013,0.9308562232,-0.3593163566
1013013,0.9316184298,-0.3598481097
0213013,-0.9494941489,-0.3077238463
1213013,-0.9502869052,-0.3077888654
0313013,-0.0141125168,-0.9988525752
1313013,-0.0142219783,-0.9992811075
0023013,0.9918095115,-0.0954009149
1023013,0.9932343418,-0.0959521427
0123013,0.5505556513,0.8195294046
1123013,0.5547130783,0.8229259953
0323013,0.1905007472,-0.9772252071
1323013,0.1903749026,-0.9790709278
0010213,0.9711065867,-0.2340430227
1010213,0.9715636873,-0.2340713999
0210213,-0.8823972011,-0.4658797799
1210213,-0.8831137666,-0.4664441684
0310213,0.0622505019,-0.9972889047
1310213,0.0623274534,-0.9976037423
0020213,0.9996348935,0.0016938863
1020213,0.9997857067,0.0017196177
0120213,0.3300103259,0.9432358627
1120213,0.3300603717,0.9435259647
0320213,0.3362092620,-0.9410301566
1320213,0.3363562300,-0.9412916451
0030213,0.9688654612,0.2435080748
1030213,0.9692525303,0.2436747749
0130213,0.0554951790,0.9977713450
1130213,0.0554657154,0.9980585164
0230213,-0.8912283424,0.4494596508
1230213,-0.8919684428,0.4496989356
0101213,-0.2167260154,0.9743513255
1101213,-0.2169728632,0.9750812337
0201213,-0.9957990388,0.0750118143
1201213,-0.9963777371,0.0749961738
0301213,-0.4978143923,-0.8624108486
1301213,-0.4985500058,-0.8640209264
0021213,0.9980946210,0.0460009783
1021213,0.9984443467,0.0460636397
0121213,0.2571688339,0.9650281995
1121213,0.2572405704,0.9655665012
0321213,0.4270132342,-0.9018690882
1321213,0.4275058190,-0.9026248453
0031213,0.9463397483,0.3200806354
1031213,0.9467165724,0.3202612278
0131213,0.0071787490,0.9994413952
1131213,0.0071539025,0.9996637402
0231213,-0.9369590171,0.3463453248
1231213,-0.9373983728,0.3464518878
0103213,-0.5505556513,0.8195294046
1103213,-0.5547130783,0.8229259953
0203213,-0.9918095115,-0.0954009149
1203213,-0.9932343418,-0.0959521427
0303213,-0.1905007472,-0.9772252071
1303213,-0.1903749026,-0.9790709278
0013213,0.9494941489,-0.3077238463
1013213,0.9502869052,-0.3077888654
0213213,-0.9308562232,-0.3593163566
1213213,-0.9316184298,-0.3598481097
0313213,0.0141125168,-0.9988525752
1313213,0.0142219783,-0.9992811075
0023213,0.9979886580,-0.0360063981
1023213,0.9985538122,-0.0359052391
0123213,0.4042154164,0.9111058717
1123213,0.4045021325,0.9124456500
0323213,0.2720061056,-0.9600215492
1323213,0.2724440833,-0.9608333321
0010313,0.9770183682,-0.2066243328
1010313,0.9775847849,-0.2067224743
0210313,-0.8502492898,-0.5197880274
1210313,-0.8514473856,-0.5205992586
0310313,0.0830008463,-0.9954769590
1310313,0.0830561904,-0.9959215098
0020313,0.9995814347,0.0100906049
1020313,0.9997354235,0.0100965943
0120313,0.3150692853,0.9483563000
1120313,0.3151512719,0.9486275444
0320313,0.3520144267,-0.9351875063
1320313,0.3521349216,-0.9354802852
0030313,0.9636861240,0.2638863216
1030313,0.9640222450,0.2639865316
0130313,0.0415971363,0.9985984914
1130313,0.0416019098,0.9988228919
0230313,-0.9072977905,0.4173305703
1230313,-0.9078058061,0.4175533892
0101313,-0.2389960315,0.9704767189
1101313,-0.2390481915,0.9706918011
0201313,-0.9979016562,0.0588007714
1201313,-0.9980553519,0.0588105884
0301313,-0.4578316601,-0.8879006506
1301313,-0.4580285362,-0.8882761815
0021313,0.9979016562,0.0588007714
1021313,0.9980553519,0.0588105884
0121313,0.2389960315,0.9704767189
1121313,0.2390481915,0.9706918011
0321313,0.4578316601,-0.8879006506
1321313,0.4580285362,-0.8882761815
0031313,0.9424722816,0.3332140793
1031313,0.9426134149,0.3332641042
0131313,-0.0000000000,0.9998160999
1131313,-0.0000000000,0.9998931828
0231313,-0.9424722816,0.3332140793
1231313,-0.9426134149,0.3332641042
0102313,-0.3150692853,0.9483563000
1102313,-0.3151512719,0.9486275444
0202313,-0.9995814347,0.0100906049
1202313,-0.9997354235,0.0100965943
0302313,-0.3520144267,-0.9351875063
1302313,-0.3521349216,-0.9354802852
0012313,0.8502492898,-0.5197880274
1012313,0.8514473856,-0.5205992586
0212313,-0.9770183682,-0.2066243328
1212313,-0.9775847849,-0.2067224743
0312313,-0.0830008463,-0.9954769590
1312313,-0.0830561904,-0.9959215098
0032313,0.9072977905,0.4173305703
1032313,0.9078058061,0.4175533892
0132313,-0.0415971363,0.9985984914
1132313,-0.0416019098,0.9988228919
0232313,-0.9636861240,0.2638863216
1232313,-0.9640222450,0.2639865316
0101023,-0.2632057864,0.9635106203
1101023,-0.2628986751,0.9639618085
0201023,-0.9983576476,0.0419775505
1201023,-0.9985727471,0.0422539418
0301023,-0.4179710219,-0.9063865980
1301023,-0.4188083280,-0.9066157293
0021023,0.9951231438,0.0821842994
1021023,0.9956196895,0.0817175290
0121023,0.2074944848,0.9762758940
1121023,0.2082574767,0.9767114215
0321023,0.5169303925,-0.8504338716
1321023,0.5163213666,-0.8525306286
0031023,0.9350946141,0.3513892287
1031023,0.9355244247,0.3511584481
0131023,-0.0098203293,0.9994338643
1131023,-0.0096423652,0.9995918589
0231023,-0.9479370262,0.3154503505
1231023,-0.9481047131,0.3158553901
0102023,-0.3329178116,0.9424082117
1102023,-0.3327910271,0.9426113048
0202023,-0.9997339734,0.0001327609
1202023,-0.9998107666,0.0002293319
0302023,-0.3334037934,-0.9422355916
1302023,-0.3336307016,-0.9423134523
0012023,0.8871576857,-0.4582668840
1012023,0.8872830283,-0.4589394974
0212023,-0.9703363129,-0.2385696845
1212023,-0.9706166116,-0.2383506004
0312023,-0.0590550718,-0.9977198979
1312023,-0.0592590576,-0.9978609627
0032023,0.8878427425,0.4569778822
1032023,0.8884588733,0.4567077916
0132023,-0.0585258584,0.9977558751
1132023,-0.0583446444,0.9979207360
0232023,-0.9701588607,0.2393109171
1232023,-0.9703076386,0.2396306314
0103023,-0.4162114921,0.9071276109
1103023,-0.4157787873,0.9079251070
0203023,-0.9983610265,-0.0412047006
1203023,-0.9985929316,-0.0409184028
0303023,-0.2643562607,-0.9631441386
1303023,-0.2648947422,-0.9633518991
0013023,0.9346545464,-0.3523862396
1013023,0.9347912107,-0.3528943908
0213023,-0.9481981092,-0.3145104293
1213023,-0.9485793459,-0.3142370799
0313023,-0.0103498970,-0.9994005838
1313023,-0.0105586080,-0.9995482282
0023023,0.9948812469,-0.0837065143
1023023,0.9952575338,-0.0843599243
0123023,0.5209351119,0.8474914506
1123023,0.5233825302,0.8476017967
0323023,0.2055364613,-0.9765538337
1323023,0.2048796571,-0.9772578335
0010123,0.9581375627,-0.2727636849
1010123,0.9581428318,-0.2746938983
0210123,-0.9097334457,-0.4015439164
1210123,-0.9115944179,-0.3994197764
0310123,0.0351891680,-0.9970264263
1310123,0.0340578954,-0.9974097946
0020123,0.9980525552,-0.0146772435
1020123,0.9982683970,-0.0155979437
0120123,0.3598294863,0.9288621623
1120123,0.3618075554,0.9285935356
0320123,0.3062942198,-0.9484710099
1320123,0.3048673499,-0.9493777931
0030123,0.9742935155,0.1876129612
1030123,0.9758073580,0.1838477631
0130123,0.0969377156,0.9887646994
1130123,0.1003327190,0.9889939440
0230123,-0.8075803989,0.5497613044
1230123,-0.8019625689,0.5605114729
0102123,-0.3454545596,0.9365975488
1102123,-0.3448905204,0.9372142712
0202123,-0.9991216178,-0.0068257668
1202123,-0.9993130081,-0.0064575962
0302123,-0.3205054246,-0.9455574975
1302123,-0.3212746217,-0.9456670576
0012123,0.9000595959,-0.4276878931
1012123,0.9000554770,-0.4293944965
0212123,-0.9644734912,-0.2561502569
1212123,-0.9651410569,-0.2553809669
0312123,-0.0465246842,-0.9975439642
1312123,-0.0471404521,-0.9978062357
0032123,0.8617348010,0.4941493304
1032123,0.8644686949,0.4925223534
0132123,-0.0740311950,0.9950663557
1132123,-0.0731489774,0.9956388586
0232123,-0.9730293520,0.2176831983
1232123,-0.9734079211,0.2190395042
0103123,-0.4478766111,0.8906752562
1103123,-0.4469073757,0.8918284965
0203123,-0.9973449397,-0.0550402764
1203123,-0.9975918859,-0.0545355178
0303123,-0.2439539139,-0.9680710871
1303123,-0.2447677319,-0.9681923619
0013123,0.9404312130,-0.3364627475
1013123,0.9404520190,-0.3370542324
0213123,-0.9429383884,-0.3294463752
1213123,-0.9433203263,-0.3290117236
0313123,-0.0019186046,-0.9993910480
1313123,-0.0021984665,-0.9995028300
0023123,0.9967351338,-0.0626863894
1023123,0.9969258212,-0.0633037131
0123123,0.4663443606,0.8804678684
1123123,0.4681534551,0.8802260276
0323123,0.2332222495,-0.9705446737
1323123,0.2324734623,-0.9710610248
0010323,0.9760297446,-0.1935586413
1010323,0.9776191619,-0.1950205535
0210323,-0.8236121399,-0.5421536495
1210323,-0.8296252829,-0.5425819361
0310323,0.0927132882,-0.9916290822
1310323,0.0919647548,-0.9932193516
0020323,0.9986961652,0.0133321090
1020323,0.9991456100,0.0130485434
0120323,0.3089602495,0.9487669527
1120323,0.3097105218,0.9493667356
0320323,0.3576706143,-0.9311259794
1320323,0.3574457215,-0.9322132519
0030323,0.9600886378,0.2703328561
1030323,0.9611610938,0.2699741650
0130323,0.0370114682,0.9977004461
1130323,0.0374350649,0.9982683970
0230323,-0.9095510986,0.4061760391
1230323,-0.9104250200,0.4076380452
0101323,-0.2427211190,0.9688099364
1101323,-0.2424929389,0.9693145932
0201323,-0.9975727103,0.0559985824
1201323,-0.9978564385,0.0562522647
0301323,-0.4504845815,-0.8901883355
1301323,-0.4514228413,-0.8906120012
0021323,0.9971515798,0.0616649207
1021323,0.9974992032,0.0614339109
0121323,0.2347759035,0.9706738584
1121323,0.2352355232,0.9710466391
0321323,0.4642242841,-0.8827295099
1321323,0.4640388252,-0.8838834765
0031323,0.9410517088,0.3356505628
1031323,0.9414225577,0.3355291001
0131323,-0.0014216210,0.9995491762
1131323,-0.0012993944,0.9997067640
0231323,-0.9429051583,0.3304493307
1231323,-0.9431127816,0.3307728886
0102323,-0.3192833583,0.9463019830
1102323,-0.3190603769,0.9468332265
0202323,-0.9992811683,0.0075755292
1202323,-0.9995110005,0.0077826218
0302323,-0.3469878141,-0.9363790374
1302323,-0.3475418558,-0.9366722665
0012323,0.8596563753,-0.4998433509
1012323,0.8603638303,-0.5022582502
0212323,-0.9740940070,-0.2152671873
1212323,-0.9750288919,-0.2147269216
0312323,-0.0760037999,-0.9952878558
1312323,-0.0766032346,-0.9958420502
0032323,0.9020217093,0.4253102865
1032323,0.9032013422,0.4249930448
0132323,-0.0453585106,0.9978872330
1132323,-0.0450607263,0.9982683970
0232323,-0.9644246635,0.2580077426
1232323,-0.9648414361,0.2586218654
00101010,0.9654684483,-0.2588059692
10101010,0.9656477163,-0.2587193623
02101010,-0.9041812998,-0.4254326391
12101010,-0.9043137243,-0.4257321105
03101010,0.0450708869,-0.9986937278
13101010,0.0451600212,-0.9987878443
00201010,0.9997837362,-0.0077931734
10201010,0.9998472521,-0.0077396006
01201010,0.3477512636,0.9371846374
11201010,0.3476931117,0.9373428015
03201010,0.3192085331,-0.9473192632
13201010,0.3193415271,-0.9473983440
00301010,0.9759699113,0.2148954402
10301010,0.9761459359,0.2151271460
01301010,0.0766900406,0.9965604212
11301010,0.0765611019,0.9967388744
02301010,-0.8622386459,0.5034803401
12301010,-0.8629099703,0.5033641493
01021010,-0.3578365861,0.9330860071
11021010,-0.3581002753,0.9332149678
02021010,-0.9996024743,-0.0130782318
12021010,-0.9997041468,-0.0131751159
03021010,-0.3099285932,-0.9501659324
13021010,-0.3098223079,-0.9503967345
00121010,0.9117911820,-0.4081972637
10121010,0.9122206891,-0.4080558618
02121010,-0.9620907498,-0.2702763578
12121010,-0.9622484033,-0.2705311167
03121010,-0.0374354734,-0.9988812226
13121010,-0.0373140446,-0.9990243595
00321010,0.8336912591,0.5457851675
10321010,0.8340481351,0.5473440886
01321010,-0.0922164421,0.9947057406
11321010,-0.0925656890,0.9950112428
02321010,-0.9794597952,0.1952600495
12321010,-0.9799437522,0.1949572307
01031010,-0.4645252277,0.8847770160
11031010,-0.4648166659,0.8848856384
02031010,-0.9978615809,-0.0614606989
12031010,-0.9979396639,-0.0615396126
03031010,-0.2353517738,-0.9715489455
13031010,-0.2352775716,-0.9716878771
00131010,0.9434298108,-0.3308826464
10131010,0.9435246229,-0.3308439066
02131010,-0.9417423992,-0.3356453649
12131010,-0.9417924128,-0.3357364533
03131010,0.0013005169,-0.9998807133
13131010,0.0013358140,-0.9999203910
00231010,0.9981885823,-0.0562715433
10231010,0.9982683970,-0.0562088061
01231010,0.4518335750,0.8914140361
11231010,0.4517649516,0.8916803306
03231010,0.2426104913,-0.9697840386
13231010,0.2427322096,-0.9698677141
00102010,0.9706084424,-0.2397469205
10102010,0.9706976611,-0.2397070276
02102010,-0.8890360429,-0.4569191136
12102010,-0.8891140462,-0.4570883089
03102010,0.0583296290,-0.9981441449
13102010,0.0583744518,-0.9981950860
00202010,0.9999227801,-0.0002440026
10202010,0.9999498026,-0.0002229949
01202010,0.3337304183,0.9425092613
11202010,0.3337094487,0.9425724521
03202010,0.3328367390,-0.9428256514
13202010,0.3328926481,-0.9428614883
00302010,0.9709409676,0.2383856133
10302010,0.9710023917,0.2384630625
01302010,0.0593028923,0.9980842359
11302010,0.0592639930,0.9981411489
02302010,-0.8877967582,0.4593013419
12302010,-0.8879840758,0.4592671226
01012010,-0.2049170756,0.9781524748
11012010,-0.2051210606,0.9783313086
02012010,-0.9959374465,0.0845358045
12012010,-0.9961179121,0.0844231602
03012010,-0.5249058841,-0.8493123594
13012010,-0.5248458567,-0.8500042664
00212010,0.9989310854,0.0408817279
10212010,0.9990103561,0.0409475425
01212010,0.2651119113,0.9638390672
11212010,0.2650515791,0.9639889623
03212010,0.4160124251,-0.9087289277
13212010,0.4162364373,-0.9088479095
00312010,0.9490078280,0.3143081482
10312010,0.9490823379,0.3144165759
01312010,0.0105981071,0.9997817324
11312010,0.0105554143,0.9998393658
02312010,-0.9352147055,0.3531366282
12312010,-0.9353564659,0.3530948825
01032010,-0.5171878767,0.8542995246
11032010,-0.5177508038,0.8545021852
02032010,-0.9962348873,-0.0817101169
12032010,-0.9963701763,-0.0818387524
03032010,-0.2084977526,-0.9774684863
13032010,-0.2083893277,-0.9776837207
00132010,0.9484664977,-0.3160200814
10132010,0.9485796872,-0.3159786183
02132010,-0.9359518836,-0.3512704587
12132010,-0.9360205195,-0.3513855715
03132010,0.0096219994,-0.9998065343
13132010,0.0096632688,-0.9998572548
00232010,0.9988873060,-0.0423027527
10232010,0.9989654271,-0.0422460882
01232010,0.4192190768,0.9072906230
11232010,0.4191630673,0.9075235630
03232010,0.2629759232,-0.9644515283
13232010,0.2630970555,-0.9645405611
00103010,0.9746228881,-0.2196398949
10103010,0.9750033063,-0.2194843996
02103010,-0.8673843183,-0.4934033984
12103010,-0.8677757961,-0.4942407260
03103010,0.0729894289,-0.9966353716
13103010,0.0731830795,-0.9968722174
00203010,0.9997026906,0.0063607806
10203010,0.9998024745,0.0064305169
01203010,0.3216873213,0.9462968701
11203010,0.3216253719,0.9465166674
03203010,0.3449753739,-0.9380177169
13203010,0.3451756890,-0.9381587580
00303010,0.9661323595,0.2553789358
10303010,0.9663292871,0.2556062682
01303010,0.0473405177,0.9984272726
11303010,0.0472371703,0.9985961010
02303010,-0.9013162231,0.4304879915
12303010,-0.9018173441,0.4304128233
01013010,-0.2323998290,0.9719688085
11013010,-0.2325998500,0.9721605420
02013010,-0.9975269775,0.0635458296
12013010,-0.9976993978,0.0634501810
03013010,-0.4694882423,-0.8814881283
13013010,-0.4694444188,-0.8820458809
00213010,0.9981323807,0.0544027108
10213010,0.9982683970,0.0545031596
01213010,0.2451919395,0.9688899476
11213010,0.2451110012,0.9691244915
03213010,0.4471638069,-0.8932960941
13213010,0.4475560627,-0.8935222283
00313010,0.9438960449,0.3290292636
10313010,0.9440031617,0.3291677511
01313010,0.0022898311,0.9997888285
11313010,0.0022402961,0.9998654708
02313010,-0.9409208756,0.3374129839
12313010,-0.9410956063,0.3373719173
01023010,-0.3047268931,0.9511360411
11023010,-0.3051310949,0.9514941859
02023010,-0.9991751452,0.0159942199
12023010,-0.9994386149,0.0158445438
03023010,-0.3632751859,-0.9300927693
13023010,-0.3631745265,-0.9307281331
00123010,0.8081220356,-0.5724197752
10123010,0.8122662512,-0.5729378022
02123010,-0.9800162051,-0.1827929912
12123010,-0.9810380109,-0.1836540352
03123010,-0.1022585191,-0.9921252068
13123010,-0.1018128668,-0.9931680940
00323010,0.9144843064,0.3995810852
10323010,0.9149884469,0.4003074455
01323010,-0.0336581109,0.9985716991
11323010,-0.0338642209,0.9988852784
02323010,-0.9597280711,0.2759043582
12323010,-0.9603166624,0.2757450283
01010210,-0.2654661427,0.9636022282
11010210,-0.2657137817,0.9636266010
02010210,-0.9988564263,0.0406206902
12010210,-0.9989194254,0.0404753677
03010210,-0.4153488830,-0.9088031099
13010210,-0.4150775030,-0.9090818380
00210210,0.9957082333,0.0850521547
10210210,0.9957966587,0.0853730558
01210210,0.2042033126,0.9780634526
11210210,0.2038455165,0.9782890784
03210210,0.5260671281,-0.8478750886
13210210,0.5271358761,-0.8476520113
00310210,0.9349667281,0.3534388113
10310210,0.9349667281,0.3536679698
01310210,-0.0107771473,0.9997192925
11310210,-0.0108814129,0.9997575699
02310210,-0.9490063757,0.3139605678
12310210,-0.9491347996,0.3138027793
01020210,-0.3338693676,0.9424042288
11020210,-0.3339699686,0.9424083578
02020210,-0.9998957558,-0.0003293464
12020210,-0.9999150253,-0.0003773523
03020210,-0.3326632036,-0.9428314499
13020210,-0.3325879156,-0.9428977140
00120210,0.8891193914,-0.4564402917
10120210,0.8893316763,-0.4562577526
02120210,-0.9704757897,-0.2399650134
12120210,-0.9704966147,-0.2401107988
03120210,-0.0581577774,-0.9981011727
13120210,-0.0580655231,-0.9981449888
00320210,0.8874427388,0.4596533055
10320210,0.8874137270,0.4599412129
01320210,-0.0594713614,0.9980191059
11320210,-0.0595706827,0.9980519397
02320210,-0.9709233891,0.2381273528
12320210,-0.9710104649,0.2380054319
01030210,-0.4196835228,0.9068761381
11030210,-0.4200400703,0.9068617921
02030210,-0.9988046062,-0.0425392661
12030210,-0.9988541174,-0.0426739156
03030210,-0.2625860726,-0.9644411323
13030210,-0.2624101054,-0.9645782694
00130210,0.9359764490,-0.3509246171
10130210,0.9361125840,-0.3507813181
02130210,-0.9482872348,-0.3162756856
12130210,-0.9483009807,-0.3164533801
03130210,-0.0094592963,-0.9997598567
13130210,-0.0093707187,-0.9997983102
00230210,0.9961390958,-0.0812385282
10230210,0.9962672862,-0.0809973403
01230210,0.5157028250,0.8547024586
11230210,0.5151982876,0.8554127471
03230210,0.2090452207,-0.9771731837
13230210,0.2093922142,-0.9772413916
00101210,0.9621487142,-0.2695466875
10101210,0.9624194696,-0.2692662623
02101210,-0.9111465298,-0.4090986768
12101210,-0.9111865582,-0.4096896741
03101210,0.0378822270,-0.9987746183
13101210,0.0381023442,-0.9988822009
00201210,0.9995433106,-0.0127417881
10201210,0.9996323763,-0.0125842519
01201210,0.3571351619,0.9332142360
11201210,0.3568916630,0.9335023429
03201210,0.3104702633,-0.9498668995
13201210,0.3107929342,-0.9499269750
00301210,0.9789550751,0.1965440574
10301210,0.9791785298,0.1972345324
01301210,0.0911021362,0.9946161955
11301210,0.0906209701,0.9949505679
02301210,-0.8352309286,0.5422767969
12301210,-0.8370096559,0.5413686307
01021210,-0.3481018639,0.9369463292
11021210,-0.3483344687,0.9369679124
02021210,-0.9997324244,-0.0079956645
12021210,-0.9997815665,-0.0080996481
03021210,-0.3188212618,-0.9473525240
13021210,-0.3186685267,-0.9475021768
00121210,0.9043499409,-0.4246313174
10121210,0.9047000352,-0.4243515639
02121210,-0.9652301841,-0.2592444600
12121210,-0.9652823559,-0.2595132719
03121210,-0.0447520565,-0.9986327285
13121210,-0.0445959719,-0.9987181042
00321210,0.8610237198,0.5047043799
10321210,0.8609346188,0.5056581058
01321210,-0.0772170244,0.9963824995
11321210,-0.0775049426,0.9964921187
02321210,-0.9759481995,0.2141618078
12321210,-0.9761968829,0.2138411738
01031210,-0.4523600157,0.8909774486
11031210,-0.4527318473,0.8909762754
02031210,-0.9981194215,-0.0565141388
12031210,-0.9981742503,-0.0566396755
03031210,-0.2422438669,-0.9697931685
13031210,-0.2420935296,-0.9699235169
00131210,0.9417747712,-0.3353900118
10131210,0.9418761632,-0.3352945529
02131210,-0.9432959973,-0.3310984502
12131210,-0.9433144258,-0.3312347336
03131210,-0.0011719597,-0.9998525533
13131210,-0.0011085712,-0.9998850634
00231210,0.9978203411,-0.0611894917
10231210,0.9978962370,-0.0610624306
01231210,0.4637859575,0.8849836727
11231210,0.4635492665,0.8853228626
03231210,0.2357022604,-0.9713790125
13231210,0.2359066856,-0.9714285702
00103210,0.9786828696,-0.1790888756
10103210,0.9795089909,-0.1765394111
02103210,-0.7965110869,-0.5770641548
12103210,-0.7919595949,-0.5845416058
03103210,0.1049441999,-0.9900942443
13103210,0.1072624055,-0.9901145127
00203210,0.9987394436,0.0167604978
10203210,0.9988270387,0.0173421809
01203210,0.3031873074,0.9508455969
11203210,0.3022635079,0.9513269343
03203210,0.3644716593,-0.9286483780
13203210,0.3656991973,-0.9283812955
00303210,0.9585143458,0.2771740792
10303210,0.9584059966,0.2783249738
01303210,0.0326842471,0.9981092850
11303210,0.0319957820,0.9982683970
02303210,-0.9143349430,0.3970554856
12303210,-0.9152817703,0.3957045248
01013210,-0.2457341574,0.9684566274
11013210,-0.2461723502,0.9684582567
02013210,-0.9979617616,0.0539621421
12013210,-0.9980522904,0.0536784770
03013210,-0.4459023090,-0.8933502066
13013210,-0.4453060006,-0.8938743162
00213210,0.9972576765,0.0640325110
10213210,0.9973179943,0.0643825804
01213210,0.2316356607,0.9718103186
11213210,0.2311925780,0.9720363502
03213210,0.4704265031,-0.8802159102
13213210,0.4714045208,-0.8799551055
00313210,0.9405668863,0.3377720670
10313210,0.9405345606,0.3380905886
01313210,-0.0025221911,0.9996809476
11313210,-0.0026799152,0.9997200177
02313210,-0.9438491512,0.3285404319
12313210,-0.9440201458,0.3282804945
01023210,-0.3221587086,0.9458832358
11023210,-0.3225445358,0.9458684071
02023210,-0.9995774951,0.0060511182
12023210,-0.9996377975,0.0058548023
03023210,-0.3443044285,-0.9379932803
13023210,-0.3439752188,-0.9382413490
00123210,0.8677446274,-0.4909212685
10123210,0.8688632344,-0.4898909726
02123210,-0.9739861927,-0.2205633553
12123210,-0.9740401709,-0.2212462674
03123210,-0.0721945853,-0.9963853158
13123210,-0.0717230368,-0.9965727215
00323210,0.9002635072,0.4314117185
10323210,0.9001158020,0.4322690511
01323210,-0.0478327193,0.9981904194
11323210,-0.0481620718,0.9982683970
02323210,-0.9660166488,0.2545584412
12323210,-0.9662805016,0.2541192228
01010310,-0.2729902881,0.9614212939
11010310,-0.2732445131,0.9615097586
02010310,-0.9990066169,0.0356957211
12010310,-0.9991076306,0.0355625249
03010310,-0.4044441861,-0.9136344755
13010310,-0.4042395846,-0.9139764511
00210310,0.9943438520,0.0967079585
10210310,0.9945613710,0.0971072306
01210310,0.1898909807,0.9806194781
11210310,0.1895053077,0.9810092615
03210310,0.5589619278,-0.8250528760
13210310,0.5605799608,-0.8250430025
00310310,0.9321523761,0.3604592962
10310310,0.9322163249,0.3607249461
01310310,-0.0144054713,0.9996204279
11310310,-0.0145131170,0.9996928503
02310310,-0.9509708197,0.3076743042
12310310,-0.9511563723,0.3075332382
01020310,-0.3365399043,0.9414740510
11020310,-0.3366225890,0.9414980381
02020310,-0.9999047492,-0.0017766110
12020310,-0.9999304010,-0.0018122143
03020310,-0.3300331332,-0.9437784340
13020310,-0.3299849250,-0.9438477265
00120310,0.8926383201,-0.4497183318
10120310,0.8928361757,-0.4496167221
02120310,-0.9695333020,-0.2439053221
12120310,-0.9695782368,-0.2440173159
03120310,-0.0553724736,-0.9982891105
13120310,-0.0553084800,-0.9983413032
00320310,0.8835801774,0.4670805648
10320310,0.8836157890,0.4673411621
01320310,-0.0624647955,0.9978477980
11320310,-0.0625437802,0.9978974007
02320310,-0.9719504120,0.2339880621
12320310,-0.9720502478,0.2339021673
01030310,-0.4280986052,0.9031246326
11030310,-0.4283504648,0.9031736700
02030310,-0.9987160813,-0.0462022860
12030310,-0.9987721913,-0.0462861009
03030310,-0.2571646395,-0.9660264363
13030310,-0.2570685381,-0.9661468512
00130310,0.9377850575,-0.3464272259
10130310,0.9378922103,-0.3463575416
02130310,-0.9469796446,-0.3205045214
12130310,-0.9470160335,-0.3206170719
03130310,-0.0070771533,-0.9998394773
13130310,-0.0070266578,-0.9998776084
00230310,0.9968455437,-0.0748331903
10230310,0.9969529663,-0.0747104843
01230310,0.4987263066,0.8655257256
11230310,0.4985312470,0.8659844964
03230310,0.2173626873,-0.9756136302
13230310,0.2175608902,-0.9757029830
00101310,0.9643179494,-0.2639635643
10101310,0.9643957082,-0.2639073871
02101310,-0.9081399933,-0.4178829277
12101310,-0.9081769031,-0.4180302838
03101310,0.0416736355,-0.9989986259
13101310,0.0417230430,-0.9990350853
00201310,0.9998585741,-0.0100542242
10201310,0.9998853533,-0.0100217604
01201310,0.3521401089,0.9357478098
11201310,0.3520963480,0.9358223664
03201310,0.3152987051,-0.9488163204
13201310,0.3153712049,-0.9488434792
00301310,0.9779999809,0.2069745796
10301310,0.9780714572,0.2071141700
01301310,0.0829618112,0.9962879516
11301310,0.0828738054,0.9963725910
02301310,-0.8526416974,0.5208618055
12301310,-0.8530138346,0.5207309376
01021310,-0.3523147229,0.9356801693
11021310,-0.3523982982,0.9357063559
02021310,-0.9998568303,-0.0101453324
12021310,-0.9998827516,-0.0101791438
03021310,-0.3151392236,-0.9488677930
13021310,-0.3150959386,-0.9489330719
00121310,0.9082754520,-0.4175840403
10121310,0.9084117325,-0.4175143483
02121310,-0.9642617521,-0.2641632418
12121310,-0.9642993356,-0.2642525066
03121310,-0.0415409978,-0.9990033009
13121310,-0.0414939457,-0.9990435834
00321310,0.8521838493,0.5215866019
10321310,0.8522280421,0.5219865509
01321310,-0.0832256457,0.9962625501
11321310,-0.0833297314,0.9963303907
02321310,-0.9780664961,0.2066409947
12321310,-0.9781882855,0.2065382890
01031310,-0.4582952299,0.8885170530
11031310,-0.4584097355,0.8885395394
02031310,-0.9981745969,-0.0588635528
12031310,-0.9981989197,-0.0588982245
03031310,-0.2390263133,-0.9708780131
13031310,-0.2389890830,-0.9709261436
00131310,0.9427401990,-0.3332620385
10131310,0.9427750695,-0.3332402339
02131310,-0.9427106704,-0.3333454914
12131310,-0.9427240747,-0.3333843871
03131310,0.0000227832,-0.9999543533
13131310,0.0000393533,-0.9999675339
00231310,0.9981800935,-0.0587726692
10231310,0.9982083438,-0.0587412352
01231310,0.4580725986,0.8886324519
11231310,0.4580250396,0.8887386428
03231310,0.2391534047,-0.9708468648
13231310,0.2392085957,-0.9708722694
00102310,0.9696066696,-0.2436654501
10102310,0.9696990015,-0.2436008979
02102310,-0.8924502457,-0.4501413602
12102310,-0.8925008807,-0.4503433077
03102310,0.0555442276,-0.9982881092
13102310,0.0556052864,-0.9983353207
00202310,0.9999097021,-0.0016856647
10202310,0.9999365730,-0.0016549014
01202310,0.3363751230,0.9415430202
11202310,0.3363359586,0.9416128745
03202310,0.3302013635,-0.9437292718
13202310,0.3302744033,-0.9437583834
00302310,0.9719011651,0.2342565058
10302310,0.9719577753,0.2343648185
01302310,0.0622729860,0.9978705924
11302310,0.0622116073,0.9979314603
02302310,-0.8838614372,0.4666146606
12302310,-0.8840887487,0.4665277507
01012310,-0.1909990826,0.9804976250
11012310,-0.1914175951,0.9807530615
02012310,-0.9945114729,0.0958015639
12012310,-0.9948124727,0.0955316196
03012310,-0.5564374450,-0.8271227007
13012310,-0.5561122870,-0.8285115762
00212310,0.9990173783,0.0360390288
10212310,0.9991147411,0.0361564807
01212310,0.2724705083,0.9616082909
11212310,0.2723392696,0.9618152716
03212310,0.4052138580,-0.9133517712
13212310,0.4055613234,-0.9134626391
00312310,0.9508574114,0.3081375892
10312310,0.9509433842,0.3083303193
01312310,0.0141412837,0.9996439400
11312310,0.0140553653,0.9997237094
02312310,-0.9323924164,0.3599555857
12312310,-0.9326124387,0.3598446443
01032310,-0.4996519725,0.8650278710
11032310,-0.5001235110,0.8651104037
02032310,-0.9968307908,-0.0751762008
12032310,-0.9969219849,-0.0753029051
03032310,-0.2169200097,-0.9757279331
13032310,-0.2167940660,-0.9758930524
00132310,0.9470679879,-0.3202727668
10132310,0.9471642967,-0.3202149495
02132310,-0.9377013055,-0.3466820953
12132310,-0.9377428593,-0.3467964011
03132310,0.0072098354,-0.9998434726
13132310,0.0072559844,-0.9998820478
00232310,0.9987344987,-0.0459920854
10232310,0.9987996918,-0.0459224990
01232310,0.4276241603,0.9033746330
11232310,0.4275252330,0.9035956509
03232310,0.2574793860,-0.9659560186
13232310,0.2576110106,-0.9660188575
00101020,0.9660881242,-0.2573459844
10101020,0.9661791274,-0.2573680954
02101020,-0.9033982887,-0.4279352638
12101020,-0.9035374434,-0.4280051899
03101020,0.0461013877,-0.9987904560
13101020,0.0461055919,-0.9988515778
00201020,0.9998825475,-0.0071431107
10201020,0.9999210836,-0.0071426017
01201020,0.3465821765,0.9378215063
11201020,0.3466077157,0.9378950947
03201020,0.3204144587,-0.9470960962
13201020,0.3204389468,-0.9471638178
00301020,0.9758084118,0.2171741414
10301020,0.9759374434,0.2172053629
01301020,0.0750111597,0.9969442052
11301020,0.0750168934,0.9970437252
02301020,-0.8655607250,0.4993479788
12301020,-0.8658275950,0.4994961960
01021020,-0.3602751825,0.9324315383
11021020,-0.3603398362,0.9325801960
02021020,-0.9997142870,-0.0142772652
12021020,-0.9997912154,-0.0142814989
03021020,-0.3079469000,-0.9510561466
13021020,-0.3079842869,-0.9511895664
00121020,0.9137282788,-0.4049252039
10121020,0.9139493553,-0.4050139020
02121020,-0.9616779573,-0.2727821207
12121020,-0.9618305750,-0.2728316944
03121020,-0.0358680222,-0.9991184053
13121020,-0.0358679377,-0.9992181710
00321020,0.8269043072,0.5583016781
10321020,0.8276635640,0.5588725030
01321020,-0.0962932126,0.9947110123
11321020,-0.0963315763,0.9949761413
02321020,-0.9809001722,0.1904985002
12321020,-0.9812206765,0.1905459054
01031020,-0.4669300877,0.8838677951
11031020,-0.4670082465,0.8840051854
02031020,-0.9979187752,-0.0623740973
12031020,-0.9979746256,-0.0623793034
03031020,-0.2341400685,-0.9720084008
13031020,-0.2341563080,-0.9720859770
00131020,0.9438054692,-0.3301339752
10131020,0.9438539685,-0.3301494029
02131020,-0.9415601606,-0.3364773454
12131020,-0.9416084796,-0.3364962131
03131020,0.0017318443,-0.9999354129
13131020,0.0017326511,-0.9999618479
00231020,0.9983417477,-0.0554601316
10231020,0.9983916010,-0.0554615457
01231020,0.4499915938,0.8926736253
11231020,0.4500489048,0.8927952428
03231020,0.2438060011,-0.9696448535
13231020,0.2438257052,-0.9697149784
00102020,0.9709017397,-0.2390995169
10102020,0.9709386285,-0.2391085776
02102020,-0.8886436547,-0.4582195253
12102020,-0.8887083181,-0.4582529637
03102020,0.0588197867,-0.9982054544
13102020,0.0588213637,-0.9982318376
00202020,0.9999684453,0.0000000000
10202020,0.9999816723,0.0000000000
01202020,0.3333128937,0.9427512456
11202020,0.3333214626,0.9427754716
03202020,0.3333128937,-0.9427512456
13202020,0.3333214626,-0.9427754716
00302020,0.9709017397,0.2390995169
10302020,0.9709386285,0.2391085776
01302020,0.0588197867,0.9982054544
11302020,0.0588213637,0.9982318376
02302020,-0.8886436547,0.4582195253
12302020,-0.8887083181,0.4582529637
01012020,-0.2068290275,0.9781362913
11012020,-0.2068488461,0.9782330354
02012020,-0.9963569140,0.0831010043
12012020,-0.9964335498,0.0831079349
03012020,-0.5213640470,-0.8526381894
13012020,-0.5214956074,-0.8528495391
00212020,0.9990419807,0.0416089088
10212020,0.9990804801,0.0416103775
01212020,0.2640805417,0.9643516785
11212020,0.2640966703,0.9644096969
03212020,0.4177756711,-0.9083000427
13212020,0.4178152165,-0.9083867147
00312020,0.9488913068,0.3152351195
10312020,0.9489375455,0.3152502412
01312020,0.0101001756,0.9998858826
11312020,0.0101005734,0.9999123319
02312020,-0.9357681081,0.3522480490
12312020,-0.9358188831,0.3522674652
01032020,-0.5213640470,0.8526381894
11032020,-0.5214956074,0.8528495391
02032020,-0.9963569140,-0.0831010043
12032020,-0.9964335498,-0.0831079349
03032020,-0.2068290275,-0.9781362913
13032020,-0.2068488461,-0.9782330354
00132020,0.9488913068,-0.3152351195
10132020,0.9489375455,-0.3152502412
02132020,-0.9357681081,-0.3522480490
12132020,-0.9358188831,-0.3522674652
03132020,0.0101001756,-0.9998858826
13132020,0.0101005734,-0.9999123319
00232020,0.9990419807,-0.0416089088
10232020,0.9990804801,-0.0416103775
01232020,0.4177756711,0.9083000427
11232020,0.4178152165,0.9083867147
03232020,0.2640805417,-0.9643516785
13232020,0.2640966703,-0.9644096969
00103020,0.9758084118,-0.2171741414
10103020,0.9759374434,-0.2172053629
02103020,-0.8655607250,-0.4993479788
12103020,-0.8658275950,-0.4994961960
03103020,0.0750111597,-0.9969442052
13103020,0.0750168934,-0.9970437252
00203020,0.9998825475,0.0071431107
10203020,0.9999210836,0.0071426017
01203020,0.3204144587,0.9470960962
11203020,0.3204389468,0.9471638178
03203020,0.3465821765,-0.9378215063
13203020,0.3466077157,-0.9378950947
00303020,0.9660881242,0.2573459844
10303020,0.9661791274,0.2573680954
01303020,0.0461013877,0.9987904560
11303020,0.0461055919,0.9988515778
02303020,-0.9033982887,0.4279352638
12303020,-0.9035374434,0.4280051899
01013020,-0.2341400685,0.9720084008
11013020,-0.2341563080,0.9720859770
02013020,-0.9979187752,0.0623740973
12013020,-0.9979746256,0.0623793034
03013020,-0.4669300877,-0.8838677951
13013020,-0.4670082465,-0.8840051854
00213020,0.9983417477,0.0554601316
10213020,0.9983916010,0.0554615457
01213020,0.2438060011,0.9696448535
11213020,0.2438257052,0.9697149784
03213020,0.4499915938,-0.8926736253
13213020,0.4500489048,-0.8927952428
00313020,0.9438054692,0.3301339752
10313020,0.9438539685,0.3301494029
01313020,0.0017318443,0.9999354129
11313020,0.0017326511,0.9999618479
02313020,-0.9415601606,0.3364773454
12313020,-0.9416084796,0.3364962131
01023020,-0.3079469000,0.9510561466
11023020,-0.3079842869,0.9511895664
02023020,-0.9997142870,0.0142772652
12023020,-0.9997912154,0.0142814989
03023020,-0.3602751825,-0.9324315383
13023020,-0.3603398362,-0.9325801960
00123020,0.8269043072,-0.5583016781
10123020,0.8276635640,-0.5588725030
02123020,-0.9809001722,-0.1904985002
12123020,-0.9812206765,-0.1905459054
03123020,-0.0962932126,-0.9947110123
13123020,-0.0963315763,-0.9949761413
00323020,0.9137282788,0.4049252039
10323020,0.9139493553,0.4050139020
01323020,-0.0358680222,0.9991184053
11323020,-0.0358679377,0.9992181710
02323020,-0.9616779573,0.2727821207
12323020,-0.9618305750,0.2728316944
01010120,-0.2549872835,0.9663438527
11010120,-0.2549972352,0.9665885457
02010120,-0.9984818943,0.0476286243
12010120,-0.9986376503,0.0476711423
03010120,-0.4312224307,-0.9011568750
13010120,-0.4314787293,-0.9014823451
00210120,0.9967790063,0.0725635715
10210120,0.9970226377,0.0725308708
01210120,0.2202442330,0.9746395150
11210120,0.2203823903,0.9749403715
03210120,0.4924337187,-0.8683306322
13210120,0.4926614886,-0.8690348593
00310120,0.9382206556,0.3446764279
10310120,0.9384169584,0.3447040874
01310120,-0.0061866493,0.9997469672
11310120,-0.0061663867,0.9998434888
02310120,-0.9462677293,0.3220233114
12310120,-0.9464264009,0.3221188864
01020120,-0.3288055135,0.9440325751
11020120,-0.3288200474,0.9441774146
02020120,-0.9998172132,0.0024235454
12020120,-0.9998910077,0.0024414748
03020120,-0.3376795649,-0.9408849415
13020120,-0.3377616624,-0.9410098950
00120120,0.8812491571,-0.4702953337
10120120,0.8815979993,-0.4706095722
02120120,-0.9721464182,-0.2320236878
12120120,-0.9723779718,-0.2320224745
03120120,-0.0638391890,-0.9975685904
13120120,-0.0638887391,-0.9977260384
00320120,0.8937228298,0.4466403058
10320120,0.8940866951,0.4467269687
01320120,-0.0541594930,0.9982002677
11320120,-0.0541348420,0.9983380268
02320120,-0.9688781168,0.2455625842
12320120,-0.9690604702,0.2456576991
01030120,-0.3984702364,0.9152363243
11030120,-0.3985859363,0.9159811420
02030120,-0.9986919967,-0.0331002281
12030120,-0.9990049610,-0.0330279569
03030120,-0.2768282884,-0.9596302049
13030120,-0.2770994127,-0.9600784138
00130120,0.9298817752,-0.3642404205
10130120,0.9303285091,-0.3645796238
02130120,-0.9515137805,-0.3039915499
12130120,-0.9519813653,-0.3040096133
03130120,-0.0164539702,-0.9992423649
13130120,-0.0165291887,-0.9994947279
00230120,0.9921728502,-0.1040213232
10230120,0.9931049397,-0.1044165795
01230120,0.5781376198,0.8049454553
11230120,0.5811836558,0.8071995219
03230120,0.1808338654,-0.9806759621
13230120,0.1807087846,-0.9818510629
00102120,0.9715795754,-0.2355671875
10102120,0.9716861542,-0.2356066408
02102120,-0.8851035440,-0.4642467912
12102120,-0.8853125144,-0.4643273809
03102120,0.0613221163,-0.9979270761
13102120,0.0613177504,-0.9980069872
00202120,0.9999078013,0.0012322379
10202120,0.9999459375,0.0012277468
01202120,0.3310242505,0.9434352587
11202120,0.3310569001,0.9435017742
03202120,0.3355372679,-0.9418370735
13202120,0.3355539642,-0.9419102990
00302120,0.9699027175,0.2424438793
10302120,0.9700089203,0.2424571972
01302120,0.0564052182,0.9982323695
11302120,0.0564182041,0.9983048397
02302120,-0.8913768629,0.4522130159
12302120,-0.8915426331,0.4523243061
01012120,-0.2145527603,0.9761895779
11012120,-0.2145703336,0.9764033867
02012120,-0.9966439957,0.0769867738
12012120,-0.9968029129,0.0770211168
03012120,-0.5044201438,-0.8620672054
13012120,-0.5047323389,-0.8624635084
00212120,0.9987653314,0.0449052042
10212120,0.9988598104,0.0448973574
01212120,0.2590819850,0.9654960336
11212120,0.2591375190,0.9656308117
03212120,0.4251165752,-0.9045093977
13212120,0.4251901457,-0.9047369862
00312120,0.9474556362,0.3190411836
10312120,0.9475670559,0.3190630968
01312120,0.0079021195,0.9998235182
11312120,0.0079105827,0.9998839527
02312120,-0.9371850159,0.3479865861
12312120,-0.9372944544,0.3480445961
01032120,-0.5446094808,0.8355106425
11032120,-0.5451332739,0.8364976100
02032120,-0.9950104003,-0.0916643810
12032120,-0.9953361044,-0.0916636809
03032120,-0.1960201354,-0.9796225792
13032120,-0.1961367447,-0.9800073897
00132120,0.9501948397,-0.3102749962
10132120,0.9503596038,-0.3103483320
02132120,-0.9333644781,-0.3575481115
12132120,-0.9335650541,-0.3576024901
03132120,0.0129024004,-0.9996795607
13132120,0.0128935286,-0.9997787161
00232120,0.9989707434,-0.0376769842
10232120,0.9991032468,-0.0376963420
01232120,0.4088181209,0.9117719933
11232120,0.4089816430,0.9120508181
03232120,0.2699539344,-0.9623451816
13232120,0.2699894894,-0.9625556133
00103120,0.9775071825,-0.2088376333
10103120,0.9776773502,-0.2089027923
02103120,-0.8549482747,-0.5166427100
12103120,-0.8553649801,-0.5168146608
03103120,0.0814669984,-0.9963397182
13103120,0.0814568013,-0.9964802868
00203120,0.9998366297,0.0095340240
10203120,0.9998856747,0.0095267001
01203120,0.3161915487,0.9484660888
11203120,0.3162337947,0.9485472239
03203120,0.3511222966,-0.9360716297
13203120,0.3511426372,-0.9361711486
00303120,0.9645694191,0.2627972456
10303120,0.9646830675,0.2628093580
01303120,0.0424351204,0.9989244781
11303120,0.0424499214,0.9989964011
02303120,-0.9072504072,0.4195582034
12303120,-0.9074015825,0.4196604155
01013120,-0.2382645679,0.9710144418
11013120,-0.2382700401,0.9710901831
02013120,-0.9981081763,0.0593987296
12013120,-0.9981597882,0.0594107279
03013120,-0.4595701785,-0.8877494260
13013120,-0.4596585154,-0.8878662780
00213120,0.9981789750,0.0582390902
10213120,0.9982306220,0.0582335251
01213120,0.2398863826,0.9706176650
11213120,0.2399161123,0.9706863711
03213120,0.4567306694,-0.8892241196
13213120,0.4567740809,-0.8893598797
00313120,0.9428828810,0.3327608707
10313120,0.9429330527,0.3327695996
01313120,0.0002907127,0.9999375522
11313120,0.0002950920,0.9999634400
02313120,-0.9425060045,0.3338256750
12313120,-0.9425506433,0.3338505249
01023120,-0.3141531183,0.9491168510
11023120,-0.3141676491,0.9492178933
02023120,-0.9998104692,0.0106973975
12023120,-0.9998651755,0.0107078093
03023120,-0.3533491688,-0.9351998870
13023120,-0.3534081278,-0.9352984195
00123120,0.8490434901,-0.5258744328
10123120,0.8494454651,-0.5262403332
02123120,-0.9783384077,-0.2045722985
12123120,-0.9785497222,-0.2045777541
03123120,-0.0848370667,-0.9959989736
13123120,-0.0848808272,-0.9961591471
00323120,0.9089712376,0.4157400418
10323120,0.9091609047,0.4157895871
01323120,-0.0407419040,0.9989801431
11323120,-0.0407312863,0.9990591422
02323120,-0.9638453488,0.2653443297
12323120,-0.9639583516,0.2653980488
01010320,-0.2768282884,0.9596302049
11010320,-0.2770994127,0.9600784138
02010320,-0.9986919967,0.0331002281
12010320,-0.9990049610,0.0330279569
03010320,-0.3984702364,-0.9152363243
13010320,-0.3985859363,-0.9159811420
00210320,0.9921728502,0.1040213232
10210320,0.9931049397,0.1044165795
01210320,0.1808338654,0.9806759621
11210320,0.1807087846,0.9818510629
03210320,0.5781376198,-0.8049454553
13210320,0.5811836558,-0.8071995219
00310320,0.9298817752,0.3642404205
10310320,0.9303285091,0.3645796238
01310320,-0.0164539702,0.9992423649
11310320,-0.0165291887,0.9994947279
02310320,-0.9515137805,0.3039915499
12310320,-0.9519813653,0.3040096133
01020320,-0.3376795649,0.9408849415
11020320,-0.3377616624,0.9410098950
02020320,-0.9998172132,-0.0024235454
12020320,-0.9998910077,-0.0024414748
03020320,-0.3288055135,-0.9440325751
13020320,-0.3288200474,-0.9441774146
00120320,0.8937228298,-0.4466403058
10120320,0.8940866951,-0.4467269687
02120320,-0.9688781168,-0.2455625842
12120320,-0.9690604702,-0.2456576991
03120320,-0.0541594930,-0.9982002677
13120320,-0.0541348420,-0.9983380268
00320320,0.8812491571,0.4702953337
10320320,0.8815979993,0.4706095722
01320320,-0.0638391890,0.9975685904
11320320,-0.0638887391,0.9977260384
02320320,-0.9721464182,0.2320236878
12320320,-0.9723779718,0.2320224745
01030320,-0.4312224307,0.9011568750
11030320,-0.4314787293,0.9014823451
02030320,-0.9984818943,-0.0476286243
12030320,-0.9986376503,-0.0476711423
03030320,-0.2549872835,-0.9663438527
13030320,-0.2549972352,-0.9665885457
00130320,0.9382206556,-0.3446764279
10130320,0.9384169584,-0.3447040874
02130320,-0.9462677293,-0.3220233114
12130320,-0.9464264009,-0.3221188864
03130320,-0.0061866493,-0.9997469672
13130320,-0.0061663867,-0.9998434888
00230320,0.9967790063,-0.0725635715
10230320,0.9970226377,-0.0725308708
01230320,0.4924337187,0.8683306322
11230320,0.4926614886,0.8690348593
03230320,0.2202442330,-0.9746395150
13230320,0.2203823903,-0.9749403715
00101320,0.9645694191,-0.2627972456
10101320,0.9646830675,-0.2628093580
02101320,-0.9072504072,-0.4195582034
12101320,-0.9074015825,-0.4196604155
03101320,0.0424351204,-0.9989244781
13101320,0.0424499214,-0.9989964011
00201320,0.9998366297,-0.0095340240
10201320,0.9998856747,-0.0095267001
01201320,0.3511222966,0.9360716297
11201320,0.3511426372,0.9361711486
03201320,0.3161915487,-0.9484660888
13201320,0.3162337947,-0.9485472239
00301320,0.9775071825,0.2088376333
10301320,0.9776773502,0.2089027923
01301320,0.0814669984,0.9963397182
11301320,0.0814568013,0.9964802868
02301320,-0.8549482747,0.5166427100
12301320,-0.8553649801,0.5168146608
01021320,-0.3533491688,0.9351998870
11021320,-0.3534081278,0.9352984195
02021320,-0.9998104692,-0.0106973975
12021320,-0.9998651755,-0.0107078093
03021320,-0.3141531183,-0.9491168510
13021320,-0.3141676491,-0.9492178933
00121320,0.9089712376,-0.4157400418
10121320,0.9091609047,-0.4157895871
02121320,-0.9638453488,-0.2653443297
12121320,-0.9639583516,-0.2653980488
03121320,-0.0407419040,-0.9989801431
13121320,-0.0407312863,-0.9990591422
00321320,0.8490434901,0.5258744328
10321320,0.8494454651,0.5262403332
01321320,-0.0848370667,0.9959989736
11321320,-0.0848808272,0.9961591471
02321320,-0.9783384077,0.2045722985
12321320,-0.9785497222,0.2045777541
01031320,-0.4595701785,0.8877494260
11031320,-0.4596585154,0.8878662780
02031320,-0.9981081763,-0.0593987296
12031320,-0.9981597882,-0.0594107279
03031320,-0.2382645679,-0.9710144418
13031320,-0.2382700401,-0.9710901831
00131320,0.9428828810,-0.3327608707
10131320,0.9429330527,-0.3327695996
02131320,-0.9425060045,-0.3338256750
12131320,-0.9425506433,-0.3338505249
03131320,0.0002907127,-0.9999375522
13131320,0.0002950920,-0.9999634400
00231320,0.9981789750,-0.0582390902
10231320,0.9982306220,-0.0582335251
01231320,0.4567306694,0.8892241196
11231320,0.4567740809,0.8893598797
03231320,0.2398863826,-0.9706176650
13231320,0.2399161123,-0.9706863711
00102320,0.9699027175,-0.2424438793
10102320,0.9700089203,-0.2424571972
02102320,-0.8913768629,-0.4522130159
12102320,-0.8915426331,-0.4523243061
03102320,0.0564052182,-0.9982323695
13102320,0.0564182041,-0.9983048397
00202320,0.9999078013,-0.0012322379
10202320,0.9999459375,-0.0012277468
01202320,0.3355372679,0.9418370735
11202320,0.3355539642,0.9419102990
03202320,0.3310242505,-0.9434352587
13202320,0.3310569001,-0.9435017742
00302320,0.9715795754,0.2355671875
10302320,0.9716861542,0.2356066408
01302320,0.0613221163,0.9979270761
11302320,0.0613177504,0.9980069872
02302320,-0.8851035440,0.4642467912
12302320,-0.8853125144,0.4643273809
01012320,-0.1960201354,0.9796225792
11012320,-0.1961367447,0.9800073897
02012320,-0.9950104003,0.0916643810
12012320,-0.9953361044,0.0916636809
03012320,-0.5446094808,-0.8355106425
13012320,-0.5451332739,-0.8364976100
00212320,0.9989707434,0.0376769842
10212320,0.9991032468,0.0376963420
01212320,0.2699539344,0.9623451816
11212320,0.2699894894,0.9625556133
03212320,0.4088181209,-0.9117719933
13212320,0.4089816430,-0.9120508181
00312320,0.9501948397,0.3102749962
10312320,0.9503596038,0.3103483320
01312320,0.0129024004,0.9996795607
11312320,0.0128935286,0.9997787161
02312320,-0.9333644781,0.3575481115
12312320,-0.9335650541,0.3576024901
01032320,-0.5044201438,0.8620672054
11032320,-0.5047323389,0.8624635084
02032320,-0.9966439957,-0.0769867738
12032320,-0.9968029129,-0.0770211168
03032320,-0.2145527603,-0.9761895779
13032320,-0.2145703336,-0.9764033867
00132320,0.9474556362,-0.3190411836
10132320,0.9475670559,-0.3190630968
02132320,-0.9371850159,-0.3479865861
12132320,-0.9372944544,-0.3480445961
03132320,0.0079021195,-0.9998235182
13132320,0.0079105827,-0.9998839527
00232320,0.9987653314,-0.0449052042
10232320,0.9988598104,-0.0448973574
01232320,0.4251165752,0.9045093977
11232320,0.4251901457,0.9047369862
03232320,0.2590819850,-0.9654960336
13232320,0.2591375190,-0.9656308117
00101030,0.9661323595,-0.2553789358
10101030,0.9663292871,-0.2556062682
02101030,-0.9013162231,-0.4304879915
12101030,-0.9018173441,-0.4304128233
03101030,0.0473405177,-0.9984272726
13101030,0.0472371703,-0.9985961010
00201030,0.9997026906,-0.0063607806
10201030,0.9998024745,-0.0064305169
01201030,0.3449753739,0.9380177169
11201030,0.3451756890,0.9381587580
03201030,0.3216873213,-0.9462968701
13201030,0.3216253719,-0.9465166674
00301030,0.9746228881,0.2196398949
10301030,0.9750033063,0.2194843996
01301030,0.0729894289,0.9966353716
11301030,0.0731830795,0.9968722174
02301030,-0.8673843183,0.4934033984
12301030,-0.8677757961,0.4942407260
01021030,-0.3632751859,0.9300927693
11021030,-0.3631745265,0.9307281331
02021030,-0.9991751452,-0.0159942199
12021030,-0.9994386149,-0.0158445438
03021030,-0.3047268931,-0.9511360411
13021030,-0.3051310949,-0.9514941859
00121030,0.9144843064,-0.3995810852
10121030,0.9149884469,-0.4003074455
02121030,-0.9597280711,-0.2759043582
12121030,-0.9603166624,-0.2757450283
03121030,-0.0336581109,-0.9985716991
13121030,-0.0338642209,-0.9988852784
00321030,0.8081220356,0.5724197752
10321030,0.8122662512,0.5729378022
01321030,-0.1022585191,0.9921252068
11321030,-0.1018128668,0.9931680940
02321030,-0.9800162051,0.1827929912
12321030,-0.9810380109,0.1836540352
01031030,-0.4694882423,0.8814881283
11031030,-0.4694444188,0.8820458809
02031030,-0.9975269775,-0.0635458296
12031030,-0.9976993978,-0.0634501810
03031030,-0.2323998290,-0.9719688085
13031030,-0.2325998500,-0.9721605420
00131030,0.9438960449,-0.3290292636
10131030,0.9440031617,-0.3291677511
02131030,-0.9409208756,-0.3374129839
12131030,-0.9410956063,-0.3373719173
03131030,0.0022898311,-0.9997888285
13131030,0.0022402961,-0.9998654708
00231030,0.9981323807,-0.0544027108
10231030,0.9982683970,-0.0545031596
01231030,0.4471638069,0.8932960941
11231030,0.4475560627,0.8935222283
03231030,0.2451919395,-0.9688899476
13231030,0.2451110012,-0.9691244915
00102030,0.9709409676,-0.2383856133
10102030,0.9710023917,-0.2384630625
02102030,-0.8877967582,-0.4593013419
12102030,-0.8879840758,-0.4592671226
03102030,0.0593028923,-0.9980842359
13102030,0.0592639930,-0.9981411489
00202030,0.9999227801,0.0002440026
10202030,0.9999498026,0.0002229949
01202030,0.3328367390,0.9428256514
11202030,0.3328926481,0.9428614883
03202030,0.3337304183,-0.9425092613
13202030,0.3337094487,-0.9425724521
00302030,0.9706084424,0.2397469205
10302030,0.9706976611,0.2397070276
01302030,0.0583296290,0.9981441449
11302030,0.0583744518,0.9981950860
02302030,-0.8890360429,0.4569191136
12302030,-0.8891140462,0.4570883089
01012030,-0.2084977526,0.9774684863
11012030,-0.2083893277,0.9776837207
02012030,-0.9962348873,0.0817101169
12012030,-0.9963701763,0.0818387524
03012030,-0.5171878767,-0.8542995246
13012030,-0.5177508038,-0.8545021852
00212030,0.9988873060,0.0423027527
10212030,0.9989654271,0.0422460882
01212030,0.2629759232,0.9644515283
11212030,0.2630970555,0.9645405611
03212030,0.4192190768,-0.9072906230
13212030,0.4191630673,-0.9075235630
00312030,0.9484664977,0.3160200814
10312030,0.9485796872,0.3159786183
01312030,0.0096219994,0.9998065343
11312030,0.0096632688,0.9998572548
02312030,-0.9359518836,0.3512704587
12312030,-0.9360205195,0.3513855715
01032030,-0.5249058841,0.8493123594
11032030,-0.5248458567,0.8500042664
02032030,-0.9959374465,-0.0845358045
12032030,-0.9961179121,-0.0844231602
03032030,-0.2049170756,-0.9781524748
13032030,-0.2051210606,-0.9783313086
00132030,0.9490078280,-0.3143081482
10132030,0.9490823379,-0.3144165759
02132030,-0.9352147055,-0.3531366282
12132030,-0.9353564659,-0.3530948825
03132030,0.0105981071,-0.9997817324
13132030,0.0105554143,-0.9998393658
00232030,0.9989310854,-0.0408817279
10232030,0.9990103561,-0.0409475425
01232030,0.4160124251,0.9087289277
11232030,0.4162364373,0.9088479095
03232030,0.2651119113,-0.9638390672
13232030,0.2650515791,-0.9639889623
00103030,0.9759699113,-0.2148954402
10103030,0.9761459359,-0.2151271460
02103030,-0.8622386459,-0.5034803401
12103030,-0.8629099703,-0.5033641493
03103030,0.0766900406,-0.9965604212
13103030,0.0765611019,-0.9967388744
00203030,0.9997837362,0.0077931734
10203030,0.9998472521,0.0077396006
01203030,0.3192085331,0.9473192632
11203030,0.3193415271,0.9473983440
03203030,0.3477512636,-0.9371846374
13203030,0.3476931117,-0.9373428015
00303030,0.9654684483,0.2588059692
10303030,0.9656477163,0.2587193623
01303030,0.0450708869,0.9986937278
11303030,0.0451600212,0.9987878443
02303030,-0.9041812998,0.4254326391
12303030,-0.9043137243,0.4257321105
01013030,-0.2353517738,0.9715489455
11013030,-0.2352775716,0.9716878771
02013030,-0.9978615809,0.0614606989
12013030,-0.9979396639,0.0615396126
03013030,-0.4645252277,-0.8847770160
13013030,-0.4648166659,-0.8848856384
00213030,0.9981885823,0.0562715433
10213030,0.9982683970,0.0562088061
01213030,0.2426104913,0.9697840386
11213030,0.2427322096,0.9698677141
03213030,0.4518335750,-0.8914140361
13213030,0.4517649516,-0.8916803306
00313030,0.9434298108,0.3308826464
10313030,0.9435246229,0.3308439066
01313030,0.0013005169,0.9998807133
11313030,0.0013358140,0.9999203910
02313030,-0.9417423992,0.3356453649
12313030,-0.9417924128,0.3357364533
01023030,-0.3099285932,0.9501659324
11023030,-0.3098223079,0.9503967345
02023030,-0.9996024743,0.0130782318
12023030,-0.9997041468,0.0131751159
03023030,-0.3578365861,-0.9330860071
13023030,-0.3581002753,-0.9332149678
00123030,0.8336912591,-0.5457851675
10123030,0.8340481351,-0.5473440886
02123030,-0.9794597952,-0.1952600495
12123030,-0.9799437522,-0.1949572307
03123030,-0.0922164421,-0.9947057406
13123030,-0.0925656890,-0.9950112428
00323030,0.9117911820,0.4081972637
10323030,0.9122206891,0.4080558618
01323030,-0.0374354734,0.9988812226
11323030,-0.0373140446,0.9990243595
02323030,-0.9620907498,0.2702763578
12323030,-0.9622484033,0.2705311167
01010130,-0.2571646395,0.9660264363
11010130,-0.2570685381,0.9661468512
02010130,-0.9987160813,0.0462022860
12010130,-0.9987721913,0.0462861009
03010130,-0.4280986052,-0.9031246326
13010130,-0.4283504648,-0.9031736700
00210130,0.9968455437,0.0748331903
10210130,0.9969529663,0.0747104843
01210130,0.2173626873,0.9756136302
11210130,0.2175608902,0.9757029830
03210130,0.4987263066,-0.8655257256
13210130,0.4985312470,-0.8659844964
00310130,0.9377850575,0.3464272259
10310130,0.9378922103,0.3463575416
01310130,-0.0070771533,0.9998394773
11310130,-0.0070266578,0.9998776084
02310130,-0.9469796446,0.3205045214
12310130,-0.9470160335,0.3206170719
01020130,-0.3300331332,0.9437784340
11020130,-0.3299849250,0.9438477265
02020130,-0.9999047492,0.0017766110
12020130,-0.9999304010,0.0018122143
03020130,-0.3365399043,-0.9414740510
13020130,-0.3366225890,-0.9414980381
00120130,0.8835801774,-0.4670805648
10120130,0.8836157890,-0.4673411621
02120130,-0.9719504120,-0.2339880621
12120130,-0.9720502478,-0.2339021673
03120130,-0.0624647955,-0.9978477980
13120130,-0.0625437802,-0.9978974007
00320130,0.8926383201,0.4497183318
10320130,0.8928361757,0.4496167221
01320130,-0.0553724736,0.9982891105
11320130,-0.0553084800,0.9983413032
02320130,-0.9695333020,0.2439053221
12320130,-0.9695782368,0.2440173159
01030130,-0.4044441861,0.9136344755
11030130,-0.4042395846,0.9139764511
02030130,-0.9990066169,-0.0356957211
12030130,-0.9991076306,-0.0355625249
03030130,-0.2729902881,-0.9614212939
13030130,-0.2732445131,-0.9615097586
00130130,0.9321523761,-0.3604592962
10130130,0.9322163249,-0.3607249461
02130130,-0.9509708197,-0.3076743042
12130130,-0.9511563723,-0.3075332382
03130130,-0.0144054713,-0.9996204279
13130130,-0.0145131170,-0.9996928503
00230130,0.9943438520,-0.0967079585
10230130,0.9945613710,-0.0971072306
01230130,0.5589619278,0.8250528760
11230130,0.5605799608,0.8250430025
03230130,0.1898909807,-0.9806194781
13230130,0.1895053077,-0.9810092615
00102130,0.9719011651,-0.2342565058
10102130,0.9719577753,-0.2343648185
02102130,-0.8838614372,-0.4666146606
12102130,-0.8840887487,-0.4665277507
03102130,0.0622729860,-0.9978705924
13102130,0.0622116073,-0.9979314603
00202130,0.9999097021,0.0016856647
10202130,0.9999365730,0.0016549014
01202130,0.3302013635,0.9437292718
11202130,0.3302744033,0.9437583834
03202130,0.3363751230,-0.9415430202
13202130,0.3363359586,-0.9416128745
00302130,0.9696066696,0.2436654501
10302130,0.9696990015,0.2436008979
01302130,0.0555442276,0.9982881092
11302130,0.0556052864,0.9983353207
02302130,-0.8924502457,0.4501413602
12302130,-0.8925008807,0.4503433077
01012130,-0.2169200097,0.9757279331
11012130,-0.2167940660,0.9758930524
02012130,-0.9968307908,0.0751762008
12012130,-0.9969219849,0.0753029051
03012130,-0.4996519725,-0.8650278710
13012130,-0.5001235110,-0.8651104037
00212130,0.9987344987,0.0459920854
10212130,0.9987996918,0.0459224990
01212130,0.2574793860,0.9659560186
11212130,0.2576110106,0.9660188575
03212130,0.4276241603,-0.9033746330
13212130,0.4275252330,-0.9035956509
00312130,0.9470679879,0.3202727668
10312130,0.9471642967,0.3202149495
01312130,0.0072098354,0.9998434726
11312130,0.0072559844,0.9998820478
02312130,-0.9377013055,0.3466820953
12312130,-0.9377428593,0.3467964011
01032130,-0.5564374450,0.8271227007
11032130,-0.5561122870,0.8285115762
02032130,-0.9945114729,-0.0958015639
12032130,-0.9948124727,-0.0955316196
03032130,-0.1909990826,-0.9804976250
13032130,-0.1914175951,-0.9807530615
00132130,0.9508574114,-0.3081375892
10132130,0.9509433842,-0.3083303193
02132130,-0.9323924164,-0.3599555857
12132130,-0.9326124387,-0.3598446443
03132130,0.0141412837,-0.9996439400
13132130,0.0140553653,-0.9997237094
00232130,0.9990173783,-0.0360390288
10232130,0.9991147411,-0.0361564807
01232130,0.4052138580,0.9133517712
11232130,0.4055613234,0.9134626391
03232130,0.2724705083,-0.9616082909
13232130,0.2723392696,-0.9618152716
00103130,0.9779999809,-0.2069745796
10103130,0.9780714572,-0.2071141700
02103130,-0.8526416974,-0.5208618055
12103130,-0.8530138346,-0.5207309376
03103130,0.0829618112,-0.9962879516
13103130,0.0828738054,-0.9963725910
00203130,0.9998585741,0.0100542242
10203130,0.9998853533,0.0100217604
01203130,0.3152987051,0.9488163204
11203130,0.3153712049,0.9488434792
03203130,0.3521401089,-0.9357478098
13203130,0.3520963480,-0.9358223664
00303130,0.9643179494,0.2639635643
10303130,0.9643957082,0.2639073871
01303130,0.0416736355,0.9989986259
11303130,0.0417230430,0.9990350853
02303130,-0.9081399933,0.4178829277
12303130,-0.9081769031,0.4180302838
01013130,-0.2390263133,0.9708780131
11013130,-0.2389890830,0.9709261436
02013130,-0.9981745969,0.0588635528
12013130,-0.9981989197,0.0588982245
03013130,-0.4582952299,-0.8885170530
13013130,-0.4584097355,-0.8885395394
00213130,0.9981800935,0.0587726692
10213130,0.9982083438,0.0587412352
01213130,0.2391534047,0.9708468648
11213130,0.2392085957,0.9708722694
03213130,0.4580725986,-0.8886324519
13213130,0.4580250396,-0.8887386428
00313130,0.9427401990,0.3332620385
10313130,0.9427750695,0.3332402339
01313130,0.0000227832,0.9999543533
11313130,0.0000393533,0.9999675339
02313130,-0.9427106704,0.3333454914
12313130,-0.9427240747,0.3333843871
01023130,-0.3151392236,0.9488677930
11023130,-0.3150959386,0.9489330719
02023130,-0.9998568303,0.0101453324
12023130,-0.9998827516,0.0101791438
03023130,-0.3523147229,-0.9356801693
13023130,-0.3523982982,-0.9357063559
00123130,0.8521838493,-0.5215866019
10123130,0.8522280421,-0.5219865509
02123130,-0.9780664961,-0.2066409947
12123130,-0.9781882855,-0.2065382890
03123130,-0.0832256457,-0.9962625501
13123130,-0.0833297314,-0.9963303907
00323130,0.9082754520,0.4175840403
10323130,0.9084117325,0.4175143483
01323130,-0.0415409978,0.9990033009
11323130,-0.0414939457,0.9990435834
02323130,-0.9642617521,0.2641632418
12323130,-0.9642993356,0.2642525066
01010230,-0.2625860726,0.9644411323
11010230,-0.2624101054,0.9645782694
02010230,-0.9988046062,0.0425392661
12010230,-0.9988541174,0.0426739156
03010230,-0.4196835228,-0.9068761381
13010230,-0.4200400703,-0.9068617921
00210230,0.9961390958,0.0812385282
10210230,0.9962672862,0.0809973403
01210230,0.2090452207,0.9771731837
11210230,0.2093922142,0.9772413916
03210230,0.5157028250,-0.8547024586
13210230,0.5151982876,-0.8554127471
00310230,0.9359764490,0.3509246171
10310230,0.9361125840,0.3507813181
01310230,-0.0094592963,0.9997598567
11310230,-0.0093707187,0.9997983102
02310230,-0.9482872348,0.3162756856
12310230,-0.9483009807,0.3164533801
01020230,-0.3326632036,0.9428314499
11020230,-0.3325879156,0.9428977140
02020230,-0.9998957558,0.0003293464
12020230,-0.9999150253,0.0003773523
03020230,-0.3338693676,-0.9424042288
13020230,-0.3339699686,-0.9424083578
00120230,0.8874427388,-0.4596533055
10120230,0.8874137270,-0.4599412129
02120230,-0.9709233891,-0.2381273528
12120230,-0.9710104649,-0.2380054319
03120230,-0.0594713614,-0.9980191059
13120230,-0.0595706827,-0.9980519397
00320230,0.8891193914,0.4564402917
10320230,0.8893316763,0.4562577526
01320230,-0.0581577774,0.9981011727
11320230,-0.0580655231,0.9981449888
02320230,-0.9704757897,0.2399650134
12320230,-0.9704966147,0.2401107988
01030230,-0.4153488830,0.9088031099
11030230,-0.4150775030,0.9090818380
02030230,-0.9988564263,-0.0406206902
12030230,-0.9989194254,-0.0404753677
03030230,-0.2654661427,-0.9636022282
13030230,-0.2657137817,-0.9636266010
00130230,0.9349667281,-0.3534388113
10130230,0.9349667281,-0.3536679698
02130230,-0.9490063757,-0.3139605678
12130230,-0.9491347996,-0.3138027793
03130230,-0.0107771473,-0.9997192925
13130230,-0.0108814129,-0.9997575699
00230230,0.9957082333,-0.0850521547
10230230,0.9957966587,-0.0853730558
01230230,0.5260671281,0.8478750886
11230230,0.5271358761,0.8476520113
03230230,0.2042033126,-0.9780634526
13230230,0.2038455165,-0.9782890784
00101230,0.9585143458,-0.2771740792
10101230,0.9584059966,-0.2783249738
02101230,-0.9143349430,-0.3970554856
12101230,-0.9152817703,-0.3957045248
03101230,0.0326842471,-0.9981092850
13101230,0.0319957820,-0.9982683970
00201230,0.9987394436,-0.0167604978
10201230,0.9988270387,-0.0173421809
01201230,0.3644716593,0.9286483780
11201230,0.3656991973,0.9283812955
03201230,0.3031873074,-0.9508455969
13201230,0.3022635079,-0.9513269343
00301230,0.9786828696,0.1790888756
10301230,0.9795089909,0.1765394111
01301230,0.1049441999,0.9900942443
11301230,0.1072624055,0.9901145127
02301230,-0.7965110869,0.5770641548
12301230,-0.7919595949,0.5845416058
01021230,-0.3443044285,0.9379932803
11021230,-0.3439752188,0.9382413490
02021230,-0.9995774951,-0.0060511182
12021230,-0.9996377975,-0.0058548023
03021230,-0.3221587086,-0.9458832358
13021230,-0.3225445358,-0.9458684071
00121230,0.9002635072,-0.4314117185
10121230,0.9001158020,-0.4322690511
02121230,-0.9660166488,-0.2545584412
12121230,-0.9662805016,-0.2541192228
03121230,-0.0478327193,-0.9981904194
13121230,-0.0481620718,-0.9982683970
00321230,0.8677446274,0.4909212685
10321230,0.8688632344,0.4898909726
01321230,-0.0721945853,0.9963853158
11321230,-0.0717230368,0.9965727215
02321230,-0.9739861927,0.2205633553
12321230,-0.9740401709,0.2212462674
01031230,-0.4459023090,0.8933502066
11031230,-0.4453060006,0.8938743162
02031230,-0.9979617616,-0.0539621421
12031230,-0.9980522904,-0.0536784770
03031230,-0.2457341574,-0.9684566274
13031230,-0.2461723502,-0.9684582567
00131230,0.9405668863,-0.3377720670
10131230,0.9405345606,-0.3380905886
02131230,-0.9438491512,-0.3285404319
12131230,-0.9440201458,-0.3282804945
03131230,-0.0025221911,-0.9996809476
13131230,-0.0026799152,-0.9997200177
00231230,0.9972576765,-0.0640325110
10231230,0.9973179943,-0.0643825804
01231230,0.4704265031,0.8802159102
11231230,0.4714045208,0.8799551055
03231230,0.2316356607,-0.9718103186
13231230,0.2311925780,-0.9720363502
00103230,0.9789550751,-0.1965440574
10103230,0.9791785298,-0.1972345324
02103230,-0.8352309286,-0.5422767969
12103230,-0.8370096559,-0.5413686307
03103230,0.0911021362,-0.9946161955
13103230,0.0906209701,-0.9949505679
00203230,0.9995433106,0.0127417881
10203230,0.9996323763,0.0125842519
01203230,0.3104702633,0.9498668995
11203230,0.3107929342,0.9499269750
03203230,0.3571351619,-0.9332142360
13203230,0.3568916630,-0.9335023429
00303230,0.9621487142,0.2695466875
10303230,0.9624194696,0.2692662623
01303230,0.0378822270,0.9987746183
11303230,0.0381023442,0.9988822009
02303230,-0.9111465298,0.4090986768
12303230,-0.9111865582,0.4096896741
01013230,-0.2422438669,0.9697931685
11013230,-0.2420935296,0.9699235169
02013230,-0.9981194215,0.0565141388
12013230,-0.9981742503,0.0566396755
03013230,-0.4523600157,-0.8909774486
13013230,-0.4527318473,-0.8909762754
00213230,0.9978203411,0.0611894917
10213230,0.9978962370,0.0610624306
01213230,0.2357022604,0.9713790125
11213230,0.2359066856,0.9714285702
03213230,0.4637859575,-0.8849836727
13213230,0.4635492665,-0.8853228626
00313230,0.9417747712,0.3353900118
10313230,0.9418761632,0.3352945529
01313230,-0.0011719597,0.9998525533
11313230,-0.0011085712,0.9998850634
02313230,-0.9432959973,0.3310984502
12313230,-0.9433144258,0.3312347336
01023230,-0.3188212618,0.9473525240
11023230,-0.3186685267,0.9475021768
02023230,-0.9997324244,0.0079956645
12023230,-0.9997815665,0.0080996481
03023230,-0.3481018639,-0.9369463292
13023230,-0.3483344687,-0.9369679124
00123230,0.8610237198,-0.5047043799
10123230,0.8609346188,-0.5056581058
02123230,-0.9759481995,-0.2141618078
12123230,-0.9761968829,-0.2138411738
03123230,-0.0772170244,-0.9963824995
13123230,-0.0775049426,-0.9964921187
00323230,0.9043499409,0.4246313174
10323230,0.9047000352,0.4243515639
01323230,-0.0447520565,0.9986327285
11323230,-0.0445959719,0.9987181042
02323230,-0.9652301841,0.2592444600
12323230,-0.9652823559,0.2595132719
01010101,-0.2588059692,0.9654684483
11010101,-0.2587193623,0.9656477163
02010101,-0.9986937278,0.0450708869
12010101,-0.9987878443,0.0451600212
03010101,-0.4254326391,-0.9041812998
13010101,-0.4257321105,-0.9043137243
00210101,0.9965604212,0.0766900406
10210101,0.9967388744,0.0765611019
01210101,0.2148954402,0.9759699113
11210101,0.2151271460,0.9761459359
03210101,0.5034803401,-0.8622386459
13210101,0.5033641493,-0.8629099703
00310101,0.9371846374,0.3477512636
10310101,0.9373428015,0.3476931117
01310101,-0.0077931734,0.9997837362
11310101,-0.0077396006,0.9998472521
02310101,-0.9473192632,0.3192085331
12310101,-0.9473983440,0.3193415271
01020101,-0.3308826464,0.9434298108
11020101,-0.3308439066,0.9435246229
02020101,-0.9998807133,0.0013005169
12020101,-0.9999203910,0.0013358140
03020101,-0.3356453649,-0.9417423992
13020101,-0.3357364533,-0.9417924128
00120101,0.8847770160,-0.4645252277
10120101,0.8848856384,-0.4648166659
02120101,-0.9715489455,-0.2353517738
12120101,-0.9716878771,-0.2352775716
03120101,-0.0614606989,-0.9978615809
13120101,-0.0615396126,-0.9979396639
00320101,0.8914140361,0.4518335750
10320101,0.8916803306,0.4517649516
01320101,-0.0562715433,0.9981885823
11320101,-0.0562088061,0.9982683970
02320101,-0.9697840386,0.2426104913
12320101,-0.9698677141,0.2427322096
01030101,-0.4081972637,0.9117911820
11030101,-0.4080558618,0.9122206891
02030101,-0.9988812226,-0.0374354734
12030101,-0.9990243595,-0.0373140446
03030101,-0.2702763578,-0.9620907498
13030101,-0.2705311167,-0.9622484033
00130101,0.9330860071,-0.3578365861
10130101,0.9332149678,-0.3581002753
02130101,-0.9501659324,-0.3099285932
12130101,-0.9503967345,-0.3098223079
03130101,-0.0130782318,-0.9996024743
13130101,-0.0131751159,-0.9997041468
00230101,0.9947057406,-0.0922164421
10230101,0.9950112428,-0.0925656890
01230101,0.5457851675,0.8336912591
11230101,0.5473440886,0.8340481351
03230101,0.1952600495,-0.9794597952
13230101,0.1949572307,-0.9799437522
00102101,0.9719688085,-0.2323998290
10102101,0.9721605420,-0.2325998500
02102101,-0.8814881283,-0.4694882423
12102101,-0.8820458809,-0.4694444188
03102101,0.0635458296,-0.9975269775
13102101,0.0634501810,-0.9976993978
00202101,0.9997888285,0.0022898311
10202101,0.9998654708,0.0022402961
01202101,0.3290292636,0.9438960449
11202101,0.3291677511,0.9440031617
03202101,0.3374129839,-0.9409208756
13202101,0.3373719173,-0.9410956063
00302101,0.9688899476,0.2451919395
10302101,0.9691244915,0.2451110012
01302101,0.0544027108,0.9981323807
11302101,0.0545031596,0.9982683970
02302101,-0.8932960941,0.4471638069
12302101,-0.8935222283,0.4475560627
01012101,-0.2196398949,0.9746228881
11012101,-0.2194843996,0.9750033063
02012101,-0.9966353716,0.0729894289
12012101,-0.9968722174,0.0731830795
03012101,-0.4934033984,-0.8673843183
13012101,-0.4942407260,-0.8677757961
00212101,0.9984272726,0.0473405177
10212101,0.9985961010,0.0472371703
01212101,0.2553789358,0.9661323595
11212101,0.2556062682,0.9663292871
03212101,0.4304879915,-0.9013162231
13212101,0.4304128233,-0.9018173441
00312101,0.9462968701,0.3216873213
10312101,0.9465166674,0.3216253719
01312101,0.0063607806,0.9997026906
11312101,0.0064305169,0.9998024745
02312101,-0.9380177169,0.3449753739
12312101,-0.9381587580,0.3451756890
01032101,-0.5724197752,0.8081220356
11032101,-0.5729378022,0.8122662512
02032101,-0.9921252068,-0.1022585191
12032101,-0.9931680940,-0.1018128668
03032101,-0.1827929912,-0.9800162051
13032101,-0.1836540352,-0.9810380109
00132101,0.9511360411,-0.3047268931
10132101,0.9514941859,-0.3051310949
02132101,-0.9300927693,-0.3632751859
12132101,-0.9307281331,-0.3631745265
03132101,0.0159942199,-0.9991751452
13132101,0.0158445438,-0.9994386149
00232101,0.9985716991,-0.0336581109
10232101,0.9988852784,-0.0338642209
01232101,0.3995810852,0.9144843064
11232101,0.4003074455,0.9149884469
03232101,0.2759043582,-0.9597280711
13232101,0.2757450283,-0.9603166624
00103101,0.9781524748,-0.2049170756
10103101,0.9783313086,-0.2051210606
02103101,-0.8493123594,-0.5249058841
12103101,-0.8500042664,-0.5248458567
03103101,0.0845358045,-0.9959374465
13103101,0.0844231602,-0.9961179121
00203101,0.9997817324,0.0105981071
10203101,0.9998393658,0.0105554143
01203101,0.3143081482,0.9490078280
11203101,0.3144165759,0.9490823379
03203101,0.3531366282,-0.9352147055
13203101,0.3530948825,-0.9353564659
00303101,0.9638390672,0.2651119113
10303101,0.9639889623,0.2650515791
01303101,0.0408817279,0.9989310854
11303101,0.0409475425,0.9990103561
02303101,-0.9087289277,0.4160124251
12303101,-0.9088479095,0.4162364373
01013101,-0.2397469205,0.9706084424
11013101,-0.2397070276,0.9706976611
02013101,-0.9981441449,0.0583296290
12013101,-0.9981950860,0.0583744518
03013101,-0.4569191136,-0.8890360429
13013101,-0.4570883089,-0.8891140462
00213101,0.9980842359,0.0593028923
10213101,0.9981411489,0.0592639930
01213101,0.2383856133,0.9709409676
11213101,0.2384630625,0.9710023917
03213101,0.4593013419,-0.8877967582
13213101,0.4592671226,-0.8879840758
00313101,0.9425092613,0.3337304183
10313101,0.9425724521,0.3337094487
01313101,-0.0002440026,0.9999227801
11313101,-0.0002229949,0.9999498026
02313101,-0.9428256514,0.3328367390
12313101,-0.9428614883,0.3328926481
01023101,-0.3160200814,0.9484664977
11023101,-0.3159786183,0.9485796872
02023101,-0.9998065343,0.0096219994
12023101,-0.9998572548,0.0096632688
03023101,-0.3512704587,-0.9359518836
13023101,-0.3513855715,-0.9360205195
00123101,0.8542995246,-0.5171878767
10123101,0.8545021852,-0.5177508038
02123101,-0.9774684863,-0.2084977526
12123101,-0.9776837207,-0.2083893277
03123101,-0.0817101169,-0.9962348873
13123101,-0.0818387524,-0.9963701763
00323101,0.9072906230,0.4192190768
10323101,0.9075235630,0.4191630673
01323101,-0.0423027527,0.9988873060
11323101,-0.0422460882,0.9989654271
02323101,-0.9644515283,0.2629759232
12323101,-0.9645405611,0.2630970555
01010201,-0.2639635643,0.9643179494
11010201,-0.2639073871,0.9643957082
02010201,-0.9989986259,0.0416736355
12010201,-0.9990350853,0.0417230430
03010201,-0.4178829277,-0.9081399933
13010201,-0.4180302838,-0.9081769031
00210201,0.9962879516,0.0829618112
10210201,0.9963725910,0.0828738054
01210201,0.2069745796,0.9779999809
11210201,0.2071141700,0.9780714572
03210201,0.5208618055,-0.8526416974
13210201,0.5207309376,-0.8530138346
00310201,0.9357478098,0.3521401089
10310201,0.9358223664,0.3520963480
01310201,-0.0100542242,0.9998585741
11310201,-0.0100217604,0.9998853533
02310201,-0.9488163204,0.3152987051
12310201,-0.9488434792,0.3153712049
01020201,-0.3332620385,0.9427401990
11020201,-0.3332402339,0.9427750695
02020201,-0.9999543533,0.0000227832
12020201,-0.9999675339,0.0000393533
03020201,-0.3333454914,-0.9427106704
13020201,-0.3333843871,-0.9427240747
00120201,0.8885170530,-0.4582952299
10120201,0.8885395394,-0.4584097355
02120201,-0.9708780131,-0.2390263133
12120201,-0.9709261436,-0.2389890830
03120201,-0.0588635528,-0.9981745969
13120201,-0.0588982245,-0.9981989197
00320201,0.8886324519,0.4580725986
10320201,0.8887386428,0.4580250396
01320201,-0.0587726692,0.9981800935
11320201,-0.0587412352,0.9982083438
02320201,-0.9708468648,0.2391534047
12320201,-0.9708722694,0.2392085957
01030201,-0.4175840403,0.9082754520
11030201,-0.4175143483,0.9084117325
02030201,-0.9990033009,-0.0415409978
12030201,-0.9990435834,-0.0414939457
03030201,-0.2641632418,-0.9642617521
13030201,-0.2642525066,-0.9642993356
00130201,0.9356801693,-0.3523147229
10130201,0.9357063559,-0.3523982982
02130201,-0.9488677930,-0.3151392236
12130201,-0.9489330719,-0.3150959386
03130201,-0.0101453324,-0.9998568303
13130201,-0.0101791438,-0.9998827516
00230201,0.9962625501,-0.0832256457
10230201,0.9963303907,-0.0833297314
01230201,0.5215866019,0.8521838493
11230201,0.5219865509,0.8522280421
03230201,0.2066409947,-0.9780664961
13230201,0.2065382890,-0.9781882855
00101201,0.9614212939,-0.2729902881
10101201,0.9615097586,-0.2732445131
02101201,-0.9136344755,-0.4044441861
12101201,-0.9139764511,-0.4042395846
03101201,0.0356957211,-0.9990066169
13101201,0.0355625249,-0.9991076306
00201201,0.9996204279,-0.0144054713
10201201,0.9996928503,-0.0145131170
01201201,0.3604592962,0.9321523761
11201201,0.3607249461,0.9322163249
03201201,0.3076743042,-0.9509708197
13201201,0.3075332382,-0.9511563723
00301201,0.9806194781,0.1898909807
10301201,0.9810092615,0.1895053077
01301201,0.0967079585,0.9943438520
11301201,0.0971072306,0.9945613710
02301201,-0.8250528760,0.5589619278
12301201,-0.8250430025,0.5605799608
01021201,-0.3464272259,0.9377850575
11021201,-0.3463575416,0.9378922103
02021201,-0.9998394773,-0.0070771533
12021201,-0.9998776084,-0.0070266578
03021201,-0.3205045214,-0.9469796446
13021201,-0.3206170719,-0.9470160335
00121201,0.9031246326,-0.4280986052
10121201,0.9031736700,-0.4283504648
02121201,-0.9660264363,-0.2571646395
12121201,-0.9661468512,-0.2570685381
03121201,-0.0462022860,-0.9987160813
13121201,-0.0462861009,-0.9987721913
00321201,0.8655257256,0.4987263066
10321201,0.8659844964,0.4985312470
01321201,-0.0748331903,0.9968455437
11321201,-0.0747104843,0.9969529663
02321201,-0.9756136302,0.2173626873
12321201,-0.9757029830,0.2175608902
01031201,-0.4497183318,0.8926383201
11031201,-0.4496167221,0.8928361757
02031201,-0.9982891105,-0.0553724736
12031201,-0.9983413032,-0.0553084800
03031201,-0.2439053221,-0.9695333020
13031201,-0.2440173159,-0.9695782368
00131201,0.9414740510,-0.3365399043
10131201,0.9414980381,-0.3366225890
02131201,-0.9437784340,-0.3300331332
12131201,-0.9438477265,-0.3299849250
03131201,-0.0017766110,-0.9999047492
13131201,-0.0018122143,-0.9999304010
00231201,0.9978477980,-0.0624647955
10231201,0.9978974007,-0.0625437802
01231201,0.4670805648,0.8835801774
11231201,0.4673411621,0.8836157890
03231201,0.2339880621,-0.9719504120
13231201,0.2339021673,-0.9720502478
00103201,0.9804976250,-0.1909990826
10103201,0.9807530615,-0.1914175951
02103201,-0.8271227007,-0.5564374450
12103201,-0.8285115762,-0.5561122870
03103201,0.0958015639,-0.9945114729
13103201,0.0955316196,-0.9948124727
00203201,0.9996439400,0.0141412837
10203201,0.9997237094,0.0140553653
01203201,0.3081375892,0.9508574114
11203201,0.3083303193,0.9509433842
03203201,0.3599555857,-0.9323924164
13203201,0.3598446443,-0.9326124387
00303201,0.9616082909,0.2724705083
10303201,0.9618152716,0.2723392696
01303201,0.0360390288,0.9990173783
11303201,0.0361564807,0.9991147411
02303201,-0.9133517712,0.4052138580
12303201,-0.9134626391,0.4055613234
01013201,-0.2436654501,0.9696066696
11013201,-0.2436008979,0.9696990015
02013201,-0.9982881092,0.0555442276
12013201,-0.9983353207,0.0556052864
03013201,-0.4501413602,-0.8924502457
13013201,-0.4503433077,-0.8925008807
00213201,0.9978705924,0.0622729860
10213201,0.9979314603,0.0622116073
01213201,0.2342565058,0.9719011651
11213201,0.2343648185,0.9719577753
03213201,0.4666146606,-0.8838614372
13213201,0.4665277507,-0.8840887487
00313201,0.9415430202,0.3363751230
10313201,0.9416128745,0.3363359586
01313201,-0.0016856647,0.9999097021
11313201,-0.0016549014,0.9999365730
02313201,-0.9437292718,0.3302013635
12313201,-0.9437583834,0.3302744033
01023201,-0.3202727668,0.9470679879
11023201,-0.3202149495,0.9471642967
02023201,-0.9998434726,0.0072098354
12023201,-0.9998820478,0.0072559844
03023201,-0.3466820953,-0.9377013055
13023201,-0.3467964011,-0.9377428593
00123201,0.8650278710,-0.4996519725
10123201,0.8651104037,-0.5001235110
02123201,-0.9757279331,-0.2169200097
12123201,-0.9758930524,-0.2167940660
03123201,-0.0751762008,-0.9968307908
13123201,-0.0753029051,-0.9969219849
00323201,0.9033746330,0.4276241603
10323201,0.9035956509,0.4275252330
01323201,-0.0459920854,0.9987344987
11323201,-0.0459224990,0.9987996918
02323201,-0.9659560186,0.2574793860
12323201,-0.9660188575,0.2576110106
01010301,-0.2695466875,0.9621487142
11010301,-0.2692662623,0.9624194696
02010301,-0.9987746183,0.0378822270
12010301,-0.9988822009,0.0381023442
03010301,-0.4090986768,-0.9111465298
13010301,-0.4096896741,-0.9111865582
00210301,0.9946161955,0.0911021362
10210301,0.9949505679,0.0906209701
01210301,0.1965440574,0.9789550751
11210301,0.1972345324,0.9791785298
03210301,0.5422767969,-0.8352309286
13210301,0.5413686307,-0.8370096559
00310301,0.9332142360,0.3571351619
10310301,0.9335023429,0.3568916630
01310301,-0.0127417881,0.9995433106
11310301,-0.0125842519,0.9996323763
02310301,-0.9498668995,0.3104702633
12310301,-0.9499269750,0.3107929342
01020301,-0.3353900118,0.9417747712
11020301,-0.3352945529,0.9418761632
02020301,-0.9998525533,-0.0011719597
12020301,-0.9998850634,-0.0011085712
03020301,-0.3310984502,-0.9432959973
13020301,-0.3312347336,-0.9433144258
00120301,0.8909774486,-0.4523600157
10120301,0.8909762754,-0.4527318473
02120301,-0.9697931685,-0.2422438669
12120301,-0.9699235169,-0.2420935296
03120301,-0.0565141388,-0.9981194215
13120301,-0.0566396755,-0.9981742503
00320301,0.8849836727,0.4637859575
10320301,0.8853228626,0.4635492665
01320301,-0.0611894917,0.9978203411
11320301,-0.0610624306,0.9978962370
02320301,-0.9713790125,0.2357022604
12320301,-0.9714285702,0.2359066856
01030301,-0.4246313174,0.9043499409
11030301,-0.4243515639,0.9047000352
02030301,-0.9986327285,-0.0447520565
12030301,-0.9987181042,-0.0445959719
03030301,-0.2592444600,-0.9652301841
13030301,-0.2595132719,-0.9652823559
00130301,0.9369463292,-0.3481018639
10130301,0.9369679124,-0.3483344687
02130301,-0.9473525240,-0.3188212618
12130301,-0.9475021768,-0.3186685267
03130301,-0.0079956645,-0.9997324244
13130301,-0.0080996481,-0.9997815665
00230301,0.9963824995,-0.0772170244
10230301,0.9964921187,-0.0775049426
01230301,0.5047043799,0.8610237198
11230301,0.5056581058,0.8609346188
03230301,0.2141618078,-0.9759481995
13230301,0.2138411738,-0.9761968829
00101301,0.9636022282,-0.2654661427
10101301,0.9636266010,-0.2657137817
02101301,-0.9088031099,-0.4153488830
12101301,-0.9090818380,-0.4150775030
03101301,0.0406206902,-0.9988564263
13101301,0.0404753677,-0.9989194254
00201301,0.9997192925,-0.0107771473
10201301,0.9997575699,-0.0108814129
01201301,0.3534388113,0.9349667281
11201301,0.3536679698,0.9349667281
03201301,0.3139605678,-0.9490063757
13201301,0.3138027793,-0.9491347996
00301301,0.9780634526,0.2042033126
10301301,0.9782890784,0.2038455165
01301301,0.0850521547,0.9957082333
11301301,0.0853730558,0.9957966587
02301301,-0.8478750886,0.5260671281
12301301,-0.8476520113,0.5271358761
01021301,-0.3509246171,0.9359764490
11021301,-0.3507813181,0.9361125840
02021301,-0.9997598567,-0.0094592963
12021301,-0.9997983102,-0.0093707187
03021301,-0.3162756856,-0.9482872348
13021301,-0.3164533801,-0.9483009807
00121301,0.9068761381,-0.4196835228
10121301,0.9068617921,-0.4200400703
02121301,-0.9644411323,-0.2625860726
12121301,-0.9645782694,-0.2624101054
03121301,-0.0425392661,-0.9988046062
13121301,-0.0426739156,-0.9988541174
00321301,0.8547024586,0.5157028250
10321301,0.8554127471,0.5151982876
01321301,-0.0812385282,0.9961390958
11321301,-0.0809973403,0.9962672862
02321301,-0.9771731837,0.2090452207
12321301,-0.9772413916,0.2093922142
01031301,-0.4564402917,0.8891193914
11031301,-0.4562577526,0.8893316763
02031301,-0.9981011727,-0.0581577774
12031301,-0.9981449888,-0.0580655231
03031301,-0.2399650134,-0.9704757897
13031301,-0.2401107988,-0.9704966147
00131301,0.9424042288,-0.3338693676
10131301,0.9424083578,-0.3339699686
02131301,-0.9428314499,-0.3326632036
12131301,-0.9428977140,-0.3325879156
03131301,-0.0003293464,-0.9998957558
13131301,-0.0003773523,-0.9999150253
00231301,0.9980191059,-0.0594713614
10231301,0.9980519397,-0.0595706827
01231301,0.4596533055,0.8874427388
11231301,0.4599412129,0.8874137270
03231301,0.2381273528,-0.9709233891
13231301,0.2380054319,-0.9710104649
00102301,0.9684566274,-0.2457341574
10102301,0.9684582567,-0.2461723502
02102301,-0.8933502066,-0.4459023090
12102301,-0.8938743162,-0.4453060006
03102301,0.0539621421,-0.9979617616
13102301,0.0536784770,-0.9980522904
00202301,0.9996809476,-0.0025221911
10202301,0.9997200177,-0.0026799152
01202301,0.3377720670,0.9405668863
11202301,0.3380905886,0.9405345606
03202301,0.3285404319,-0.9438491512
13202301,0.3282804945,-0.9440201458
00302301,0.9718103186,0.2316356607
10302301,0.9720363502,0.2311925780
01302301,0.0640325110,0.9972576765
11302301,0.0643825804,0.9973179943
02302301,-0.8802159102,0.4704265031
12302301,-0.8799551055,0.4714045208
01012301,-0.1790888756,0.9786828696
11012301,-0.1765394111,0.9795089909
02012301,-0.9900942443,0.1049441999
12012301,-0.9901145127,0.1072624055
03012301,-0.5770641548,-0.7965110869
13012301,-0.5845416058,-0.7919595949
00212301,0.9981092850,0.0326842471
10212301,0.9982683970,0.0319957820
01212301,0.2771740792,0.9585143458
11212301,0.2783249738,0.9584059966
03212301,0.3970554856,-0.9143349430
13212301,0.3957045248,-0.9152817703
00312301,0.9508455969,0.3031873074
10312301,0.9513269343,0.3022635079
01312301,0.0167604978,0.9987394436
11312301,0.0173421809,0.9988270387
02312301,-0.9286483780,0.3644716593
12312301,-0.9283812955,0.3656991973
01032301,-0.4909212685,0.8677446274
11032301,-0.4898909726,0.8688632344
02032301,-0.9963853158,-0.0721945853
12032301,-0.9965727215,-0.0717230368
03032301,-0.2205633553,-0.9739861927
13032301,-0.2212462674,-0.9740401709
00132301,0.9458832358,-0.3221587086
10132301,0.9458684071,-0.3225445358
02132301,-0.9379932803,-0.3443044285
12132301,-0.9382413490,-0.3439752188
03132301,0.0060511182,-0.9995774951
13132301,0.0058548023,-0.9996377975
00232301,0.9981904194,-0.0478327193
10232301,0.9982683970,-0.0481620718
01232301,0.4314117185,0.9002635072
11232301,0.4322690511,0.9001158020
03232301,0.2545584412,-0.9660166488
13232301,0.2541192228,-0.9662805016
00101021,0.9660264363,-0.2571646395
10101021,0.9661468512,-0.2570685381
02101021,-0.9031246326,-0.4280986052
12101021,-0.9031736700,-0.4283504648
03101021,0.0462022860,-0.9987160813
13101021,0.0462861009,-0.9987721913
00201021,0.9998394773,-0.0070771533
10201021,0.9998776084,-0.0070266578
01201021,0.3464272259,0.9377850575
11201021,0.3463575416,0.9378922103
03201021,0.3205045214,-0.9469796446
13201021,0.3206170719,-0.9470160335
00301021,0.9756136302,0.2173626873
10301021,0.9757029830,0.2175608902
01301021,0.0748331903,0.9968455437
11301021,0.0747104843,0.9969529663
02301021,-0.8655257256,0.4987263066
12301021,-0.8659844964,0.4985312470
01021021,-0.3604592962,0.9321523761
11021021,-0.3607249461,0.9322163249
02021021,-0.9996204279,-0.0144054713
12021021,-0.9996928503,-0.0145131170
03021021,-0.3076743042,-0.9509708197
13021021,-0.3075332382,-0.9511563723
00121021,0.9136344755,-0.4044441861
10121021,0.9139764511,-0.4042395846
02121021,-0.9614212939,-0.2729902881
12121021,-0.9615097586,-0.2732445131
03121021,-0.0356957211,-0.9990066169
13121021,-0.0355625249,-0.9991076306
00321021,0.8250528760,0.5589619278
10321021,0.8250430025,0.5605799608
01321021,-0.0967079585,0.9943438520
11321021,-0.0971072306,0.9945613710
02321021,-0.9806194781,0.1898909807
12321021,-0.9810092615,0.1895053077
01031021,-0.4670805648,0.8835801774
11031021,-0.4673411621,0.8836157890
02031021,-0.9978477980,-0.0624647955
12031021,-0.9978974007,-0.0625437802
03031021,-0.2339880621,-0.9719504120
13031021,-0.2339021673,-0.9720502478
00131021,0.9437784340,-0.3300331332
10131021,0.9438477265,-0.3299849250
02131021,-0.9414740510,-0.3365399043
12131021,-0.9414980381,-0.3366225890
03131021,0.0017766110,-0.9999047492
13131021,0.0018122143,-0.9999304010
00231021,0.9982891105,-0.0553724736
10231021,0.9983413032,-0.0553084800
01231021,0.4497183318,0.8926383201
11231021,0.4496167221,0.8928361757
03231021,0.2439053221,-0.9695333020
13231021,0.2440173159,-0.9695782368
00102021,0.9708780131,-0.2390263133
10102021,0.9709261436,-0.2389890830
02102021,-0.8885170530,-0.4582952299
12102021,-0.8885395394,-0.4584097355
03102021,0.0588635528,-0.9981745969
13102021,0.0588982245,-0.9981989197
00202021,0.9999543533,0.0000227832
10202021,0.9999675339,0.0000393533
01202021,0.3332620385,0.9427401990
11202021,0.3332402339,0.9427750695
03202021,0.3333454914,-0.9427106704
13202021,0.3333843871,-0.9427240747
00302021,0.9708468648,0.2391534047
10302021,0.9708722694,0.2392085957
01302021,0.0587726692,0.9981800935
11302021,0.0587412352,0.9982083438
02302021,-0.8886324519,0.4580725986
12302021,-0.8887386428,0.4580250396
01012021,-0.2069745796,0.9779999809
11012021,-0.2071141700,0.9780714572
02012021,-0.9962879516,0.0829618112
12012021,-0.9963725910,0.0828738054
03012021,-0.5208618055,-0.8526416974
13012021,-0.5207309376,-0.8530138346
00212021,0.9989986259,0.0416736355
10212021,0.9990350853,0.0417230430
01212021,0.2639635643,0.9643179494
11212021,0.2639073871,0.9643957082
03212021,0.4178829277,-0.9081399933
13212021,0.4180302838,-0.9081769031
00312021,0.9488163204,0.3152987051
10312021,0.9488434792,0.3153712049
01312021,0.0100542242,0.9998585741
11312021,0.0100217604,0.9998853533
02312021,-0.9357478098,0.3521401089
12312021,-0.9358223664,0.3520963480
01032021,-0.5215866019,0.8521838493
11032021,-0.5219865509,0.8522280421
02032021,-0.9962625501,-0.0832256457
12032021,-0.9963303907,-0.0833297314
03032021,-0.2066409947,-0.9780664961
13032021,-0.2065382890,-0.9781882855
00132021,0.9488677930,-0.3151392236
10132021,0.9489330719,-0.3150959386
02132021,-0.9356801693,-0.3523147229
12132021,-0.9357063559,-0.3523982982
03132021,0.0101453324,-0.9998568303
13132021,0.0101791438,-0.9998827516
00232021,0.9990033009,-0.0415409978
10232021,0.9990435834,-0.0414939457
01232021,0.4175840403,0.9082754520
11232021,0.4175143483,0.9084117325
03232021,0.2641632418,-0.9642617521
13232021,0.2642525066,-0.9642993356
00103021,0.9757279331,-0.2169200097
10103021,0.9758930524,-0.2167940660
02103021,-0.8650278710,-0.4996519725
12103021,-0.8651104037,-0.5001235110
03103021,0.0751762008,-0.9968307908
13103021,0.0753029051,-0.9969219849
00203021,0.9998434726,0.0072098354
10203021,0.9998820478,0.0072559844
01203021,0.3202727668,0.9470679879
11203021,0.3202149495,0.9471642967
03203021,0.3466820953,-0.9377013055
13203021,0.3467964011,-0.9377428593
00303021,0.9659560186,0.2574793860
10303021,0.9660188575,0.2576110106
01303021,0.0459920854,0.9987344987
11303021,0.0459224990,0.9987996918
02303021,-0.9033746330,0.4276241603
12303021,-0.9035956509,0.4275252330
01013021,-0.2342565058,0.9719011651
11013021,-0.2343648185,0.9719577753
02013021,-0.9978705924,0.0622729860
12013021,-0.9979314603,0.0622116073
03013021,-0.4666146606,-0.8838614372
13013021,-0.4665277507,-0.8840887487
00213021,0.9982881092,0.0555442276
10213021,0.9983353207,0.0556052864
01213021,0.2436654501,0.9696066696
11213021,0.2436008979,0.9696990015
03213021,0.4501413602,-0.8924502457
13213021,0.4503433077,-0.8925008807
00313021,0.9437292718,0.3302013635
10313021,0.9437583834,0.3302744033
01313021,0.0016856647,0.9999097021
11313021,0.0016549014,0.9999365730
02313021,-0.9415430202,0.3363751230
12313021,-0.9416128745,0.3363359586
01023021,-0.3081375892,0.9508574114
11023021,-0.3083303193,0.9509433842
02023021,-0.9996439400,0.0141412837
12023021,-0.9997237094,0.0140553653
03023021,-0.3599555857,-0.9323924164
13023021,-0.3598446443,-0.9326124387
00123021,0.8271227007,-0.5564374450
10123021,0.8285115762,-0.5561122870
02123021,-0.9804976250,-0.1909990826
12123021,-0.9807530615,-0.1914175951
03123021,-0.0958015639,-0.9945114729
13123021,-0.0955316196,-0.9948124727
00323021,0.9133517712,0.4052138580
10323021,0.9134626391,0.4055613234
01323021,-0.0360390288,0.9990173783
11323021,-0.0361564807,0.9991147411
02323021,-0.9616082909,0.2724705083
12323021,-0.9618152716,0.2723392696
01010121,-0.2553789358,0.9661323595
11010121,-0.2556062682,0.9663292871
02010121,-0.9984272726,0.0473405177
12010121,-0.9985961010,0.0472371703
03010121,-0.4304879915,-0.9013162231
13010121,-0.4304128233,-0.9018173441
00210121,0.9966353716,0.0729894289
10210121,0.9968722174,0.0731830795
01210121,0.2196398949,0.9746228881
11210121,0.2194843996,0.9750033063
03210121,0.4934033984,-0.8673843183
13210121,0.4942407260,-0.8677757961
00310121,0.9380177169,0.3449753739
10310121,0.9381587580,0.3451756890
01310121,-0.0063607806,0.9997026906
11310121,-0.0064305169,0.9998024745
02310121,-0.9462968701,0.3216873213
12310121,-0.9465166674,0.3216253719
01020121,-0.3290292636,0.9438960449
11020121,-0.3291677511,0.9440031617
02020121,-0.9997888285,0.0022898311
12020121,-0.9998654708,0.0022402961
03020121,-0.3374129839,-0.9409208756
13020121,-0.3373719173,-0.9410956063
00120121,0.8814881283,-0.4694882423
10120121,0.8820458809,-0.4694444188
02120121,-0.9719688085,-0.2323998290
12120121,-0.9721605420,-0.2325998500
03120121,-0.0635458296,-0.9975269775
13120121,-0.0634501810,-0.9976993978
00320121,0.8932960941,0.4471638069
10320121,0.8935222283,0.4475560627
01320121,-0.0544027108,0.9981323807
11320121,-0.0545031596,0.9982683970
02320121,-0.9688899476,0.2451919395
12320121,-0.9691244915,0.2451110012
01030121,-0.3995810852,0.9144843064
11030121,-0.4003074455,0.9149884469
02030121,-0.9985716991,-0.0336581109
12030121,-0.9988852784,-0.0338642209
03030121,-0.2759043582,-0.9597280711
13030121,-0.2757450283,-0.9603166624
00130121,0.9300927693,-0.3632751859
10130121,0.9307281331,-0.3631745265
02130121,-0.9511360411,-0.3047268931
12130121,-0.9514941859,-0.3051310949
03130121,-0.0159942199,-0.9991751452
13130121,-0.0158445438,-0.9994386149
00230121,0.9921252068,-0.1022585191
10230121,0.9931680940,-0.1018128668
01230121,0.5724197752,0.8081220356
11230121,0.5729378022,0.8122662512
03230121,0.1827929912,-0.9800162051
13230121,0.1836540352,-0.9810380109
00102121,0.9715489455,-0.2353517738
10102121,0.9716878771,-0.2352775716
02102121,-0.8847770160,-0.4645252277
12102121,-0.8848856384,-0.4648166659
03102121,0.0614606989,-0.9978615809
13102121,0.0615396126,-0.9979396639
00202121,0.9998807133,0.0013005169
10202121,0.9999203910,0.0013358140
01202121,0.3308826464,0.9434298108
11202121,0.3308439066,0.9435246229
03202121,0.3356453649,-0.9417423992
13202121,0.3357364533,-0.9417924128
00302121,0.9697840386,0.2426104913
10302121,0.9698677141,0.2427322096
01302121,0.0562715433,0.9981885823
11302121,0.0562088061,0.9982683970
02302121,-0.8914140361,0.4518335750
12302121,-0.8916803306,0.4517649516
01012121,-0.2148954402,0.9759699113
11012121,-0.2151271460,0.9761459359
02012121,-0.9965604212,0.0766900406
12012121,-0.9967388744,0.0765611019
03012121,-0.5034803401,-0.8622386459
13012121,-0.5033641493,-0.8629099703
00212121,0.9986937278,0.0450708869
10212121,0.9987878443,0.0451600212
01212121,0.2588059692,0.9654684483
11212121,0.2587193623,0.9656477163
03212121,0.4254326391,-0.9041812998
13212121,0.4257321105,-0.9043137243
00312121,0.9473192632,0.3192085331
10312121,0.9473983440,0.3193415271
01312121,0.0077931734,0.9997837362
11312121,0.0077396006,0.9998472521
02312121,-0.9371846374,0.3477512636
12312121,-0.9373428015,0.3476931117
01032121,-0.5457851675,0.8336912591
11032121,-0.5473440886,0.8340481351
02032121,-0.9947057406,-0.0922164421
12032121,-0.9950112428,-0.0925656890
03032121,-0.1952600495,-0.9794597952
13032121,-0.1949572307,-0.9799437522
00132121,0.9501659324,-0.3099285932
10132121,0.9503967345,-0.3098223079
02132121,-0.9330860071,-0.3578365861
12132121,-0.9332149678,-0.3581002753
03132121,0.0130782318,-0.9996024743
13132121,0.0131751159,-0.9997041468
00232121,0.9988812226,-0.0374354734
10232121,0.9990243595,-0.0373140446
01232121,0.4081972637,0.9117911820
11232121,0.4080558618,0.9122206891
03232121,0.2702763578,-0.9620907498
13232121,0.2705311167,-0.9622484033
00103121,0.9774684863,-0.2084977526
10103121,0.9776837207,-0.2083893277
02103121,-0.8542995246,-0.5171878767
12103121,-0.8545021852,-0.5177508038
03103121,0.0817101169,-0.9962348873
13103121,0.0818387524,-0.9963701763
00203121,0.9998065343,0.0096219994
10203121,0.9998572548,0.0096632688
01203121,0.3160200814,0.9484664977
11203121,0.3159786183,0.9485796872
03203121,0.3512704587,-0.9359518836
13203121,0.3513855715,-0.9360205195
00303121,0.9644515283,0.2629759232
10303121,0.9645405611,0.2630970555
01303121,0.0423027527,0.9988873060
11303121,0.0422460882,0.9989654271
02303121,-0.9072906230,0.4192190768
12303121,-0.9075235630,0.4191630673
01013121,-0.2383856133,0.9709409676
11013121,-0.2384630625,0.9710023917
02013121,-0.9980842359,0.0593028923
12013121,-0.9981411489,0.0592639930
03013121,-0.4593013419,-0.8877967582
13013121,-0.4592671226,-0.8879840758
00213121,0.9981441449,0.0583296290
10213121,0.9981950860,0.0583744518
01213121,0.2397469205,0.9706084424
11213121,0.2397070276,0.9706976611
03213121,0.4569191136,-0.8890360429
13213121,0.4570883089,-0.8891140462
00313121,0.9428256514,0.3328367390
10313121,0.9428614883,0.3328926481
01313121,0.0002440026,0.9999227801
11313121,0.0002229949,0.9999498026
02313121,-0.9425092613,0.3337304183
12313121,-0.9425724521,0.3337094487
01023121,-0.3143081482,0.9490078280
11023121,-0.3144165759,0.9490823379
02023121,-0.9997817324,0.0105981071
12023121,-0.9998393658,0.0105554143
03023121,-0.3531366282,-0.9352147055
13023121,-0.3530948825,-0.9353564659
00123121,0.8493123594,-0.5249058841
10123121,0.8500042664,-0.5248458567
02123121,-0.9781524748,-0.2049170756
12123121,-0.9783313086,-0.2051210606
03123121,-0.0845358045,-0.9959374465
13123121,-0.0844231602,-0.9961179121
00323121,0.9087289277,0.4160124251
10323121,0.9088479095,0.4162364373
01323121,-0.0408817279,0.9989310854
11323121,-0.0409475425,0.9990103561
02323121,-0.9638390672,0.2651119113
12323121,-0.9639889623,0.2650515791
01010321,-0.2771740792,0.9585143458
11010321,-0.2783249738,0.9584059966
02010321,-0.9981092850,0.0326842471
12010321,-0.9982683970,0.0319957820
03010321,-0.3970554856,-0.9143349430
13010321,-0.3957045248,-0.9152817703
00210321,0.9900942443,0.1049441999
10210321,0.9901145127,0.1072624055
01210321,0.1790888756,0.9786828696
11210321,0.1765394111,0.9795089909
03210321,0.5770641548,-0.7965110869
13210321,0.5845416058,-0.7919595949
00310321,0.9286483780,0.3644716593
10310321,0.9283812955,0.3656991973
01310321,-0.0167604978,0.9987394436
11310321,-0.0173421809,0.9988270387
02310321,-0.9508455969,0.3031873074
12310321,-0.9513269343,0.3022635079
01020321,-0.3377720670,0.9405668863
11020321,-0.3380905886,0.9405345606
02020321,-0.9996809476,-0.0025221911
12020321,-0.9997200177,-0.0026799152
03020321,-0.3285404319,-0.9438491512
13020321,-0.3282804945,-0.9440201458
00120321,0.8933502066,-0.4459023090
10120321,0.8938743162,-0.4453060006
02120321,-0.9684566274,-0.2457341574
12120321,-0.9684582567,-0.2461723502
03120321,-0.0539621421,-0.9979617616
13120321,-0.0536784770,-0.9980522904
00320321,0.8802159102,0.4704265031
10320321,0.8799551055,0.4714045208
01320321,-0.0640325110,0.9972576765
11320321,-0.0643825804,0.9973179943
02320321,-0.9718103186,0.2316356607
12320321,-0.9720363502,0.2311925780
01030321,-0.4314117185,0.9002635072
11030321,-0.4322690511,0.9001158020
02030321,-0.9981904194,-0.0478327193
12030321,-0.9982683970,-0.0481620718
03030321,-0.2545584412,-0.9660166488
13030321,-0.2541192228,-0.9662805016
00130321,0.9379932803,-0.3443044285
10130321,0.9382413490,-0.3439752188
02130321,-0.9458832358,-0.3221587086
12130321,-0.9458684071,-0.3225445358
03130321,-0.0060511182,-0.9995774951
13130321,-0.0058548023,-0.9996377975
00230321,0.9963853158,-0.0721945853
10230321,0.9965727215,-0.0717230368
01230321,0.4909212685,0.8677446274
11230321,0.4898909726,0.8688632344
03230321,0.2205633553,-0.9739861927
13230321,0.2212462674,-0.9740401709
00101321,0.9644411323,-0.2625860726
10101321,0.9645782694,-0.2624101054
02101321,-0.9068761381,-0.4196835228
12101321,-0.9068617921,-0.4200400703
03101321,0.0425392661,-0.9988046062
13101321,0.0426739156,-0.9988541174
00201321,0.9997598567,-0.0094592963
10201321,0.9997983102,-0.0093707187
01201321,0.3509246171,0.9359764490
11201321,0.3507813181,0.9361125840
03201321,0.3162756856,-0.9482872348
13201321,0.3164533801,-0.9483009807
00301321,0.9771731837,0.2090452207
10301321,0.9772413916,0.2093922142
01301321,0.0812385282,0.9961390958
11301321,0.0809973403,0.9962672862
02301321,-0.8547024586,0.5157028250
12301321,-0.8554127471,0.5151982876
01021321,-0.3534388113,0.9349667281
11021321,-0.3536679698,0.9349667281
02021321,-0.9997192925,-0.0107771473
12021321,-0.9997575699,-0.0108814129
03021321,-0.3139605678,-0.9490063757
13021321,-0.3138027793,-0.9491347996
00121321,0.9088031099,-0.4153488830
10121321,0.9090818380,-0.4150775030
02121321,-0.9636022282,-0.2654661427
12121321,-0.9636266010,-0.2657137817
03121321,-0.0406206902,-0.9988564263
13121321,-0.0404753677,-0.9989194254
00321321,0.8478750886,0.5260671281
10321321,0.8476520113,0.5271358761
01321321,-0.0850521547,0.9957082333
11321321,-0.0853730558,0.9957966587
02321321,-0.9780634526,0.2042033126
12321321,-0.9782890784,0.2038455165
01031321,-0.4596533055,0.8874427388
11031321,-0.4599412129,0.8874137270
02031321,-0.9980191059,-0.0594713614
12031321,-0.9980519397,-0.0595706827
03031321,-0.2381273528,-0.9709233891
13031321,-0.2380054319,-0.9710104649
00131321,0.9428314499,-0.3326632036
10131321,0.9428977140,-0.3325879156
02131321,-0.9424042288,-0.3338693676
12131321,-0.9424083578,-0.3339699686
03131321,0.0003293464,-0.9998957558
13131321,0.0003773523,-0.9999150253
00231321,0.9981011727,-0.0581577774
10231321,0.9981449888,-0.0580655231
01231321,0.4564402917,0.8891193914
11231321,0.4562577526,0.8893316763
03231321,0.2399650134,-0.9704757897
13231321,0.2401107988,-0.9704966147
00102321,0.9697931685,-0.2422438669
10102321,0.9699235169,-0.2420935296
02102321,-0.8909774486,-0.4523600157
12102321,-0.8909762754,-0.4527318473
03102321,0.0565141388,-0.9981194215
13102321,0.0566396755,-0.9981742503
00202321,0.9998525533,-0.0011719597
10202321,0.9998850634,-0.0011085712
01202321,0.3353900118,0.9417747712
11202321,0.3352945529,0.9418761632
03202321,0.3310984502,-0.9432959973
13202321,0.3312347336,-0.9433144258
00302321,0.9713790125,0.2357022604
10302321,0.9714285702,0.2359066856
01302321,0.0611894917,0.9978203411
11302321,0.0610624306,0.9978962370
02302321,-0.8849836727,0.4637859575
12302321,-0.8853228626,0.4635492665
01012321,-0.1965440574,0.9789550751
11012321,-0.1972345324,0.9791785298
02012321,-0.9946161955,0.0911021362
12012321,-0.9949505679,0.0906209701
03012321,-0.5422767969,-0.8352309286
13012321,-0.5413686307,-0.8370096559
00212321,0.9987746183,0.0378822270
10212321,0.9988822009,0.0381023442
01212321,0.2695466875,0.9621487142
11212321,0.2692662623,0.9624194696
03212321,0.4090986768,-0.9111465298
13212321,0.4096896741,-0.9111865582
00312321,0.9498668995,0.3104702633
10312321,0.9499269750,0.3107929342
01312321,0.0127417881,0.9995433106
11312321,0.0125842519,0.9996323763
02312321,-0.9332142360,0.3571351619
12312321,-0.9335023429,0.3568916630
01032321,-0.5047043799,0.8610237198
11032321,-0.5056581058,0.8609346188
02032321,-0.9963824995,-0.0772170244
12032321,-0.9964921187,-0.0775049426
03032321,-0.2141618078,-0.9759481995
13032321,-0.2138411738,-0.9761968829
00132321,0.9473525240,-0.3188212618
10132321,0.9475021768,-0.3186685267
02132321,-0.9369463292,-0.3481018639
12132321,-0.9369679124,-0.3483344687
03132321,0.0079956645,-0.9997324244
13132321,0.0080996481,-0.9997815665
00232321,0.9986327285,-0.0447520565
10232321,0.9987181042,-0.0445959719
01232321,0.4246313174,0.9043499409
11232321,0.4243515639,0.9047000352
03232321,0.2592444600,-0.9652301841
13232321,0.2595132719,-0.9652823559
00101031,0.9663438527,-0.2549872835
10101031,0.9665885457,-0.2549972352
02101031,-0.9011568750,-0.4312224307
12101031,-0.9014823451,-0.4314787293
03101031,0.0476286243,-0.9984818943
13101031,0.0476711423,-0.9986376503
00201031,0.9997469672,-0.0061866493
10201031,0.9998434888,-0.0061663867
01201031,0.3446764279,0.9382206556
11201031,0.3447040874,0.9384169584
03201031,0.3220233114,-0.9462677293
13201031,0.3221188864,-0.9464264009
00301031,0.9746395150,0.2202442330
10301031,0.9749403715,0.2203823903
01301031,0.0725635715,0.9967790063
11301031,0.0725308708,0.9970226377
02301031,-0.8683306322,0.4924337187
12301031,-0.8690348593,0.4926614886
01021031,-0.3642404205,0.9298817752
11021031,-0.3645796238,0.9303285091
02021031,-0.9992423649,-0.0164539702
12021031,-0.9994947279,-0.0165291887
03021031,-0.3039915499,-0.9515137805
13021031,-0.3040096133,-0.9519813653
00121031,0.9152363243,-0.3984702364
10121031,0.9159811420,-0.3985859363
02121031,-0.9596302049,-0.2768282884
12121031,-0.9600784138,-0.2770994127
03121031,-0.0331002281,-0.9986919967
13121031,-0.0330279569,-0.9990049610
00321031,0.8049454553,0.5781376198
10321031,0.8071995219,0.5811836558
01321031,-0.1040213232,0.9921728502
11321031,-0.1044165795,0.9931049397
02321031,-0.9806759621,0.1808338654
12321031,-0.9818510629,0.1807087846
01031031,-0.4702953337,0.8812491571
11031031,-0.4706095722,0.8815979993
02031031,-0.9975685904,-0.0638391890
12031031,-0.9977260384,-0.0638887391
03031031,-0.2320236878,-0.9721464182
13031031,-0.2320224745,-0.9723779718
00131031,0.9440325751,-0.3288055135
10131031,0.9441774146,-0.3288200474
02131031,-0.9408849415,-0.3376795649
12131031,-0.9410098950,-0.3377616624
03131031,0.0024235454,-0.9998172132
13131031,0.0024414748,-0.9998910077
00231031,0.9982002677,-0.0541594930
10231031,0.9983380268,-0.0541348420
01231031,0.4466403058,0.8937228298
11231031,0.4467269687,0.8940866951
03231031,0.2455625842,-0.9688781168
13231031,0.2456576991,-0.9690604702
00102031,0.9710144418,-0.2382645679
10102031,0.9710901831,-0.2382700401
02102031,-0.8877494260,-0.4595701785
12102031,-0.8878662780,-0.4596585154
03102031,0.0593987296,-0.9981081763
13102031,0.0594107279,-0.9981597882
00202031,0.9999375522,0.0002907127
10202031,0.9999634400,0.0002950920
01202031,0.3327608707,0.9428828810
11202031,0.3327695996,0.9429330527
03202031,0.3338256750,-0.9425060045
13202031,0.3338505249,-0.9425506433
00302031,0.9706176650,0.2398863826
10302031,0.9706863711,0.2399161123
01302031,0.0582390902,0.9981789750
11302031,0.0582335251,0.9982306220
02302031,-0.8892241196,0.4567306694
12302031,-0.8893598797,0.4567740809
01012031,-0.2088376333,0.9775071825
11012031,-0.2089027923,0.9776773502
02012031,-0.9963397182,0.0814669984
12012031,-0.9964802868,0.0814568013
03012031,-0.5166427100,-0.8549482747
13012031,-0.5168146608,-0.8553649801
00212031,0.9989244781,0.0424351204
10212031,0.9989964011,0.0424499214
01212031,0.2627972456,0.9645694191
11212031,0.2628093580,0.9646830675
03212031,0.4195582034,-0.9072504072
13212031,0.4196604155,-0.9074015825
00312031,0.9484660888,0.3161915487
10312031,0.9485472239,0.3162337947
01312031,0.0095340240,0.9998366297
11312031,0.0095267001,0.9998856747
02312031,-0.9360716297,0.3511222966
12312031,-0.9361711486,0.3511426372
01032031,-0.5258744328,0.8490434901
11032031,-0.5262403332,0.8494454651
02032031,-0.9959989736,-0.0848370667
12032031,-0.9961591471,-0.0848808272
03032031,-0.2045722985,-0.9783384077
13032031,-0.2045777541,-0.9785497222
00132031,0.9491168510,-0.3141531183
10132031,0.9492178933,-0.3141676491
02132031,-0.9351998870,-0.3533491688
12132031,-0.9352984195,-0.3534081278
03132031,0.0106973975,-0.9998104692
13132031,0.0107078093,-0.9998651755
00232031,0.9989801431,-0.0407419040
10232031,0.9990591422,-0.0407312863
01232031,0.4157400418,0.9089712376
11232031,0.4157895871,0.9091609047
03232031,0.2653443297,-0.9638453488
13232031,0.2653980488,-0.9639583516
00103031,0.9761895779,-0.2145527603
10103031,0.9764033867,-0.2145703336
02103031,-0.8620672054,-0.5044201438
12103031,-0.8624635084,-0.5047323389
03103031,0.0769867738,-0.9966439957
13103031,0.0770211168,-0.9968029129
00203031,0.9998235182,0.0079021195
10203031,0.9998839527,0.0079105827
01203031,0.3190411836,0.9474556362
11203031,0.3190630968,0.9475670559
03203031,0.3479865861,-0.9371850159
13203031,0.3480445961,-0.9372944544
00303031,0.9654960336,0.2590819850
10303031,0.9656308117,0.2591375190
01303031,0.0449052042,0.9987653314
11303031,0.0448973574,0.9988598104
02303031,-0.9045093977,0.4251165752
12303031,-0.9047369862,0.4251901457
01013031,-0.2355671875,0.9715795754
11013031,-0.2356066408,0.9716861542
02013031,-0.9979270761,0.0613221163
12013031,-0.9980069872,0.0613177504
03013031,-0.4642467912,-0.8851035440
13013031,-0.4643273809,-0.8853125144
00213031,0.9982323695,0.0564052182
10213031,0.9983048397,0.0564182041
01213031,0.2424438793,0.9699027175
11213031,0.2424571972,0.9700089203
03213031,0.4522130159,-0.8913768629
13213031,0.4523243061,-0.8915426331
00313031,0.9434352587,0.3310242505
10313031,0.9435017742,0.3310569001
01313031,0.0012322379,0.9999078013
11313031,0.0012277468,0.9999459375
02313031,-0.9418370735,0.3355372679
12313031,-0.9419102990,0.3355539642
01023031,-0.3102749962,0.9501948397
11023031,-0.3103483320,0.9503596038
02023031,-0.9996795607,0.0129024004
12023031,-0.9997787161,0.0128935286
03023031,-0.3575481115,-0.9333644781
13023031,-0.3576024901,-0.9335650541
00123031,0.8355106425,-0.5446094808
10123031,0.8364976100,-0.5451332739
02123031,-0.9796225792,-0.1960201354
12123031,-0.9800073897,-0.1961367447
03123031,-0.0916643810,-0.9950104003
13123031,-0.0916636809,-0.9953361044
00323031,0.9117719933,0.4088181209
10323031,0.9120508181,0.4089816430
01323031,-0.0376769842,0.9989707434
11323031,-0.0376963420,0.9991032468
02323031,-0.9623451816,0.2699539344
12323031,-0.9625556133,0.2699894894
01010131,-0.2573459844,0.9660881242
11010131,-0.2573680954,0.9661791274
02010131,-0.9987904560,0.0461013877
12010131,-0.9988515778,0.0461055919
03010131,-0.4279352638,-0.9033982887
13010131,-0.4280051899,-0.9035374434
00210131,0.9969442052,0.0750111597
10210131,0.9970437252,0.0750168934
01210131,0.2171741414,0.9758084118
11210131,0.2172053629,0.9759374434
03210131,0.4993479788,-0.8655607250
13210131,0.4994961960,-0.8658275950
00310131,0.9378215063,0.3465821765
10310131,0.9378950947,0.3466077157
01310131,-0.0071431107,0.9998825475
11310131,-0.0071426017,0.9999210836
02310131,-0.9470960962,0.3204144587
12310131,-0.9471638178,0.3204389468
01020131,-0.3301339752,0.9438054692
11020131,-0.3301494029,0.9438539685
02020131,-0.9999354129,0.0017318443
12020131,-0.9999618479,0.0017326511
03020131,-0.3364773454,-0.9415601606
13020131,-0.3364962131,-0.9416084796
00120131,0.8838677951,-0.4669300877
10120131,0.8840051854,-0.4670082465
02120131,-0.9720084008,-0.2341400685
12120131,-0.9720859770,-0.2341563080
03120131,-0.0623740973,-0.9979187752
13120131,-0.0623793034,-0.9979746256
00320131,0.8926736253,0.4499915938
10320131,0.8927952428,0.4500489048
01320131,-0.0554601316,0.9983417477
11320131,-0.0554615457,0.9983916010
02320131,-0.9696448535,0.2438060011
12320131,-0.9697149784,0.2438257052
01030131,-0.4049252039,0.9137282788
11030131,-0.4050139020,0.9139493553
02030131,-0.9991184053,-0.0358680222
12030131,-0.9992181710,-0.0358679377
03030131,-0.2727821207,-0.9616779573
13030131,-0.2728316944,-0.9618305750
00130131,0.9324315383,-0.3602751825
10130131,0.9325801960,-0.3603398362
02130131,-0.9510561466,-0.3079469000
12130131,-0.9511895664,-0.3079842869
03130131,-0.0142772652,-0.9997142870
13130131,-0.0142814989,-0.9997912154
00230131,0.9947110123,-0.0962932126
10230131,0.9949761413,-0.0963315763
01230131,0.5583016781,0.8269043072
11230131,0.5588725030,0.8276635640
03230131,0.1904985002,-0.9809001722
13230131,0.1905459054,-0.9812206765
00102131,0.9720084008,-0.2341400685
10102131,0.9720859770,-0.2341563080
02102131,-0.8838677951,-0.4669300877
12102131,-0.8840051854,-0.4670082465
03102131,0.0623740973,-0.9979187752
13102131,0.0623793034,-0.9979746256
00202131,0.9999354129,0.0017318443
10202131,0.9999618479,0.0017326511
01202131,0.3301339752,0.9438054692
11202131,0.3301494029,0.9438539685
03202131,0.3364773454,-0.9415601606
13202131,0.3364962131,-0.9416084796
00302131,0.9696448535,0.2438060011
10302131,0.9697149784,0.2438257052
01302131,0.0554601316,0.9983417477
11302131,0.0554615457,0.9983916010
02302131,-0.8926736253,0.4499915938
12302131,-0.8927952428,0.4500489048
01012131,-0.2171741414,0.9758084118
11012131,-0.2172053629,0.9759374434
02012131,-0.9969442052,0.0750111597
12012131,-0.9970437252,0.0750168934
03012131,-0.4993479788,-0.8655607250
13012131,-0.4994961960,-0.8658275950
00212131,0.9987904560,0.0461013877
10212131,0.9988515778,0.0461055919
01212131,0.2573459844,0.9660881242
11212131,0.2573680954,0.9661791274
03212131,0.4279352638,-0.9033982887
13212131,0.4280051899,-0.9035374434
00312131,0.9470960962,0.3204144587
10312131,0.9471638178,0.3204389468
01312131,0.0071431107,0.9998825475
11312131,0.0071426017,0.9999210836
02312131,-0.9378215063,0.3465821765
12312131,-0.9378950947,0.3466077157
01032131,-0.5583016781,0.8269043072
11032131,-0.5588725030,0.8276635640
02032131,-0.9947110123,-0.0962932126
12032131,-0.9949761413,-0.0963315763
03032131,-0.1904985002,-0.9809001722
13032131,-0.1905459054,-0.9812206765
00132131,0.9510561466,-0.3079469000
10132131,0.9511895664,-0.3079842869
02132131,-0.9324315383,-0.3602751825
12132131,-0.9325801960,-0.3603398362
03132131,0.0142772652,-0.9997142870
13132131,0.0142814989,-0.9997912154
00232131,0.9991184053,-0.0358680222
10232131,0.9992181710,-0.0358679377
01232131,0.4049252039,0.9137282788
11232131,0.4050139020,0.9139493553
03232131,0.2727821207,-0.9616779573
13232131,0.2728316944,-0.9618305750
00103131,0.9781362913,-0.2068290275
10103131,0.9782330354,-0.2068488461
02103131,-0.8526381894,-0.5213640470
12103131,-0.8528495391,-0.5214956074
03103131,0.0831010043,-0.9963569140
13103131,0.0831079349,-0.9964335498
00203131,0.9998858826,0.0101001756
10203131,0.9999123319,0.0101005734
01203131,0.3152351195,0.9488913068
11203131,0.3152502412,0.9489375455
03203131,0.3522480490,-0.9357681081
13203131,0.3522674652,-0.9358188831
00303131,0.9643516785,0.2640805417
10303131,0.9644096969,0.2640966703
01303131,0.0416089088,0.9990419807
11303131,0.0416103775,0.9990804801
02303131,-0.9083000427,0.4177756711
12303131,-0.9083867147,0.4178152165
01013131,-0.2390995169,0.9709017397
11013131,-0.2391085776,0.9709386285
02013131,-0.9982054544,0.0588197867
12013131,-0.9982318376,0.0588213637
03013131,-0.4582195253,-0.8886436547
13013131,-0.4582529637,-0.8887083181
00213131,0.9982054544,0.0588197867
10213131,0.9982318376,0.0588213637
01213131,0.2390995169,0.9709017397
11213131,0.2391085776,0.9709386285
03213131,0.4582195253,-0.8886436547
13213131,0.4582529637,-0.8887083181
00313131,0.9427512456,0.3333128937
10313131,0.9427754716,0.3333214626
01313131,-0.0000000000,0.9999684453
11313131,-0.0000000000,0.9999816723
02313131,-0.9427512456,0.3333128937
12313131,-0.9427754716,0.3333214626
01023131,-0.3152351195,0.9488913068
11023131,-0.3152502412,0.9489375455
02023131,-0.9998858826,0.0101001756
12023131,-0.9999123319,0.0101005734
03023131,-0.3522480490,-0.9357681081
13023131,-0.3522674652,-0.9358188831
00123131,0.8526381894,-0.5213640470
10123131,0.8528495391,-0.5214956074
02123131,-0.9781362913,-0.2068290275
12123131,-0.9782330354,-0.2068488461
03123131,-0.0831010043,-0.9963569140
13123131,-0.0831079349,-0.9964335498
00323131,0.9083000427,0.4177756711
10323131,0.9083867147,0.4178152165
01323131,-0.0416089088,0.9990419807
11323131,-0.0416103775,0.9990804801
02323131,-0.9643516785,0.2640805417
12323131,-0.9644096969,0.2640966703
01010231,-0.2627972456,0.9645694191
11010231,-0.2628093580,0.9646830675
02010231,-0.9989244781,0.0424351204
12010231,-0.9989964011,0.0424499214
03010231,-0.4195582034,-0.9072504072
13010231,-0.4196604155,-0.9074015825
00210231,0.9963397182,0.0814669984
10210231,0.9964802868,0.0814568013
01210231,0.2088376333,0.9775071825
11210231,0.2089027923,0.9776773502
03210231,0.5166427100,-0.8549482747
13210231,0.5168146608,-0.8553649801
00310231,0.9360716297,0.3511222966
10310231,0.9361711486,0.3511426372
01310231,-0.0095340240,0.9998366297
11310231,-0.0095267001,0.9998856747
02310231,-0.9484660888,0.3161915487
12310231,-0.9485472239,0.3162337947
01020231,-0.3327608707,0.9428828810
11020231,-0.3327695996,0.9429330527
02020231,-0.9999375522,0.0002907127
12020231,-0.9999634400,0.0002950920
03020231,-0.3338256750,-0.9425060045
13020231,-0.3338505249,-0.9425506433
00120231,0.8877494260,-0.4595701785
10120231,0.8878662780,-0.4596585154
02120231,-0.9710144418,-0.2382645679
12120231,-0.9710901831,-0.2382700401
03120231,-0.0593987296,-0.9981081763
13120231,-0.0594107279,-0.9981597882
00320231,0.8892241196,0.4567306694
10320231,0.8893598797,0.4567740809
01320231,-0.0582390902,0.9981789750
11320231,-0.0582335251,0.9982306220
02320231,-0.9706176650,0.2398863826
12320231,-0.9706863711,0.2399161123
01030231,-0.4157400418,0.9089712376
11030231,-0.4157895871,0.9091609047
02030231,-0.9989801431,-0.0407419040
12030231,-0.9990591422,-0.0407312863
03030231,-0.2653443297,-0.9638453488
13030231,-0.2653980488,-0.9639583516
00130231,0.9351998870,-0.3533491688
10130231,0.9352984195,-0.3534081278
02130231,-0.9491168510,-0.3141531183
12130231,-0.9492178933,-0.3141676491
03130231,-0.0106973975,-0.9998104692
13130231,-0.0107078093,-0.9998651755
00230231,0.9959989736,-0.0848370667
10230231,0.9961591471,-0.0848808272
01230231,0.5258744328,0.8490434901
11230231,0.5262403332,0.8494454651
03230231,0.2045722985,-0.9783384077
13230231,0.2045777541,-0.9785497222
00101231,0.9596302049,-0.2768282884
10101231,0.9600784138,-0.2770994127
02101231,-0.9152363243,-0.3984702364
12101231,-0.9159811420,-0.3985859363
03101231,0.0331002281,-0.9986919967
13101231,0.0330279569,-0.9990049610
00201231,0.9992423649,-0.0164539702
10201231,0.9994947279,-0.0165291887
01201231,0.3642404205,0.9298817752
11201231,0.3645796238,0.9303285091
03201231,0.3039915499,-0.9515137805
13201231,0.3040096133,-0.9519813653
00301231,0.9806759621,0.1808338654
10301231,0.9818510629,0.1807087846
01301231,0.1040213232,0.9921728502
11301231,0.1044165795,0.9931049397
02301231,-0.8049454553,0.5781376198
12301231,-0.8071995219,0.5811836558
01021231,-0.3446764279,0.9382206556
11021231,-0.3447040874,0.9384169584
02021231,-0.9997469672,-0.0061866493
12021231,-0.9998434888,-0.0061663867
03021231,-0.3220233114,-0.9462677293
13021231,-0.3221188864,-0.9464264009
00121231,0.9011568750,-0.4312224307
10121231,0.9014823451,-0.4314787293
02121231,-0.9663438527,-0.2549872835
12121231,-0.9665885457,-0.2549972352
03121231,-0.0476286243,-0.9984818943
13121231,-0.0476711423,-0.9986376503
00321231,0.8683306322,0.4924337187
10321231,0.8690348593,0.4926614886
01321231,-0.0725635715,0.9967790063
11321231,-0.0725308708,0.9970226377
02321231,-0.9746395150,0.2202442330
12321231,-0.9749403715,0.2203823903
01031231,-0.4466403058,0.8937228298
11031231,-0.4467269687,0.8940866951
02031231,-0.9982002677,-0.0541594930
12031231,-0.9983380268,-0.0541348420
03031231,-0.2455625842,-0.9688781168
13031231,-0.2456576991,-0.9690604702
00131231,0.9408849415,-0.3376795649
10131231,0.9410098950,-0.3377616624
02131231,-0.9440325751,-0.3288055135
12131231,-0.9441774146,-0.3288200474
03131231,-0.0024235454,-0.9998172132
13131231,-0.0024414748,-0.9998910077
00231231,0.9975685904,-0.0638391890
10231231,0.9977260384,-0.0638887391
01231231,0.4702953337,0.8812491571
11231231,0.4706095722,0.8815979993
03231231,0.2320236878,-0.9721464182
13231231,0.2320224745,-0.9723779718
00103231,0.9796225792,-0.1960201354
10103231,0.9800073897,-0.1961367447
02103231,-0.8355106425,-0.5446094808
12103231,-0.8364976100,-0.5451332739
03103231,0.0916643810,-0.9950104003
13103231,0.0916636809,-0.9953361044
00203231,0.9996795607,0.0129024004
10203231,0.9997787161,0.0128935286
01203231,0.3102749962,0.9501948397
11203231,0.3103483320,0.9503596038
03203231,0.3575481115,-0.9333644781
13203231,0.3576024901,-0.9335650541
00303231,0.9623451816,0.2699539344
10303231,0.9625556133,0.2699894894
01303231,0.0376769842,0.9989707434
11303231,0.0376963420,0.9991032468
02303231,-0.9117719933,0.4088181209
12303231,-0.9120508181,0.4089816430
01013231,-0.2424438793,0.9699027175
11013231,-0.2424571972,0.9700089203
02013231,-0.9982323695,0.0564052182
12013231,-0.9983048397,0.0564182041
03013231,-0.4522130159,-0.8913768629
13013231,-0.4523243061,-0.8915426331
00213231,0.9979270761,0.0613221163
10213231,0.9980069872,0.0613177504
01213231,0.2355671875,0.9715795754
11213231,0.2356066408,0.9716861542
03213231,0.4642467912,-0.8851035440
13213231,0.4643273809,-0.8853125144
00313231,0.9418370735,0.3355372679
10313231,0.9419102990,0.3355539642
01313231,-0.0012322379,0.9999078013
11313231,-0.0012277468,0.9999459375
02313231,-0.9434352587,0.3310242505
12313231,-0.9435017742,0.3310569001
01023231,-0.3190411836,0.9474556362
11023231,-0.3190630968,0.9475670559
02023231,-0.9998235182,0.0079021195
12023231,-0.9998839527,0.0079105827
03023231,-0.3479865861,-0.9371850159
13023231,-0.3480445961,-0.9372944544
00123231,0.8620672054,-0.5044201438
10123231,0.8624635084,-0.5047323389
02123231,-0.9761895779,-0.2145527603
12123231,-0.9764033867,-0.2145703336
03123231,-0.0769867738,-0.9966439957
13123231,-0.0770211168,-0.9968029129
00323231,0.9045093977,0.4251165752
10323231,0.9047369862,0.4251901457
01323231,-0.0449052042,0.9987653314
11323231,-0.0448973574,0.9988598104
02323231,-0.9654960336,0.2590819850
12323231,-0.9656308117,0.2591375190
01010102,-0.2590819850,0.9654960336
11010102,-0.2591375190,0.9656308117
02010102,-0.9987653314,0.0449052042
12010102,-0.9988598104,0.0448973574
03010102,-0.4251165752,-0.9045093977
13010102,-0.4251901457,-0.9047369862
00210102,0.9966439957,0.0769867738
10210102,0.9968029129,0.0770211168
01210102,0.2145527603,0.9761895779
11210102,0.2145703336,0.9764033867
03210102,0.5044201438,-0.8620672054
13210102,0.5047323389,-0.8624635084
00310102,0.9371850159,0.3479865861
10310102,0.9372944544,0.3480445961
01310102,-0.0079021195,0.9998235182
11310102,-0.0079105827,0.9998839527
02310102,-0.9474556362,0.3190411836
12310102,-0.9475670559,0.3190630968
01020102,-0.3310242505,0.9434352587
11020102,-0.3310569001,0.9435017742
02020102,-0.9999078013,0.0012322379
12020102,-0.9999459375,0.0012277468
03020102,-0.3355372679,-0.9418370735
13020102,-0.3355539642,-0.9419102990
00120102,0.8851035440,-0.4642467912
10120102,0.8853125144,-0.4643273809
02120102,-0.9715795754,-0.2355671875
12120102,-0.9716861542,-0.2356066408
03120102,-0.0613221163,-0.9979270761
13120102,-0.0613177504,-0.9980069872
00320102,0.8913768629,0.4522130159
10320102,0.8915426331,0.4523243061
01320102,-0.0564052182,0.9982323695
11320102,-0.0564182041,0.9983048397
02320102,-0.9699027175,0.2424438793
12320102,-0.9700089203,0.2424571972
01030102,-0.4088181209,0.9117719933
11030102,-0.4089816430,0.9120508181
02030102,-0.9989707434,-0.0376769842
12030102,-0.9991032468,-0.0376963420
03030102,-0.2699539344,-0.9623451816
13030102,-0.2699894894,-0.9625556133
00130102,0.9333644781,-0.3575481115
10130102,0.9335650541,-0.3576024901
02130102,-0.9501948397,-0.3102749962
12130102,-0.9503596038,-0.3103483320
03130102,-0.0129024004,-0.9996795607
13130102,-0.0128935286,-0.9997787161
00230102,0.9950104003,-0.0916643810
10230102,0.9953361044,-0.0916636809
01230102,0.5446094808,0.8355106425
11230102,0.5451332739,0.8364976100
03230102,0.1960201354,-0.9796225792
13230102,0.1961367447,-0.9800073897
00102102,0.9721464182,-0.2320236878
10102102,0.9723779718,-0.2320224745
02102102,-0.8812491571,-0.4702953337
12102102,-0.8815979993,-0.4706095722
03102102,0.0638391890,-0.9975685904
13102102,0.0638887391,-0.9977260384
00202102,0.9998172132,0.0024235454
10202102,0.9998910077,0.0024414748
01202102,0.3288055135,0.9440325751
11202102,0.3288200474,0.9441774146
03202102,0.3376795649,-0.9408849415
13202102,0.3377616624,-0.9410098950
00302102,0.9688781168,0.2455625842
10302102,0.9690604702,0.2456576991
01302102,0.0541594930,0.9982002677
11302102,0.0541348420,0.9983380268
02302102,-0.8937228298,0.4466403058
12302102,-0.8940866951,0.4467269687
01012102,-0.2202442330,0.9746395150
11012102,-0.2203823903,0.9749403715
02012102,-0.9967790063,0.0725635715
12012102,-0.9970226377,0.0725308708
03012102,-0.4924337187,-0.8683306322
13012102,-0.4926614886,-0.8690348593
00212102,0.9984818943,0.0476286243
10212102,0.9986376503,0.0476711423
01212102,0.2549872835,0.9663438527
11212102,0.2549972352,0.9665885457
03212102,0.4312224307,-0.9011568750
13212102,0.4314787293,-0.9014823451
00312102,0.9462677293,0.3220233114
10312102,0.9464264009,0.3221188864
01312102,0.0061866493,0.9997469672
11312102,0.0061663867,0.9998434888
02312102,-0.9382206556,0.3446764279
12312102,-0.9384169584,0.3447040874
01032102,-0.5781376198,0.8049454553
11032102,-0.5811836558,0.8071995219
02032102,-0.9921728502,-0.1040213232
12032102,-0.9931049397,-0.1044165795
03032102,-0.1808338654,-0.9806759621
13032102,-0.1807087846,-0.9818510629
00132102,0.9515137805,-0.3039915499
10132102,0.9519813653,-0.3040096133
02132102,-0.9298817752,-0.3642404205
12132102,-0.9303285091,-0.3645796238
03132102,0.0164539702,-0.9992423649
13132102,0.0165291887,-0.9994947279
00232102,0.9986919967,-0.0331002281
10232102,0.9990049610,-0.0330279569
01232102,0.3984702364,0.9152363243
11232102,0.3985859363,0.9159811420
03232102,0.2768282884,-0.9596302049
13232102,0.2770994127,-0.9600784138
00103102,0.9783384077,-0.2045722985
10103102,0.9785497222,-0.2045777541
02103102,-0.8490434901,-0.5258744328
12103102,-0.8494454651,-0.5262403332
03103102,0.0848370667,-0.9959989736
13103102,0.0848808272,-0.9961591471
00203102,0.9998104692,0.0106973975
10203102,0.9998651755,0.0107078093
01203102,0.3141531183,0.9491168510
11203102,0.3141676491,0.9492178933
03203102,0.3533491688,-0.9351998870
13203102,0.3534081278,-0.9352984195
00303102,0.9638453488,0.2653443297
10303102,0.9639583516,0.2653980488
01303102,0.0407419040,0.9989801431
11303102,0.0407312863,0.9990591422
02303102,-0.9089712376,0.4157400418
12303102,-0.9091609047,0.4157895871
01013102,-0.2398863826,0.9706176650
11013102,-0.2399161123,0.9706863711
02013102,-0.9981789750,0.0582390902
12013102,-0.9982306220,0.0582335251
03013102,-0.4567306694,-0.8892241196
13013102,-0.4567740809,-0.8893598797
00213102,0.9981081763,0.0593987296
10213102,0.9981597882,0.0594107279
01213102,0.2382645679,0.9710144418
11213102,0.2382700401,0.9710901831
03213102,0.4595701785,-0.8877494260
13213102,0.4596585154,-0.8878662780
00313102,0.9425060045,0.3338256750
10313102,0.9425506433,0.3338505249
01313102,-0.0002907127,0.9999375522
11313102,-0.0002950920,0.9999634400
02313102,-0.9428828810,0.3327608707
12313102,-0.9429330527,0.3327695996
01023102,-0.3161915487,0.9484660888
11023102,-0.3162337947,0.9485472239
02023102,-0.9998366297,0.0095340240
12023102,-0.9998856747,0.0095267001
03023102,-0.3511222966,-0.9360716297
13023102,-0.3511426372,-0.9361711486
00123102,0.8549482747,-0.5166427100
10123102,0.8553649801,-0.5168146608
02123102,-0.9775071825,-0.2088376333
12123102,-0.9776773502,-0.2089027923
03123102,-0.0814669984,-0.9963397182
13123102,-0.0814568013,-0.9964802868
00323102,0.9072504072,0.4195582034
10323102,0.9074015825,0.4196604155
01323102,-0.0424351204,0.9989244781
11323102,-0.0424499214,0.9989964011
02323102,-0.9645694191,0.2627972456
12323102,-0.9646830675,0.2628093580
01010202,-0.2640805417,0.9643516785
11010202,-0.2640966703,0.9644096969
02010202,-0.9990419807,0.0416089088
12010202,-0.9990804801,0.0416103775
03010202,-0.4177756711,-0.9083000427
13010202,-0.4178152165,-0.9083867147
00210202,0.9963569140,0.0831010043
10210202,0.9964335498,0.0831079349
01210202,0.2068290275,0.9781362913
11210202,0.2068488461,0.9782330354
03210202,0.5213640470,-0.8526381894
13210202,0.5214956074,-0.8528495391
00310202,0.9357681081,0.3522480490
10310202,0.9358188831,0.3522674652
01310202,-0.0101001756,0.9998858826
11310202,-0.0101005734,0.9999123319
02310202,-0.9488913068,0.3152351195
12310202,-0.9489375455,0.3152502412
01020202,-0.3333128937,0.9427512456
11020202,-0.3333214626,0.9427754716
02020202,-0.9999684453,-0.0000000000
12020202,-0.9999816723,-0.0000000000
03020202,-0.3333128937,-0.9427512456
13020202,-0.3333214626,-0.9427754716
00120202,0.8886436547,-0.4582195253
10120202,0.8887083181,-0.4582529637
02120202,-0.9709017397,-0.2390995169
12120202,-0.9709386285,-0.2391085776
03120202,-0.0588197867,-0.9982054544
13120202,-0.0588213637,-0.9982318376
00320202,0.8886436547,0.4582195253
10320202,0.8887083181,0.4582529637
01320202,-0.0588197867,0.9982054544
11320202,-0.0588213637,0.9982318376
02320202,-0.9709017397,0.2390995169
12320202,-0.9709386285,0.2391085776
01030202,-0.4177756711,0.9083000427
11030202,-0.4178152165,0.9083867147
02030202,-0.9990419807,-0.0416089088
12030202,-0.9990804801,-0.0416103775
03030202,-0.2640805417,-0.9643516785
13030202,-0.2640966703,-0.9644096969
00130202,0.9357681081,-0.3522480490
10130202,0.9358188831,-0.3522674652
02130202,-0.9488913068,-0.3152351195
12130202,-0.9489375455,-0.3152502412
03130202,-0.0101001756,-0.9998858826
13130202,-0.0101005734,-0.9999123319
00230202,0.9963569140,-0.0831010043
10230202,0.9964335498,-0.0831079349
01230202,0.5213640470,0.8526381894
11230202,0.5214956074,0.8528495391
03230202,0.2068290275,-0.9781362913
13230202,0.2068488461,-0.9782330354
00101202,0.9616779573,-0.2727821207
10101202,0.9618305750,-0.2728316944
02101202,-0.9137282788,-0.4049252039
12101202,-0.9139493553,-0.4050139020
03101202,0.0358680222,-0.9991184053
13101202,0.0358679377,-0.9992181710
00201202,0.9997142870,-0.0142772652
10201202,0.9997912154,-0.0142814989
01201202,0.3602751825,0.9324315383
11201202,0.3603398362,0.9325801960
03201202,0.3079469000,-0.9510561466
13201202,0.3079842869,-0.9511895664
00301202,0.9809001722,0.1904985002
10301202,0.9812206765,0.1905459054
01301202,0.0962932126,0.9947110123
11301202,0.0963315763,0.9949761413
02301202,-0.8269043072,0.5583016781
12301202,-0.8276635640,0.5588725030
01021202,-0.3465821765,0.9378215063
11021202,-0.3466077157,0.9378950947
02021202,-0.9998825475,-0.0071431107
12021202,-0.9999210836,-0.0071426017
03021202,-0.3204144587,-0.9470960962
13021202,-0.3204389468,-0.9471638178
00121202,0.9033982887,-0.4279352638
10121202,0.9035374434,-0.4280051899
02121202,-0.9660881242,-0.2573459844
12121202,-0.9661791274,-0.2573680954
03121202,-0.0461013877,-0.9987904560
13121202,-0.0461055919,-0.9988515778
00321202,0.8655607250,0.4993479788
10321202,0.8658275950,0.4994961960
01321202,-0.0750111597,0.9969442052
11321202,-0.0750168934,0.9970437252
02321202,-0.9758084118,0.2171741414
12321202,-0.9759374434,0.2172053629
01031202,-0.4499915938,0.8926736253
11031202,-0.4500489048,0.8927952428
02031202,-0.9983417477,-0.0554601316
12031202,-0.9983916010,-0.0554615457
03031202,-0.2438060011,-0.9696448535
13031202,-0.2438257052,-0.9697149784
00131202,0.9415601606,-0.3364773454
10131202,0.9416084796,-0.3364962131
02131202,-0.9438054692,-0.3301339752
12131202,-0.9438539685,-0.3301494029
03131202,-0.0017318443,-0.9999354129
13131202,-0.0017326511,-0.9999618479
00231202,0.9979187752,-0.0623740973
10231202,0.9979746256,-0.0623793034
01231202,0.4669300877,0.8838677951
11231202,0.4670082465,0.8840051854
03231202,0.2341400685,-0.9720084008
13231202,0.2341563080,-0.9720859770
00103202,0.9809001722,-0.1904985002
10103202,0.9812206765,-0.1905459054
02103202,-0.8269043072,-0.5583016781
12103202,-0.8276635640,-0.5588725030
03103202,0.0962932126,-0.9947110123
13103202,0.0963315763,-0.9949761413
00203202,0.9997142870,0.0142772652
10203202,0.9997912154,0.0142814989
01203202,0.3079469000,0.9510561466
11203202,0.3079842869,0.9511895664
03203202,0.3602751825,-0.9324315383
13203202,0.3603398362,-0.9325801960
00303202,0.9616779573,0.2727821207
10303202,0.9618305750,0.2728316944
01303202,0.0358680222,0.9991184053
11303202,0.0358679377,0.9992181710
02303202,-0.9137282788,0.4049252039
12303202,-0.9139493553,0.4050139020
01013202,-0.2438060011,0.9696448535
11013202,-0.2438257052,0.9697149784
02013202,-0.9983417477,0.0554601316
12013202,-0.9983916010,0.0554615457
03013202,-0.4499915938,-0.8926736253
13013202,-0.4500489048,-0.8927952428
00213202,0.9979187752,0.0623740973
10213202,0.9979746256,0.0623793034
01213202,0.2341400685,0.9720084008
11213202,0.2341563080,0.9720859770
03213202,0.4669300877,-0.8838677951
13213202,0.4670082465,-0.8840051854
00313202,0.9415601606,0.3364773454
10313202,0.9416084796,0.3364962131
01313202,-0.0017318443,0.9999354129
11313202,-0.0017326511,0.9999618479
02313202,-0.9438054692,0.3301339752
12313202,-0.9438539685,0.3301494029
01023202,-0.3204144587,0.9470960962
11023202,-0.3204389468,0.9471638178
02023202,-0.9998825475,0.0071431107
12023202,-0.9999210836,0.0071426017
03023202,-0.3465821765,-0.9378215063
13023202,-0.3466077157,-0.9378950947
00123202,0.8655607250,-0.4993479788
10123202,0.8658275950,-0.4994961960
02123202,-0.9758084118,-0.2171741414
12123202,-0.9759374434,-0.2172053629
03123202,-0.0750111597,-0.9969442052
13123202,-0.0750168934,-0.9970437252
00323202,0.9033982887,0.4279352638
10323202,0.9035374434,0.4280051899
01323202,-0.0461013877,0.9987904560
11323202,-0.0461055919,0.9988515778
02323202,-0.9660881242,0.2573459844
12323202,-0.9661791274,0.2573680954
01010302,-0.2699539344,0.9623451816
11010302,-0.2699894894,0.9625556133
02010302,-0.9989707434,0.0376769842
12010302,-0.9991032468,0.0376963420
03010302,-0.4088181209,-0.9117719933
13010302,-0.4089816430,-0.9120508181
00210302,0.9950104003,0.0916643810
10210302,0.9953361044,0.0916636809
01210302,0.1960201354,0.9796225792
11210302,0.1961367447,0.9800073897
03210302,0.5446094808,-0.8355106425
13210302,0.5451332739,-0.8364976100
00310302,0.9333644781,0.3575481115
10310302,0.9335650541,0.3576024901
01310302,-0.0129024004,0.9996795607
11310302,-0.0128935286,0.9997787161
02310302,-0.9501948397,0.3102749962
12310302,-0.9503596038,0.3103483320
01020302,-0.3355372679,0.9418370735
11020302,-0.3355539642,0.9419102990
02020302,-0.9999078013,-0.0012322379
12020302,-0.9999459375,-0.0012277468
03020302,-0.3310242505,-0.9434352587
13020302,-0.3310569001,-0.9435017742
00120302,0.8913768629,-0.4522130159
10120302,0.8915426331,-0.4523243061
02120302,-0.9699027175,-0.2424438793
12120302,-0.9700089203,-0.2424571972
03120302,-0.0564052182,-0.9982323695
13120302,-0.0564182041,-0.9983048397
00320302,0.8851035440,0.4642467912
10320302,0.8853125144,0.4643273809
01320302,-0.0613221163,0.9979270761
11320302,-0.0613177504,0.9980069872
02320302,-0.9715795754,0.2355671875
12320302,-0.9716861542,0.2356066408
01030302,-0.4251165752,0.9045093977
11030302,-0.4251901457,0.9047369862
02030302,-0.9987653314,-0.0449052042
12030302,-0.9988598104,-0.0448973574
03030302,-0.2590819850,-0.9654960336
13030302,-0.2591375190,-0.9656308117
00130302,0.9371850159,-0.3479865861
10130302,0.9372944544,-0.3480445961
02130302,-0.9474556362,-0.3190411836
12130302,-0.9475670559,-0.3190630968
03130302,-0.0079021195,-0.9998235182
13130302,-0.0079105827,-0.9998839527
00230302,0.9966439957,-0.0769867738
10230302,0.9968029129,-0.0770211168
01230302,0.5044201438,0.8620672054
11230302,0.5047323389,0.8624635084
03230302,0.2145527603,-0.9761895779
13230302,0.2145703336,-0.9764033867
00101302,0.9638453488,-0.2653443297
10101302,0.9639583516,-0.2653980488
02101302,-0.9089712376,-0.4157400418
12101302,-0.9091609047,-0.4157895871
03101302,0.0407419040,-0.9989801431
13101302,0.0407312863,-0.9990591422
00201302,0.9998104692,-0.0106973975
10201302,0.9998651755,-0.0107078093
01201302,0.3533491688,0.9351998870
11201302,0.3534081278,0.9352984195
03201302,0.3141531183,-0.9491168510
13201302,0.3141676491,-0.9492178933
00301302,0.9783384077,0.2045722985
10301302,0.9785497222,0.2045777541
01301302,0.0848370667,0.9959989736
11301302,0.0848808272,0.9961591471
02301302,-0.8490434901,0.5258744328
12301302,-0.8494454651,0.5262403332
01021302,-0.3511222966,0.9360716297
11021302,-0.3511426372,0.9361711486
02021302,-0.9998366297,-0.0095340240
12021302,-0.9998856747,-0.0095267001
03021302,-0.3161915487,-0.9484660888
13021302,-0.3162337947,-0.9485472239
00121302,0.9072504072,-0.4195582034
10121302,0.9074015825,-0.4196604155
02121302,-0.9645694191,-0.2627972456
12121302,-0.9646830675,-0.2628093580
03121302,-0.0424351204,-0.9989244781
13121302,-0.0424499214,-0.9989964011
00321302,0.8549482747,0.5166427100
10321302,0.8553649801,0.5168146608
01321302,-0.0814669984,0.9963397182
11321302,-0.0814568013,0.9964802868
02321302,-0.9775071825,0.2088376333
12321302,-0.9776773502,0.2089027923
01031302,-0.4567306694,0.8892241196
11031302,-0.4567740809,0.8893598797
02031302,-0.9981789750,-0.0582390902
12031302,-0.9982306220,-0.0582335251
03031302,-0.2398863826,-0.9706176650
13031302,-0.2399161123,-0.9706863711
00131302,0.9425060045,-0.3338256750
10131302,0.9425506433,-0.3338505249
02131302,-0.9428828810,-0.3327608707
12131302,-0.9429330527,-0.3327695996
03131302,-0.0002907127,-0.9999375522
13131302,-0.0002950920,-0.9999634400
00231302,0.9981081763,-0.0593987296
10231302,0.9981597882,-0.0594107279
01231302,0.4595701785,0.8877494260
11231302,0.4596585154,0.8878662780
03231302,0.2382645679,-0.9710144418
13231302,0.2382700401,-0.9710901831
00102302,0.9688781168,-0.2455625842
10102302,0.9690604702,-0.2456576991
02102302,-0.8937228298,-0.4466403058
12102302,-0.8940866951,-0.4467269687
03102302,0.0541594930,-0.9982002677
13102302,0.0541348420,-0.9983380268
00202302,0.9998172132,-0.0024235454
10202302,0.9998910077,-0.0024414748
01202302,0.3376795649,0.9408849415
11202302,0.3377616624,0.9410098950
03202302,0.3288055135,-0.9440325751
13202302,0.3288200474,-0.9441774146
00302302,0.9721464182,0.2320236878
10302302,0.9723779718,0.2320224745
01302302,0.0638391890,0.9975685904
11302302,0.0638887391,0.9977260384
02302302,-0.8812491571,0.4702953337
12302302,-0.8815979993,0.4706095722
01012302,-0.1808338654,0.9806759621
11012302,-0.1807087846,0.9818510629
02012302,-0.9921728502,0.1040213232
12012302,-0.9931049397,0.1044165795
03012302,-0.5781376198,-0.8049454553
13012302,-0.5811836558,-0.8071995219
00212302,0.9986919967,0.0331002281
10212302,0.9990049610,0.0330279569
01212302,0.2768282884,0.9596302049
11212302,0.2770994127,0.9600784138
03212302,0.3984702364,-0.9152363243
13212302,0.3985859363,-0.9159811420
00312302,0.9515137805,0.3039915499
10312302,0.9519813653,0.3040096133
01312302,0.0164539702,0.9992423649
11312302,0.0165291887,0.9994947279
02312302,-0.9298817752,0.3642404205
12312302,-0.9303285091,0.3645796238
01032302,-0.4924337187,0.8683306322
11032302,-0.4926614886,0.8690348593
02032302,-0.9967790063,-0.0725635715
12032302,-0.9970226377,-0.0725308708
03032302,-0.2202442330,-0.9746395150
13032302,-0.2203823903,-0.9749403715
00132302,0.9462677293,-0.3220233114
10132302,0.9464264009,-0.3221188864
02132302,-0.9382206556,-0.3446764279
12132302,-0.9384169584,-0.3447040874
03132302,0.0061866493,-0.9997469672
13132302,0.0061663867,-0.9998434888
00232302,0.9984818943,-0.0476286243
10232302,0.9986376503,-0.0476711423
01232302,0.4312224307,0.9011568750
11232302,0.4314787293,0.9014823451
03232302,0.2549872835,-0.9663438527
13232302,0.2549972352,-0.9665885457
00101012,0.9652301841,-0.2592444600
10101012,0.9652823559,-0.2595132719
02101012,-0.9043499409,-0.4246313174
12101012,-0.9047000352,-0.4243515639
03101012,0.0447520565,-0.9986327285
13101012,0.0445959719,-0.9987181042
00201012,0.9997324244,-0.0079956645
10201012,0.9997815665,-0.0080996481
01201012,0.3481018639,0.9369463292
11201012,0.3483344687,0.9369679124
03201012,0.3188212618,-0.9473525240
13201012,0.3186685267,-0.9475021768
00301012,0.9759481995,0.2141618078
10301012,0.9761968829,0.2138411738
01301012,0.0772170244,0.9963824995
11301012,0.0775049426,0.9964921187
02301012,-0.8610237198,0.5047043799
12301012,-0.8609346188,0.5056581058
01021012,-0.3571351619,0.9332142360
11021012,-0.3568916630,0.9335023429
02021012,-0.9995433106,-0.0127417881
12021012,-0.9996323763,-0.0125842519
03021012,-0.3104702633,-0.9498668995
13021012,-0.3107929342,-0.9499269750
00121012,0.9111465298,-0.4090986768
10121012,0.9111865582,-0.4096896741
02121012,-0.9621487142,-0.2695466875
12121012,-0.9624194696,-0.2692662623
03121012,-0.0378822270,-0.9987746183
13121012,-0.0381023442,-0.9988822009
00321012,0.8352309286,0.5422767969
10321012,0.8370096559,0.5413686307
01321012,-0.0911021362,0.9946161955
11321012,-0.0906209701,0.9949505679
02321012,-0.9789550751,0.1965440574
12321012,-0.9791785298,0.1972345324
01031012,-0.4637859575,0.8849836727
11031012,-0.4635492665,0.8853228626
02031012,-0.9978203411,-0.0611894917
12031012,-0.9978962370,-0.0610624306
03031012,-0.2357022604,-0.9713790125
13031012,-0.2359066856,-0.9714285702
00131012,0.9432959973,-0.3310984502
10131012,0.9433144258,-0.3312347336
02131012,-0.9417747712,-0.3353900118
12131012,-0.9418761632,-0.3352945529
03131012,0.0011719597,-0.9998525533
13131012,0.0011085712,-0.9998850634
00231012,0.9981194215,-0.0565141388
10231012,0.9981742503,-0.0566396755
01231012,0.4523600157,0.8909774486
11231012,0.4527318473,0.8909762754
03231012,0.2422438669,-0.9697931685
13231012,0.2420935296,-0.9699235169
00102012,0.9704757897,-0.2399650134
10102012,0.9704966147,-0.2401107988
02102012,-0.8891193914,-0.4564402917
12102012,-0.8893316763,-0.4562577526
03102012,0.0581577774,-0.9981011727
13102012,0.0580655231,-0.9981449888
00202012,0.9998957558,-0.0003293464
10202012,0.9999150253,-0.0003773523
01202012,0.3338693676,0.9424042288
11202012,0.3339699686,0.9424083578
03202012,0.3326632036,-0.9428314499
13202012,0.3325879156,-0.9428977140
00302012,0.9709233891,0.2381273528
10302012,0.9710104649,0.2380054319
01302012,0.0594713614,0.9980191059
11302012,0.0595706827,0.9980519397
02302012,-0.8874427388,0.4596533055
12302012,-0.8874137270,0.4599412129
01012012,-0.2042033126,0.9780634526
11012012,-0.2038455165,0.9782890784
02012012,-0.9957082333,0.0850521547
12012012,-0.9957966587,0.0853730558
03012012,-0.5260671281,-0.8478750886
13012012,-0.5271358761,-0.8476520113
00212012,0.9988564263,0.0406206902
10212012,0.9989194254,0.0404753677
01212012,0.2654661427,0.9636022282
11212012,0.2657137817,0.9636266010
03212012,0.4153488830,-0.9088031099
13212012,0.4150775030,-0.9090818380
00312012,0.9490063757,0.3139605678
10312012,0.9491347996,0.3138027793
01312012,0.0107771473,0.9997192925
11312012,0.0108814129,0.9997575699
02312012,-0.9349667281,0.3534388113
12312012,-0.9349667281,0.3536679698
01032012,-0.5157028250,0.8547024586
11032012,-0.5151982876,0.8554127471
02032012,-0.9961390958,-0.0812385282
12032012,-0.9962672862,-0.0809973403
03032012,-0.2090452207,-0.9771731837
13032012,-0.2093922142,-0.9772413916
00132012,0.9482872348,-0.3162756856
10132012,0.9483009807,-0.3164533801
02132012,-0.9359764490,-0.3509246171
12132012,-0.9361125840,-0.3507813181
03132012,0.0094592963,-0.9997598567
13132012,0.0093707187,-0.9997983102
00232012,0.9988046062,-0.0425392661
10232012,0.9988541174,-0.0426739156
01232012,0.4196835228,0.9068761381
11232012,0.4200400703,0.9068617921
03232012,0.2625860726,-0.9644411323
13232012,0.2624101054,-0.9645782694
00103012,0.9739861927,-0.2205633553
10103012,0.9740401709,-0.2212462674
02103012,-0.8677446274,-0.4909212685
12103012,-0.8688632344,-0.4898909726
03103012,0.0721945853,-0.9963853158
13103012,0.0717230368,-0.9965727215
00203012,0.9995774951,0.0060511182
10203012,0.9996377975,0.0058548023
01203012,0.3221587086,0.9458832358
11203012,0.3225445358,0.9458684071
03203012,0.3443044285,-0.9379932803
13203012,0.3439752188,-0.9382413490
00303012,0.9660166488,0.2545584412
10303012,0.9662805016,0.2541192228
01303012,0.0478327193,0.9981904194
11303012,0.0481620718,0.9982683970
02303012,-0.9002635072,0.4314117185
12303012,-0.9001158020,0.4322690511
01013012,-0.2316356607,0.9718103186
11013012,-0.2311925780,0.9720363502
02013012,-0.9972576765,0.0640325110
12013012,-0.9973179943,0.0643825804
03013012,-0.4704265031,-0.8802159102
13013012,-0.4714045208,-0.8799551055
00213012,0.9979617616,0.0539621421
10213012,0.9980522904,0.0536784770
01213012,0.2457341574,0.9684566274
11213012,0.2461723502,0.9684582567
03213012,0.4459023090,-0.8933502066
13213012,0.4453060006,-0.8938743162
00313012,0.9438491512,0.3285404319
10313012,0.9440201458,0.3282804945
01313012,0.0025221911,0.9996809476
11313012,0.0026799152,0.9997200177
02313012,-0.9405668863,0.3377720670
12313012,-0.9405345606,0.3380905886
01023012,-0.3031873074,0.9508455969
11023012,-0.3022635079,0.9513269343
02023012,-0.9987394436,0.0167604978
12023012,-0.9988270387,0.0173421809
03023012,-0.3644716593,-0.9286483780
13023012,-0.3656991973,-0.9283812955
00123012,0.7965110869,-0.5770641548
10123012,0.7919595949,-0.5845416058
02123012,-0.9786828696,-0.1790888756
12123012,-0.9795089909,-0.1765394111
03123012,-0.1049441999,-0.9900942443
13123012,-0.1072624055,-0.9901145127
00323012,0.9143349430,0.3970554856
10323012,0.9152817703,0.3957045248
01323012,-0.0326842471,0.9981092850
11323012,-0.0319957820,0.9982683970
02323012,-0.9585143458,0.2771740792
12323012,-0.9584059966,0.2783249738
01010212,-0.2651119113,0.9638390672
11010212,-0.2650515791,0.9639889623
02010212,-0.9989310854,0.0408817279
12010212,-0.9990103561,0.0409475425
03010212,-0.4160124251,-0.9087289277
13010212,-0.4162364373,-0.9088479095
00210212,0.9959374465,0.0845358045
10210212,0.9961179121,0.0844231602
01210212,0.2049170756,0.9781524748
11210212,0.2051210606,0.9783313086
03210212,0.5249058841,-0.8493123594
13210212,0.5248458567,-0.8500042664
00310212,0.9352147055,0.3531366282
10310212,0.9353564659,0.3530948825
01310212,-0.0105981071,0.9997817324
11310212,-0.0105554143,0.9998393658
02310212,-0.9490078280,0.3143081482
12310212,-0.9490823379,0.3144165759
01020212,-0.3337304183,0.9425092613
11020212,-0.3337094487,0.9425724521
02020212,-0.9999227801,-0.0002440026
12020212,-0.9999498026,-0.0002229949
03020212,-0.3328367390,-0.9428256514
13020212,-0.3328926481,-0.9428614883
00120212,0.8890360429,-0.4569191136
10120212,0.8891140462,-0.4570883089
02120212,-0.9706084424,-0.2397469205
12120212,-0.9706976611,-0.2397070276
03120212,-0.0583296290,-0.9981441449
13120212,-0.0583744518,-0.9981950860
00320212,0.8877967582,0.4593013419
10320212,0.8879840758,0.4592671226
01320212,-0.0593028923,0.9980842359
11320212,-0.0592639930,0.9981411489
02320212,-0.9709409676,0.2383856133
12320212,-0.9710023917,0.2384630625
01030212,-0.4192190768,0.9072906230
11030212,-0.4191630673,0.9075235630
02030212,-0.9988873060,-0.0423027527
12030212,-0.9989654271,-0.0422460882
03030212,-0.2629759232,-0.9644515283
13030212,-0.2630970555,-0.9645405611
00130212,0.9359518836,-0.3512704587
10130212,0.9360205195,-0.3513855715
02130212,-0.9484664977,-0.3160200814
12130212,-0.9485796872,-0.3159786183
03130212,-0.0096219994,-0.9998065343
13130212,-0.0096632688,-0.9998572548
00230212,0.9962348873,-0.0817101169
10230212,0.9963701763,-0.0818387524
01230212,0.5171878767,0.8542995246
11230212,0.5177508038,0.8545021852
03230212,0.2084977526,-0.9774684863
13230212,0.2083893277,-0.9776837207
00101212,0.9620907498,-0.2702763578
10101212,0.9622484033,-0.2705311167
02101212,-0.9117911820,-0.4081972637
12101212,-0.9122206891,-0.4080558618
03101212,0.0374354734,-0.9988812226
13101212,0.0373140446,-0.9990243595
00201212,0.9996024743,-0.0130782318
10201212,0.9997041468,-0.0131751159
01201212,0.3578365861,0.9330860071
11201212,0.3581002753,0.9332149678
03201212,0.3099285932,-0.9501659324
13201212,0.3098223079,-0.9503967345
00301212,0.9794597952,0.1952600495
10301212,0.9799437522,0.1949572307
01301212,0.0922164421,0.9947057406
11301212,0.0925656890,0.9950112428
02301212,-0.8336912591,0.5457851675
12301212,-0.8340481351,0.5473440886
01021212,-0.3477512636,0.9371846374
11021212,-0.3476931117,0.9373428015
02021212,-0.9997837362,-0.0077931734
12021212,-0.9998472521,-0.0077396006
03021212,-0.3192085331,-0.9473192632
13021212,-0.3193415271,-0.9473983440
00121212,0.9041812998,-0.4254326391
10121212,0.9043137243,-0.4257321105
02121212,-0.9654684483,-0.2588059692
12121212,-0.9656477163,-0.2587193623
03121212,-0.0450708869,-0.9986937278
13121212,-0.0451600212,-0.9987878443
00321212,0.8622386459,0.5034803401
10321212,0.8629099703,0.5033641493
01321212,-0.0766900406,0.9965604212
11321212,-0.0765611019,0.9967388744
02321212,-0.9759699113,0.2148954402
12321212,-0.9761459359,0.2151271460
01031212,-0.4518335750,0.8914140361
11031212,-0.4517649516,0.8916803306
02031212,-0.9981885823,-0.0562715433
12031212,-0.9982683970,-0.0562088061
03031212,-0.2426104913,-0.9697840386
13031212,-0.2427322096,-0.9698677141
00131212,0.9417423992,-0.3356453649
10131212,0.9417924128,-0.3357364533
02131212,-0.9434298108,-0.3308826464
12131212,-0.9435246229,-0.3308439066
03131212,-0.0013005169,-0.9998807133
13131212,-0.0013358140,-0.9999203910
00231212,0.9978615809,-0.0614606989
10231212,0.9979396639,-0.0615396126
01231212,0.4645252277,0.8847770160
11231212,0.4648166659,0.8848856384
03231212,0.2353517738,-0.9715489455
13231212,0.2352775716,-0.9716878771
00103212,0.9800162051,-0.1827929912
10103212,0.9810380109,-0.1836540352
02103212,-0.8081220356,-0.5724197752
12103212,-0.8122662512,-0.5729378022
03103212,0.1022585191,-0.9921252068
13103212,0.1018128668,-0.9931680940
00203212,0.9991751452,0.0159942199
10203212,0.9994386149,0.0158445438
01203212,0.3047268931,0.9511360411
11203212,0.3051310949,0.9514941859
03203212,0.3632751859,-0.9300927693
13203212,0.3631745265,-0.9307281331
00303212,0.9597280711,0.2759043582
10303212,0.9603166624,0.2757450283
01303212,0.0336581109,0.9985716991
11303212,0.0338642209,0.9988852784
02303212,-0.9144843064,0.3995810852
12303212,-0.9149884469,0.4003074455
01013212,-0.2451919395,0.9688899476
11013212,-0.2451110012,0.9691244915
02013212,-0.9981323807,0.0544027108
12013212,-0.9982683970,0.0545031596
03013212,-0.4471638069,-0.8932960941
13013212,-0.4475560627,-0.8935222283
00213212,0.9975269775,0.0635458296
10213212,0.9976993978,0.0634501810
01213212,0.2323998290,0.9719688085
11213212,0.2325998500,0.9721605420
03213212,0.4694882423,-0.8814881283
13213212,0.4694444188,-0.8820458809
00313212,0.9409208756,0.3374129839
10313212,0.9410956063,0.3373719173
01313212,-0.0022898311,0.9997888285
11313212,-0.0022402961,0.9998654708
02313212,-0.9438960449,0.3290292636
12313212,-0.9440031617,0.3291677511
01023212,-0.3216873213,0.9462968701
11023212,-0.3216253719,0.9465166674
02023212,-0.9997026906,0.0063607806
12023212,-0.9998024745,0.0064305169
03023212,-0.3449753739,-0.9380177169
13023212,-0.3451756890,-0.9381587580
00123212,0.8673843183,-0.4934033984
10123212,0.8677757961,-0.4942407260
02123212,-0.9746228881,-0.2196398949
12123212,-0.9750033063,-0.2194843996
03123212,-0.0729894289,-0.9966353716
13123212,-0.0731830795,-0.9968722174
00323212,0.9013162231,0.4304879915
10323212,0.9018173441,0.4304128233
01323212,-0.0473405177,0.9984272726
11323212,-0.0472371703,0.9985961010
02323212,-0.9661323595,0.2553789358
12323212,-0.9663292871,0.2556062682
01010312,-0.2724705083,0.9616082909
11010312,-0.2723392696,0.9618152716
02010312,-0.9990173783,0.0360390288
12010312,-0.9991147411,0.0361564807
03010312,-0.4052138580,-0.9133517712
13010312,-0.4055613234,-0.9134626391
00210312,0.9945114729,0.0958015639
10210312,0.9948124727,0.0955316196
01210312,0.1909990826,0.9804976250
11210312,0.1914175951,0.9807530615
03210312,0.5564374450,-0.8271227007
13210312,0.5561122870,-0.8285115762
00310312,0.9323924164,0.3599555857
10310312,0.9326124387,0.3598446443
01310312,-0.0141412837,0.9996439400
11310312,-0.0140553653,0.9997237094
02310312,-0.9508574114,0.3081375892
12310312,-0.9509433842,0.3083303193
01020312,-0.3363751230,0.9415430202
11020312,-0.3363359586,0.9416128745
02020312,-0.9999097021,-0.0016856647
12020312,-0.9999365730,-0.0016549014
03020312,-0.3302013635,-0.9437292718
13020312,-0.3302744033,-0.9437583834
00120312,0.8924502457,-0.4501413602
10120312,0.8925008807,-0.4503433077
02120312,-0.9696066696,-0.2436654501
12120312,-0.9696990015,-0.2436008979
03120312,-0.0555442276,-0.9982881092
13120312,-0.0556052864,-0.9983353207
00320312,0.8838614372,0.4666146606
10320312,0.8840887487,0.4665277507
01320312,-0.0622729860,0.9978705924
11320312,-0.0622116073,0.9979314603
02320312,-0.9719011651,0.2342565058
12320312,-0.9719577753,0.2343648185
01030312,-0.4276241603,0.9033746330
11030312,-0.4275252330,0.9035956509
02030312,-0.9987344987,-0.0459920854
12030312,-0.9987996918,-0.0459224990
03030312,-0.2574793860,-0.9659560186
13030312,-0.2576110106,-0.9660188575
00130312,0.9377013055,-0.3466820953
10130312,0.9377428593,-0.3467964011
02130312,-0.9470679879,-0.3202727668
12130312,-0.9471642967,-0.3202149495
03130312,-0.0072098354,-0.9998434726
13130312,-0.0072559844,-0.9998820478
00230312,0.9968307908,-0.0751762008
10230312,0.9969219849,-0.0753029051
01230312,0.4996519725,0.8650278710
11230312,0.5001235110,0.8651104037
03230312,0.2169200097,-0.9757279331
13230312,0.2167940660,-0.9758930524
00101312,0.9642617521,-0.2641632418
10101312,0.9642993356,-0.2642525066
02101312,-0.9082754520,-0.4175840403
12101312,-0.9084117325,-0.4175143483
03101312,0.0415409978,-0.9990033009
13101312,0.0414939457,-0.9990435834
00201312,0.9998568303,-0.0101453324
10201312,0.9998827516,-0.0101791438
01201312,0.3523147229,0.9356801693
11201312,0.3523982982,0.9357063559
03201312,0.3151392236,-0.9488677930
13201312,0.3150959386,-0.9489330719
00301312,0.9780664961,0.2066409947
10301312,0.9781882855,0.2065382890
01301312,0.0832256457,0.9962625501
11301312,0.0833297314,0.9963303907
02301312,-0.8521838493,0.5215866019
12301312,-0.8522280421,0.5219865509
01021312,-0.3521401089,0.9357478098
11021312,-0.3520963480,0.9358223664
02021312,-0.9998585741,-0.0100542242
12021312,-0.9998853533,-0.0100217604
03021312,-0.3152987051,-0.9488163204
13021312,-0.3153712049,-0.9488434792
00121312,0.9081399933,-0.4178829277
10121312,0.9081769031,-0.4180302838
02121312,-0.9643179494,-0.2639635643
12121312,-0.9643957082,-0.2639073871
03121312,-0.0416736355,-0.9989986259
13121312,-0.0417230430,-0.9990350853
00321312,0.8526416974,0.5208618055
10321312,0.8530138346,0.5207309376
01321312,-0.0829618112,0.9962879516
11321312,-0.0828738054,0.9963725910
02321312,-0.9779999809,0.2069745796
12321312,-0.9780714572,0.2071141700
01031312,-0.4580725986,0.8886324519
11031312,-0.4580250396,0.8887386428
02031312,-0.9981800935,-0.0587726692
12031312,-0.9982083438,-0.0587412352
03031312,-0.2391534047,-0.9708468648
13031312,-0.2392085957,-0.9708722694
00131312,0.9427106704,-0.3333454914
10131312,0.9427240747,-0.3333843871
02131312,-0.9427401990,-0.3332620385
12131312,-0.9427750695,-0.3332402339
03131312,-0.0000227832,-0.9999543533
13131312,-0.0000393533,-0.9999675339
00231312,0.9981745969,-0.0588635528
10231312,0.9981989197,-0.0588982245
01231312,0.4582952299,0.8885170530
11231312,0.4584097355,0.8885395394
03231312,0.2390263133,-0.9708780131
13231312,0.2389890830,-0.9709261436
00102312,0.9695333020,-0.2439053221
10102312,0.9695782368,-0.2440173159
02102312,-0.8926383201,-0.4497183318
12102312,-0.8928361757,-0.4496167221
03102312,0.0553724736,-0.9982891105
13102312,0.0553084800,-0.9983413032
00202312,0.9999047492,-0.0017766110
10202312,0.9999304010,-0.0018122143
01202312,0.3365399043,0.9414740510
11202312,0.3366225890,0.9414980381
03202312,0.3300331332,-0.9437784340
13202312,0.3299849250,-0.9438477265
00302312,0.9719504120,0.2339880621
10302312,0.9720502478,0.2339021673
01302312,0.0624647955,0.9978477980
11302312,0.0625437802,0.9978974007
02302312,-0.8835801774,0.4670805648
12302312,-0.8836157890,0.4673411621
01012312,-0.1898909807,0.9806194781
11012312,-0.1895053077,0.9810092615
02012312,-0.9943438520,0.0967079585
12012312,-0.9945613710,0.0971072306
03012312,-0.5589619278,-0.8250528760
13012312,-0.5605799608,-0.8250430025
00212312,0.9990066169,0.0356957211
10212312,0.9991076306,0.0355625249
01212312,0.2729902881,0.9614212939
11212312,0.2732445131,0.9615097586
03212312,0.4044441861,-0.9136344755
13212312,0.4042395846,-0.9139764511
00312312,0.9509708197,0.3076743042
10312312,0.9511563723,0.3075332382
01312312,0.0144054713,0.9996204279
11312312,0.0145131170,0.9996928503
02312312,-0.9321523761,0.3604592962
12312312,-0.9322163249,0.3607249461
01032312,-0.4987263066,0.8655257256
11032312,-0.4985312470,0.8659844964
02032312,-0.9968455437,-0.0748331903
12032312,-0.9969529663,-0.0747104843
03032312,-0.2173626873,-0.9756136302
13032312,-0.2175608902,-0.9757029830
00132312,0.9469796446,-0.3205045214
10132312,0.9470160335,-0.3206170719
02132312,-0.9377850575,-0.3464272259
12132312,-0.9378922103,-0.3463575416
03132312,0.0070771533,-0.9998394773
13132312,0.0070266578,-0.9998776084
00232312,0.9987160813,-0.0462022860
10232312,0.9987721913,-0.0462861009
01232312,0.4280986052,0.9031246326
11232312,0.4283504648,0.9031736700
03232312,0.2571646395,-0.9660264363
13232312,0.2570685381,-0.9661468512
00101032,0.9660166488,-0.2545584412
10101032,0.9662805016,-0.2541192228
02101032,-0.9002635072,-0.4314117185
12101032,-0.9001158020,-0.4322690511
03101032,0.0478327193,-0.9981904194
13101032,0.0481620718,-0.9982683970
00201032,0.9995774951,-0.0060511182
10201032,0.9996377975,-0.0058548023
01201032,0.3443044285,0.9379932803
11201032,0.3439752188,0.9382413490
03201032,0.3221587086,-0.9458832358
13201032,0.3225445358,-0.9458684071
00301032,0.9739861927,0.2205633553
10301032,0.9740401709,0.2212462674
01301032,0.0721945853,0.9963853158
11301032,0.0717230368,0.9965727215
02301032,-0.8677446274,0.4909212685
12301032,-0.8688632344,0.4898909726
01021032,-0.3644716593,0.9286483780
11021032,-0.3656991973,0.9283812955
02021032,-0.9987394436,-0.0167604978
12021032,-0.9988270387,-0.0173421809
03021032,-0.3031873074,-0.9508455969
13021032,-0.3022635079,-0.9513269343
00121032,0.9143349430,-0.3970554856
10121032,0.9152817703,-0.3957045248
02121032,-0.9585143458,-0.2771740792
12121032,-0.9584059966,-0.2783249738
03121032,-0.0326842471,-0.9981092850
13121032,-0.0319957820,-0.9982683970
00321032,0.7965110869,0.5770641548
10321032,0.7919595949,0.5845416058
01321032,-0.1049441999,0.9900942443
11321032,-0.1072624055,0.9901145127
02321032,-0.9786828696,0.1790888756
12321032,-0.9795089909,0.1765394111
01031032,-0.4704265031,0.8802159102
11031032,-0.4714045208,0.8799551055
02031032,-0.9972576765,-0.0640325110
12031032,-0.9973179943,-0.0643825804
03031032,-0.2316356607,-0.9718103186
13031032,-0.2311925780,-0.9720363502
00131032,0.9438491512,-0.3285404319
10131032,0.9440201458,-0.3282804945
02131032,-0.9405668863,-0.3377720670
12131032,-0.9405345606,-0.3380905886
03131032,0.0025221911,-0.9996809476
13131032,0.0026799152,-0.9997200177
00231032,0.9979617616,-0.0539621421
10231032,0.9980522904,-0.0536784770
01231032,0.4459023090,0.8933502066
11231032,0.4453060006,0.8938743162
03231032,0.2457341574,-0.9684566274
13231032,0.2461723502,-0.9684582567
00102032,0.9709233891,-0.2381273528
10102032,0.9710104649,-0.2380054319
02102032,-0.8874427388,-0.4596533055
12102032,-0.8874137270,-0.4599412129
03102032,0.0594713614,-0.9980191059
13102032,0.0595706827,-0.9980519397
00202032,0.9998957558,0.0003293464
10202032,0.9999150253,0.0003773523
01202032,0.3326632036,0.9428314499
11202032,0.3325879156,0.9428977140
03202032,0.3338693676,-0.9424042288
13202032,0.3339699686,-0.9424083578
00302032,0.9704757897,0.2399650134
10302032,0.9704966147,0.2401107988
01302032,0.0581577774,0.9981011727
11302032,0.0580655231,0.9981449888
02302032,-0.8891193914,0.4564402917
12302032,-0.8893316763,0.4562577526
01012032,-0.2090452207,0.9771731837
11012032,-0.2093922142,0.9772413916
02012032,-0.9961390958,0.0812385282
12012032,-0.9962672862,0.0809973403
03012032,-0.5157028250,-0.8547024586
13012032,-0.5151982876,-0.8554127471
00212032,0.9988046062,0.0425392661
10212032,0.9988541174,0.0426739156
01212032,0.2625860726,0.9644411323
11212032,0.2624101054,0.9645782694
03212032,0.4196835228,-0.9068761381
13212032,0.4200400703,-0.9068617921
00312032,0.9482872348,0.3162756856
10312032,0.9483009807,0.3164533801
01312032,0.0094592963,0.9997598567
11312032,0.0093707187,0.9997983102
02312032,-0.9359764490,0.3509246171
12312032,-0.9361125840,0.3507813181
01032032,-0.5260671281,0.8478750886
11032032,-0.5271358761,0.8476520113
02032032,-0.9957082333,-0.0850521547
12032032,-0.9957966587,-0.0853730558
03032032,-0.2042033126,-0.9780634526
13032032,-0.2038455165,-0.9782890784
00132032,0.9490063757,-0.3139605678
10132032,0.9491347996,-0.3138027793
02132032,-0.9349667281,-0.3534388113
12132032,-0.9349667281,-0.3536679698
03132032,0.0107771473,-0.9997192925
13132032,0.0108814129,-0.9997575699
00232032,0.9988564263,-0.0406206902
10232032,0.9989194254,-0.0404753677
01232032,0.4153488830,0.9088031099
11232032,0.4150775030,0.9090818380
03232032,0.2654661427,-0.9636022282
13232032,0.2657137817,-0.9636266010
00103032,0.9759481995,-0.2141618078
10103032,0.9761968829,-0.2138411738
02103032,-0.8610237198,-0.5047043799
12103032,-0.8609346188,-0.5056581058
03103032,0.0772170244,-0.9963824995
13103032,0.0775049426,-0.9964921187
00203032,0.9997324244,0.0079956645
10203032,0.9997815665,0.0080996481
01203032,0.3188212618,0.9473525240
11203032,0.3186685267,0.9475021768
03203032,0.3481018639,-0.9369463292
13203032,0.3483344687,-0.9369679124
00303032,0.9652301841,0.2592444600
10303032,0.9652823559,0.2595132719
01303032,0.0447520565,0.9986327285
11303032,0.0445959719,0.9987181042
02303032,-0.9043499409,0.4246313174
12303032,-0.9047000352,0.4243515639
01013032,-0.2357022604,0.9713790125
11013032,-0.2359066856,0.9714285702
02013032,-0.9978203411,0.0611894917
12013032,-0.9978962370,0.0610624306
03013032,-0.4637859575,-0.8849836727
13013032,-0.4635492665,-0.8853228626
00213032,0.9981194215,0.0565141388
10213032,0.9981742503,0.0566396755
01213032,0.2422438669,0.9697931685
11213032,0.2420935296,0.9699235169
03213032,0.4523600157,-0.8909774486
13213032,0.4527318473,-0.8909762754
00313032,0.9432959973,0.3310984502
10313032,0.9433144258,0.3312347336
01313032,0.0011719597,0.9998525533
11313032,0.0011085712,0.9998850634
02313032,-0.9417747712,0.3353900118
12313032,-0.9418761632,0.3352945529
01023032,-0.3104702633,0.9498668995
11023032,-0.3107929342,0.9499269750
02023032,-0.9995433106,0.0127417881
12023032,-0.9996323763,0.0125842519
03023032,-0.3571351619,-0.9332142360
13023032,-0.3568916630,-0.9335023429
00123032,0.8352309286,-0.5422767969
10123032,0.8370096559,-0.5413686307
02123032,-0.9789550751,-0.1965440574
12123032,-0.9791785298,-0.1972345324
03123032,-0.0911021362,-0.9946161955
13123032,-0.0906209701,-0.9949505679
00323032,0.9111465298,0.4090986768
10323032,0.9111865582,0.4096896741
01323032,-0.0378822270,0.9987746183
11323032,-0.0381023442,0.9988822009
02323032,-0.9621487142,0.2695466875
12323032,-0.9624194696,0.2692662623
01010132,-0.2574793860,0.9659560186
11010132,-0.2576110106,0.9660188575
02010132,-0.9987344987,0.0459920854
12010132,-0.9987996918,0.0459224990
03010132,-0.4276241603,-0.9033746330
13010132,-0.4275252330,-0.9035956509
00210132,0.9968307908,0.0751762008
10210132,0.9969219849,0.0753029051
01210132,0.2169200097,0.9757279331
11210132,0.2167940660,0.9758930524
03210132,0.4996519725,-0.8650278710
13210132,0.5001235110,-0.8651104037
00310132,0.9377013055,0.3466820953
10310132,0.9377428593,0.3467964011
01310132,-0.0072098354,0.9998434726
11310132,-0.0072559844,0.9998820478
02310132,-0.9470679879,0.3202727668
12310132,-0.9471642967,0.3202149495
01020132,-0.3302013635,0.9437292718
11020132,-0.3302744033,0.9437583834
02020132,-0.9999097021,0.0016856647
12020132,-0.9999365730,0.0016549014
03020132,-0.3363751230,-0.9415430202
13020132,-0.3363359586,-0.9416128745
00120132,0.8838614372,-0.4666146606
10120132,0.8840887487,-0.4665277507
02120132,-0.9719011651,-0.2342565058
12120132,-0.9719577753,-0.2343648185
03120132,-0.0622729860,-0.9978705924
13120132,-0.0622116073,-0.9979314603
00320132,0.8924502457,0.4501413602
10320132,0.8925008807,0.4503433077
01320132,-0.0555442276,0.9982881092
11320132,-0.0556052864,0.9983353207
02320132,-0.9696066696,0.2436654501
12320132,-0.9696990015,0.2436008979
01030132,-0.4052138580,0.9133517712
11030132,-0.4055613234,0.9134626391
02030132,-0.9990173783,-0.0360390288
12030132,-0.9991147411,-0.0361564807
03030132,-0.2724705083,-0.9616082909
13030132,-0.2723392696,-0.9618152716
00130132,0.9323924164,-0.3599555857
10130132,0.9326124387,-0.3598446443
02130132,-0.9508574114,-0.3081375892
12130132,-0.9509433842,-0.3083303193
03130132,-0.0141412837,-0.9996439400
13130132,-0.0140553653,-0.9997237094
00230132,0.9945114729,-0.0958015639
10230132,0.9948124727,-0.0955316196
01230132,0.5564374450,0.8271227007
11230132,0.5561122870,0.8285115762
03230132,0.1909990826,-0.9804976250
13230132,0.1914175951,-0.9807530615
00102132,0.9719504120,-0.2339880621
10102132,0.9720502478,-0.2339021673
02102132,-0.8835801774,-0.4670805648
12102132,-0.8836157890,-0.4673411621
03102132,0.0624647955,-0.9978477980
13102132,0.0625437802,-0.9978974007
00202132,0.9999047492,0.0017766110
10202132,0.9999304010,0.0018122143
01202132,0.3300331332,0.9437784340
11202132,0.3299849250,0.9438477265
03202132,0.3365399043,-0.9414740510
13202132,0.3366225890,-0.9414980381
00302132,0.9695333020,0.2439053221
10302132,0.9695782368,0.2440173159
01302132,0.0553724736,0.9982891105
11302132,0.0553084800,0.9983413032
02302132,-0.8926383201,0.4497183318
12302132,-0.8928361757,0.4496167221
01012132,-0.2173626873,0.9756136302
11012132,-0.2175608902,0.9757029830
02012132,-0.9968455437,0.0748331903
12012132,-0.9969529663,0.0747104843
03012132,-0.4987263066,-0.8655257256
13012132,-0.4985312470,-0.8659844964
00212132,0.9987160813,0.0462022860
10212132,0.9987721913,0.0462861009
01212132,0.2571646395,0.9660264363
11212132,0.2570685381,0.9661468512
03212132,0.4280986052,-0.9031246326
13212132,0.4283504648,-0.9031736700
00312132,0.9469796446,0.3205045214
10312132,0.9470160335,0.3206170719
01312132,0.0070771533,0.9998394773
11312132,0.0070266578,0.9998776084
02312132,-0.9377850575,0.3464272259
12312132,-0.9378922103,0.3463575416
01032132,-0.5589619278,0.8250528760
11032132,-0.5605799608,0.8250430025
02032132,-0.9943438520,-0.0967079585
12032132,-0.9945613710,-0.0971072306
03032132,-0.1898909807,-0.9806194781
13032132,-0.1895053077,-0.9810092615
00132132,0.9509708197,-0.3076743042
10132132,0.9511563723,-0.3075332382
02132132,-0.9321523761,-0.3604592962
12132132,-0.9322163249,-0.3607249461
03132132,0.0144054713,-0.9996204279
13132132,0.0145131170,-0.9996928503
00232132,0.9990066169,-0.0356957211
10232132,0.9991076306,-0.0355625249
01232132,0.4044441861,0.9136344755
11232132,0.4042395846,0.9139764511
03232132,0.2729902881,-0.9614212939
13232132,0.2732445131,-0.9615097586
00103132,0.9780664961,-0.2066409947
10103132,0.9781882855,-0.2065382890
02103132,-0.8521838493,-0.5215866019
12103132,-0.8522280421,-0.5219865509
03103132,0.0832256457,-0.9962625501
13103132,0.0833297314,-0.9963303907
00203132,0.9998568303,0.0101453324
10203132,0.9998827516,0.0101791438
01203132,0.3151392236,0.9488677930
11203132,0.3150959386,0.9489330719
03203132,0.3523147229,-0.9356801693
13203132,0.3523982982,-0.9357063559
00303132,0.9642617521,0.2641632418
10303132,0.9642993356,0.2642525066
01303132,0.0415409978,0.9990033009
11303132,0.0414939457,0.9990435834
02303132,-0.9082754520,0.4175840403
12303132,-0.9084117325,0.4175143483
01013132,-0.2391534047,0.9708468648
11013132,-0.2392085957,0.9708722694
02013132,-0.9981800935,0.0587726692
12013132,-0.9982083438,0.0587412352
03013132,-0.4580725986,-0.8886324519
13013132,-0.4580250396,-0.8887386428
00213132,0.9981745969,0.0588635528
10213132,0.9981989197,0.0588982245
01213132,0.2390263133,0.9708780131
11213132,0.2389890830,0.9709261436
03213132,0.4582952299,-0.8885170530
13213132,0.4584097355,-0.8885395394
00313132,0.9427106704,0.3333454914
10313132,0.9427240747,0.3333843871
01313132,-0.0000227832,0.9999543533
11313132,-0.0000393533,0.9999675339
02313132,-0.9427401990,0.3332620385
12313132,-0.9427750695,0.3332402339
01023132,-0.3152987051,0.9488163204
11023132,-0.3153712049,0.9488434792
02023132,-0.9998585741,0.0100542242
12023132,-0.9998853533,0.0100217604
03023132,-0.3521401089,-0.9357478098
13023132,-0.3520963480,-0.9358223664
00123132,0.8526416974,-0.5208618055
10123132,0.8530138346,-0.5207309376
02123132,-0.9779999809,-0.2069745796
12123132,-0.9780714572,-0.2071141700
03123132,-0.0829618112,-0.9962879516
13123132,-0.0828738054,-0.9963725910
00323132,0.9081399933,0.4178829277
10323132,0.9081769031,0.4180302838
01323132,-0.0416736355,0.9989986259
11323132,-0.0417230430,0.9990350853
02323132,-0.9643179494,0.2639635643
12323132,-0.9643957082,0.2639073871
01010232,-0.2629759232,0.9644515283
11010232,-0.2630970555,0.9645405611
02010232,-0.9988873060,0.0423027527
12010232,-0.9989654271,0.0422460882
03010232,-0.4192190768,-0.9072906230
13010232,-0.4191630673,-0.9075235630
00210232,0.9962348873,0.0817101169
10210232,0.9963701763,0.0818387524
01210232,0.2084977526,0.9774684863
11210232,0.2083893277,0.9776837207
03210232,0.5171878767,-0.8542995246
13210232,0.5177508038,-0.8545021852
00310232,0.9359518836,0.3512704587
10310232,0.9360205195,0.3513855715
01310232,-0.0096219994,0.9998065343
11310232,-0.0096632688,0.9998572548
02310232,-0.9484664977,0.3160200814
12310232,-0.9485796872,0.3159786183
01020232,-0.3328367390,0.9428256514
11020232,-0.3328926481,0.9428614883
02020232,-0.9999227801,0.0002440026
12020232,-0.9999498026,0.0002229949
03020232,-0.3337304183,-0.9425092613
13020232,-0.3337094487,-0.9425724521
00120232,0.8877967582,-0.4593013419
10120232,0.8879840758,-0.4592671226
02120232,-0.9709409676,-0.2383856133
12120232,-0.9710023917,-0.2384630625
03120232,-0.0593028923,-0.9980842359
13120232,-0.0592639930,-0.9981411489
00320232,0.8890360429,0.4569191136
10320232,0.8891140462,0.4570883089
01320232,-0.0583296290,0.9981441449
11320232,-0.0583744518,0.9981950860
02320232,-0.9706084424,0.2397469205
12320232,-0.9706976611,0.2397070276
01030232,-0.4160124251,0.9087289277
11030232,-0.4162364373,0.9088479095
02030232,-0.9989310854,-0.0408817279
12030232,-0.9990103561,-0.0409475425
03030232,-0.2651119113,-0.9638390672
13030232,-0.2650515791,-0.9639889623
00130232,0.9352147055,-0.3531366282
10130232,0.9353564659,-0.3530948825
02130232,-0.9490078280,-0.3143081482
12130232,-0.9490823379,-0.3144165759
03130232,-0.0105981071,-0.9997817324
13130232,-0.0105554143,-0.9998393658
00230232,0.9959374465,-0.0845358045
10230232,0.9961179121,-0.0844231602
01230232,0.5249058841,0.8493123594
11230232,0.5248458567,0.8500042664
03230232,0.2049170756,-0.9781524748
13230232,0.2051210606,-0.9783313086
00101232,0.9597280711,-0.2759043582
10101232,0.9603166624,-0.2757450283
02101232,-0.9144843064,-0.3995810852
12101232,-0.9149884469,-0.4003074455
03101232,0.0336581109,-0.9985716991
13101232,0.0338642209,-0.9988852784
00201232,0.9991751452,-0.0159942199
10201232,0.9994386149,-0.0158445438
01201232,0.3632751859,0.9300927693
11201232,0.3631745265,0.9307281331
03201232,0.3047268931,-0.9511360411
13201232,0.3051310949,-0.9514941859
00301232,0.9800162051,0.1827929912
10301232,0.9810380109,0.1836540352
01301232,0.1022585191,0.9921252068
11301232,0.1018128668,0.9931680940
02301232,-0.8081220356,0.5724197752
12301232,-0.8122662512,0.5729378022
01021232,-0.3449753739,0.9380177169
11021232,-0.3451756890,0.9381587580
02021232,-0.9997026906,-0.0063607806
12021232,-0.9998024745,-0.0064305169
03021232,-0.3216873213,-0.9462968701
13021232,-0.3216253719,-0.9465166674
00121232,0.9013162231,-0.4304879915
10121232,0.9018173441,-0.4304128233
02121232,-0.9661323595,-0.2553789358
12121232,-0.9663292871,-0.2556062682
03121232,-0.0473405177,-0.9984272726
13121232,-0.0472371703,-0.9985961010
00321232,0.8673843183,0.4934033984
10321232,0.8677757961,0.4942407260
01321232,-0.0729894289,0.9966353716
11321232,-0.0731830795,0.9968722174
02321232,-0.9746228881,0.2196398949
12321232,-0.9750033063,0.2194843996
01031232,-0.4471638069,0.8932960941
11031232,-0.4475560627,0.8935222283
02031232,-0.9981323807,-0.0544027108
12031232,-0.9982683970,-0.0545031596
03031232,-0.2451919395,-0.9688899476
13031232,-0.2451110012,-0.9691244915
00131232,0.9409208756,-0.3374129839
10131232,0.9410956063,-0.3373719173
02131232,-0.9438960449,-0.3290292636
12131232,-0.9440031617,-0.3291677511
03131232,-0.0022898311,-0.9997888285
13131232,-0.0022402961,-0.9998654708
00231232,0.9975269775,-0.0635458296
10231232,0.9976993978,-0.0634501810
01231232,0.4694882423,0.8814881283
11231232,0.4694444188,0.8820458809
03231232,0.2323998290,-0.9719688085
13231232,0.2325998500,-0.9721605420
00103232,0.9794597952,-0.1952600495
10103232,0.9799437522,-0.1949572307
02103232,-0.8336912591,-0.5457851675
12103232,-0.8340481351,-0.5473440886
03103232,0.0922164421,-0.9947057406
13103232,0.0925656890,-0.9950112428
00203232,0.9996024743,0.0130782318
10203232,0.9997041468,0.0131751159
01203232,0.3099285932,0.9501659324
11203232,0.3098223079,0.9503967345
03203232,0.3578365861,-0.9330860071
13203232,0.3581002753,-0.9332149678
00303232,0.9620907498,0.2702763578
10303232,0.9622484033,0.2705311167
01303232,0.0374354734,0.9988812226
11303232,0.0373140446,0.9990243595
02303232,-0.9117911820,0.4081972637
12303232,-0.9122206891,0.4080558618
01013232,-0.2426104913,0.9697840386
11013232,-0.2427322096,0.9698677141
02013232,-0.9981885823,0.0562715433
12013232,-0.9982683970,0.0562088061
03013232,-0.4518335750,-0.8914140361
13013232,-0.4517649516,-0.8916803306
00213232,0.9978615809,0.0614606989
10213232,0.9979396639,0.0615396126
01213232,0.2353517738,0.9715489455
11213232,0.2352775716,0.9716878771
03213232,0.4645252277,-0.8847770160
13213232,0.4648166659,-0.8848856384
00313232,0.9417423992,0.3356453649
10313232,0.9417924128,0.3357364533
01313232,-0.0013005169,0.9998807133
11313232,-0.0013358140,0.9999203910
02313232,-0.9434298108,0.3308826464
12313232,-0.9435246229,0.3308439066
01023232,-0.3192085331,0.9473192632
11023232,-0.3193415271,0.9473983440
02023232,-0.9997837362,0.0077931734
12023232,-0.9998472521,0.0077396006
03023232,-0.3477512636,-0.9371846374
13023232,-0.3476931117,-0.9373428015
00123232,0.8622386459,-0.5034803401
10123232,0.8629099703,-0.5033641493
02123232,-0.9759699113,-0.2148954402
12123232,-0.9761459359,-0.2151271460
03123232,-0.0766900406,-0.9965604212
13123232,-0.0765611019,-0.9967388744
00323232,0.9041812998,0.4254326391
10323232,0.9043137243,0.4257321105
01323232,-0.0450708869,0.9986937278
11323232,-0.0451600212,0.9987878443
02323232,-0.9654684483,0.2588059692
12323232,-0.9656477163,0.2587193623
01010103,-0.2592444600,0.9652301841
11010103,-0.2595132719,0.9652823559
02010103,-0.9986327285,0.0447520565
12010103,-0.9987181042,0.0445959719
03010103,-0.4246313174,-0.9043499409
13010103,-0.4243515639,-0.9047000352
00210103,0.9963824995,0.0772170244
10210103,0.9964921187,0.0775049426
01210103,0.2141618078,0.9759481995
11210103,0.2138411738,0.9761968829
03210103,0.5047043799,-0.8610237198
13210103,0.5056581058,-0.8609346188
00310103,0.9369463292,0.3481018639
10310103,0.9369679124,0.3483344687
01310103,-0.0079956645,0.9997324244
11310103,-0.0080996481,0.9997815665
02310103,-0.9473525240,0.3188212618
12310103,-0.9475021768,0.3186685267
01020103,-0.3310984502,0.9432959973
11020103,-0.3312347336,0.9433144258
02020103,-0.9998525533,0.0011719597
12020103,-0.9998850634,0.0011085712
03020103,-0.3353900118,-0.9417747712
13020103,-0.3352945529,-0.9418761632
00120103,0.8849836727,-0.4637859575
10120103,0.8853228626,-0.4635492665
02120103,-0.9713790125,-0.2357022604
12120103,-0.9714285702,-0.2359066856
03120103,-0.0611894917,-0.9978203411
13120103,-0.0610624306,-0.9978962370
00320103,0.8909774486,0.4523600157
10320103,0.8909762754,0.4527318473
01320103,-0.0565141388,0.9981194215
11320103,-0.0566396755,0.9981742503
02320103,-0.9697931685,0.2422438669
12320103,-0.9699235169,0.2420935296
01030103,-0.4090986768,0.9111465298
11030103,-0.4096896741,0.9111865582
02030103,-0.9987746183,-0.0378822270
12030103,-0.9988822009,-0.0381023442
03030103,-0.2695466875,-0.9621487142
13030103,-0.2692662623,-0.9624194696
00130103,0.9332142360,-0.3571351619
10130103,0.9335023429,-0.3568916630
02130103,-0.9498668995,-0.3104702633
12130103,-0.9499269750,-0.3107929342
03130103,-0.0127417881,-0.9995433106
13130103,-0.0125842519,-0.9996323763
00230103,0.9946161955,-0.0911021362
10230103,0.9949505679,-0.0906209701
01230103,0.5422767969,0.8352309286
11230103,0.5413686307,0.8370096559
03230103,0.1965440574,-0.9789550751
13230103,0.1972345324,-0.9791785298
00102103,0.9718103186,-0.2316356607
10102103,0.9720363502,-0.2311925780
02102103,-0.8802159102,-0.4704265031
12102103,-0.8799551055,-0.4714045208
03102103,0.0640325110,-0.9972576765
13102103,0.0643825804,-0.9973179943
00202103,0.9996809476,0.0025221911
10202103,0.9997200177,0.0026799152
01202103,0.3285404319,0.9438491512
11202103,0.3282804945,0.9440201458
03202103,0.3377720670,-0.9405668863
13202103,0.3380905886,-0.9405345606
00302103,0.9684566274,0.2457341574
10302103,0.9684582567,0.2461723502
01302103,0.0539621421,0.9979617616
11302103,0.0536784770,0.9980522904
02302103,-0.8933502066,0.4459023090
12302103,-0.8938743162,0.4453060006
01012103,-0.2205633553,0.9739861927
11012103,-0.2212462674,0.9740401709
02012103,-0.9963853158,0.0721945853
12012103,-0.9965727215,0.0717230368
03012103,-0.4909212685,-0.8677446274
13012103,-0.4898909726,-0.8688632344
00212103,0.9981904194,0.0478327193
10212103,0.9982683970,0.0481620718
01212103,0.2545584412,0.9660166488
11212103,0.2541192228,0.9662805016
03212103,0.4314117185,-0.9002635072
13212103,0.4322690511,-0.9001158020
00312103,0.9458832358,0.3221587086
10312103,0.9458684071,0.3225445358
01312103,0.0060511182,0.9995774951
11312103,0.0058548023,0.9996377975
02312103,-0.9379932803,0.3443044285
12312103,-0.9382413490,0.3439752188
01032103,-0.5770641548,0.7965110869
11032103,-0.5845416058,0.7919595949
02032103,-0.9900942443,-0.1049441999
12032103,-0.9901145127,-0.1072624055
03032103,-0.1790888756,-0.9786828696
13032103,-0.1765394111,-0.9795089909
00132103,0.9508455969,-0.3031873074
10132103,0.9513269343,-0.3022635079
02132103,-0.9286483780,-0.3644716593
12132103,-0.9283812955,-0.3656991973
03132103,0.0167604978,-0.9987394436
13132103,0.0173421809,-0.9988270387
00232103,0.9981092850,-0.0326842471
10232103,0.9982683970,-0.0319957820
01232103,0.3970554856,0.9143349430
11232103,0.3957045248,0.9152817703
03232103,0.2771740792,-0.9585143458
13232103,0.2783249738,-0.9584059966
00103103,0.9780634526,-0.2042033126
10103103,0.9782890784,-0.2038455165
02103103,-0.8478750886,-0.5260671281
12103103,-0.8476520113,-0.5271358761
03103103,0.0850521547,-0.9957082333
13103103,0.0853730558,-0.9957966587
00203103,0.9997192925,0.0107771473
10203103,0.9997575699,0.0108814129
01203103,0.3139605678,0.9490063757
11203103,0.3138027793,0.9491347996
03203103,0.3534388113,-0.9349667281
13203103,0.3536679698,-0.9349667281
00303103,0.9636022282,0.2654661427
10303103,0.9636266010,0.2657137817
01303103,0.0406206902,0.9988564263
11303103,0.0404753677,0.9989194254
02303103,-0.9088031099,0.4153488830
12303103,-0.9090818380,0.4150775030
01013103,-0.2399650134,0.9704757897
11013103,-0.2401107988,0.9704966147
02013103,-0.9981011727,0.0581577774
12013103,-0.9981449888,0.0580655231
03013103,-0.4564402917,-0.8891193914
13013103,-0.4562577526,-0.8893316763
00213103,0.9980191059,0.0594713614
10213103,0.9980519397,0.0595706827
01213103,0.2381273528,0.9709233891
11213103,0.2380054319,0.9710104649
03213103,0.4596533055,-0.8874427388
13213103,0.4599412129,-0.8874137270
00313103,0.9424042288,0.3338693676
10313103,0.9424083578,0.3339699686
01313103,-0.0003293464,0.9998957558
11313103,-0.0003773523,0.9999150253
02313103,-0.9428314499,0.3326632036
12313103,-0.9428977140,0.3325879156
01023103,-0.3162756856,0.9482872348
11023103,-0.3164533801,0.9483009807
02023103,-0.9997598567,0.0094592963
12023103,-0.9997983102,0.0093707187
03023103,-0.3509246171,-0.9359764490
13023103,-0.3507813181,-0.9361125840
00123103,0.8547024586,-0.5157028250
10123103,0.8554127471,-0.5151982876
02123103,-0.9771731837,-0.2090452207
12123103,-0.9772413916,-0.2093922142
03123103,-0.0812385282,-0.9961390958
13123103,-0.0809973403,-0.9962672862
00323103,0.9068761381,0.4196835228
10323103,0.9068617921,0.4200400703
01323103,-0.0425392661,0.9988046062
11323103,-0.0426739156,0.9988541174
02323103,-0.9644411323,0.2625860726
12323103,-0.9645782694,0.2624101054
01010203,-0.2641632418,0.9642617521
11010203,-0.2642525066,0.9642993356
02010203,-0.9990033009,0.0415409978
12010203,-0.9990435834,0.0414939457
03010203,-0.4175840403,-0.9082754520
13010203,-0.4175143483,-0.9084117325
00210203,0.9962625501,0.0832256457
10210203,0.9963303907,0.0833297314
01210203,0.2066409947,0.9780664961
11210203,0.2065382890,0.9781882855
03210203,0.5215866019,-0.8521838493
13210203,0.5219865509,-0.8522280421
00310203,0.9356801693,0.3523147229
10310203,0.9357063559,0.3523982982
01310203,-0.0101453324,0.9998568303
11310203,-0.0101791438,0.9998827516
02310203,-0.9488677930,0.3151392236
12310203,-0.9489330719,0.3150959386
01020203,-0.3333454914,0.9427106704
11020203,-0.3333843871,0.9427240747
02020203,-0.9999543533,-0.0000227832
12020203,-0.9999675339,-0.0000393533
03020203,-0.3332620385,-0.9427401990
13020203,-0.3332402339,-0.9427750695
00120203,0.8886324519,-0.4580725986
10120203,0.8887386428,-0.4580250396
02120203,-0.9708468648,-0.2391534047
12120203,-0.9708722694,-0.2392085957
03120203,-0.0587726692,-0.9981800935
13120203,-0.0587412352,-0.9982083438
00320203,0.8885170530,0.4582952299
10320203,0.8885395394,0.4584097355
01320203,-0.0588635528,0.9981745969
11320203,-0.0588982245,0.9981989197
02320203,-0.9708780131,0.2390263133
12320203,-0.9709261436,0.2389890830
01030203,-0.4178829277,0.9081399933
11030203,-0.4180302838,0.9081769031
02030203,-0.9989986259,-0.0416736355
12030203,-0.9990350853,-0.0417230430
03030203,-0.2639635643,-0.9643179494
13030203,-0.2639073871,-0.9643957082
00130203,0.9357478098,-0.3521401089
10130203,0.9358223664,-0.3520963480
02130203,-0.9488163204,-0.3152987051
12130203,-0.9488434792,-0.3153712049
03130203,-0.0100542242,-0.9998585741
13130203,-0.0100217604,-0.9998853533
00230203,0.9962879516,-0.0829618112
10230203,0.9963725910,-0.0828738054
01230203,0.5208618055,0.8526416974
11230203,0.5207309376,0.8530138346
03230203,0.2069745796,-0.9779999809
13230203,0.2071141700,-0.9780714572
00101203,0.9616082909,-0.2724705083
10101203,0.9618152716,-0.2723392696
02101203,-0.9133517712,-0.4052138580
12101203,-0.9134626391,-0.4055613234
03101203,0.0360390288,-0.9990173783
13101203,0.0361564807,-0.9991147411
00201203,0.9996439400,-0.0141412837
10201203,0.9997237094,-0.0140553653
01201203,0.3599555857,0.9323924164
11201203,0.3598446443,0.9326124387
03201203,0.3081375892,-0.9508574114
13201203,0.3083303193,-0.9509433842
00301203,0.9804976250,0.1909990826
10301203,0.9807530615,0.1914175951
01301203,0.0958015639,0.9945114729
11301203,0.0955316196,0.9948124727
02301203,-0.8271227007,0.5564374450
12301203,-0.8285115762,0.5561122870
01021203,-0.3466820953,0.9377013055
11021203,-0.3467964011,0.9377428593
02021203,-0.9998434726,-0.0072098354
12021203,-0.9998820478,-0.0072559844
03021203,-0.3202727668,-0.9470679879
13021203,-0.3202149495,-0.9471642967
00121203,0.9033746330,-0.4276241603
10121203,0.9035956509,-0.4275252330
02121203,-0.9659560186,-0.2574793860
12121203,-0.9660188575,-0.2576110106
03121203,-0.0459920854,-0.9987344987
13121203,-0.0459224990,-0.9987996918
00321203,0.8650278710,0.4996519725
10321203,0.8651104037,0.5001235110
01321203,-0.0751762008,0.9968307908
11321203,-0.0753029051,0.9969219849
02321203,-0.9757279331,0.2169200097
12321203,-0.9758930524,0.2167940660
01031203,-0.4501413602,0.8924502457
11031203,-0.4503433077,0.8925008807
02031203,-0.9982881092,-0.0555442276
12031203,-0.9983353207,-0.0556052864
03031203,-0.2436654501,-0.9696066696
13031203,-0.2436008979,-0.9696990015
00131203,0.9415430202,-0.3363751230
10131203,0.9416128745,-0.3363359586
02131203,-0.9437292718,-0.3302013635
12131203,-0.9437583834,-0.3302744033
03131203,-0.0016856647,-0.9999097021
13131203,-0.0016549014,-0.9999365730
00231203,0.9978705924,-0.0622729860
10231203,0.9979314603,-0.0622116073
01231203,0.4666146606,0.8838614372
11231203,0.4665277507,0.8840887487
03231203,0.2342565058,-0.9719011651
13231203,0.2343648185,-0.9719577753
00103203,0.9806194781,-0.1898909807
10103203,0.9810092615,-0.1895053077
02103203,-0.8250528760,-0.5589619278
12103203,-0.8250430025,-0.5605799608
03103203,0.0967079585,-0.9943438520
13103203,0.0971072306,-0.9945613710
00203203,0.9996204279,0.0144054713
10203203,0.9996928503,0.0145131170
01203203,0.3076743042,0.9509708197
11203203,0.3075332382,0.9511563723
03203203,0.3604592962,-0.9321523761
13203203,0.3607249461,-0.9322163249
00303203,0.9614212939,0.2729902881
10303203,0.9615097586,0.2732445131
01303203,0.0356957211,0.9990066169
11303203,0.0355625249,0.9991076306
02303203,-0.9136344755,0.4044441861
12303203,-0.9139764511,0.4042395846
01013203,-0.2439053221,0.9695333020
11013203,-0.2440173159,0.9695782368
02013203,-0.9982891105,0.0553724736
12013203,-0.9983413032,0.0553084800
03013203,-0.4497183318,-0.8926383201
13013203,-0.4496167221,-0.8928361757
00213203,0.9978477980,0.0624647955
10213203,0.9978974007,0.0625437802
01213203,0.2339880621,0.9719504120
11213203,0.2339021673,0.9720502478
03213203,0.4670805648,-0.8835801774
13213203,0.4673411621,-0.8836157890
00313203,0.9414740510,0.3365399043
10313203,0.9414980381,0.3366225890
01313203,-0.0017766110,0.9999047492
11313203,-0.0018122143,0.9999304010
02313203,-0.9437784340,0.3300331332
12313203,-0.9438477265,0.3299849250
01023203,-0.3205045214,0.9469796446
11023203,-0.3206170719,0.9470160335
02023203,-0.9998394773,0.0070771533
12023203,-0.9998776084,0.0070266578
03023203,-0.3464272259,-0.9377850575
13023203,-0.3463575416,-0.9378922103
00123203,0.8655257256,-0.4987263066
10123203,0.8659844964,-0.4985312470
02123203,-0.9756136302,-0.2173626873
12123203,-0.9757029830,-0.2175608902
03123203,-0.0748331903,-0.9968455437
13123203,-0.0747104843,-0.9969529663
00323203,0.9031246326,0.4280986052
10323203,0.9031736700,0.4283504648
01323203,-0.0462022860,0.9987160813
11323203,-0.0462861009,0.9987721913
02323203,-0.9660264363,0.2571646395
12323203,-0.9661468512,0.2570685381
01010303,-0.2702763578,0.9620907498
11010303,-0.2705311167,0.9622484033
02010303,-0.9988812226,0.0374354734
12010303,-0.9990243595,0.0373140446
03010303,-0.4081972637,-0.9117911820
13010303,-0.4080558618,-0.9122206891
00210303,0.9947057406,0.0922164421
10210303,0.9950112428,0.0925656890
01210303,0.1952600495,0.9794597952
11210303,0.1949572307,0.9799437522
03210303,0.5457851675,-0.8336912591
13210303,0.5473440886,-0.8340481351
00310303,0.9330860071,0.3578365861
10310303,0.9332149678,0.3581002753
01310303,-0.0130782318,0.9996024743
11310303,-0.0131751159,0.9997041468
02310303,-0.9501659324,0.3099285932
12310303,-0.9503967345,0.3098223079
01020303,-0.3356453649,0.9417423992
11020303,-0.3357364533,0.9417924128
02020303,-0.9998807133,-0.0013005169
12020303,-0.9999203910,-0.0013358140
03020303,-0.3308826464,-0.9434298108
13020303,-0.3308439066,-0.9435246229
00120303,0.8914140361,-0.4518335750
10120303,0.8916803306,-0.4517649516
02120303,-0.9697840386,-0.2426104913
12120303,-0.9698677141,-0.2427322096
03120303,-0.0562715433,-0.9981885823
13120303,-0.0562088061,-0.9982683970
00320303,0.8847770160,0.4645252277
10320303,0.8848856384,0.4648166659
01320303,-0.0614606989,0.9978615809
11320303,-0.0615396126,0.9979396639
02320303,-0.9715489455,0.2353517738
12320303,-0.9716878771,0.2352775716
01030303,-0.4254326391,0.9041812998
11030303,-0.4257321105,0.9043137243
02030303,-0.9986937278,-0.0450708869
12030303,-0.9987878443,-0.0451600212
03030303,-0.2588059692,-0.9654684483
13030303,-0.2587193623,-0.9656477163
00130303,0.9371846374,-0.3477512636
10130303,0.9373428015,-0.3476931117
02130303,-0.9473192632,-0.3192085331
12130303,-0.9473983440,-0.3193415271
03130303,-0.0077931734,-0.9997837362
13130303,-0.0077396006,-0.9998472521
00230303,0.9965604212,-0.0766900406
10230303,0.9967388744,-0.0765611019
01230303,0.5034803401,0.8622386459
11230303,0.5033641493,0.8629099703
03230303,0.2148954402,-0.9759699113
13230303,0.2151271460,-0.9761459359
00101303,0.9638390672,-0.2651119113
10101303,0.9639889623,-0.2650515791
02101303,-0.9087289277,-0.4160124251
12101303,-0.9088479095,-0.4162364373
03101303,0.0408817279,-0.9989310854
13101303,0.0409475425,-0.9990103561
00201303,0.9997817324,-0.0105981071
10201303,0.9998393658,-0.0105554143
01201303,0.3531366282,0.9352147055
11201303,0.3530948825,0.9353564659
03201303,0.3143081482,-0.9490078280
13201303,0.3144165759,-0.9490823379
00301303,0.9781524748,0.2049170756
10301303,0.9783313086,0.2051210606
01301303,0.0845358045,0.9959374465
11301303,0.0844231602,0.9961179121
02301303,-0.8493123594,0.5249058841
12301303,-0.8500042664,0.5248458567
01021303,-0.3512704587,0.9359518836
11021303,-0.3513855715,0.9360205195
02021303,-0.9998065343,-0.0096219994
12021303,-0.9998572548,-0.0096632688
03021303,-0.3160200814,-0.9484664977
13021303,-0.3159786183,-0.9485796872
00121303,0.9072906230,-0.4192190768
10121303,0.9075235630,-0.4191630673
02121303,-0.9644515283,-0.2629759232
12121303,-0.9645405611,-0.2630970555
03121303,-0.0423027527,-0.9988873060
13121303,-0.0422460882,-0.9989654271
00321303,0.8542995246,0.5171878767
10321303,0.8545021852,0.5177508038
01321303,-0.0817101169,0.9962348873
11321303,-0.0818387524,0.9963701763
02321303,-0.9774684863,0.2084977526
12321303,-0.9776837207,0.2083893277
01031303,-0.4569191136,0.8890360429
11031303,-0.4570883089,0.8891140462
02031303,-0.9981441449,-0.0583296290
12031303,-0.9981950860,-0.0583744518
03031303,-0.2397469205,-0.9706084424
13031303,-0.2397070276,-0.9706976611
00131303,0.9425092613,-0.3337304183
10131303,0.9425724521,-0.3337094487
02131303,-0.9428256514,-0.3328367390
12131303,-0.9428614883,-0.3328926481
03131303,-0.0002440026,-0.9999227801
13131303,-0.0002229949,-0.9999498026
00231303,0.9980842359,-0.0593028923
10231303,0.9981411489,-0.0592639930
01231303,0.4593013419,0.8877967582
11231303,0.4592671226,0.8879840758
03231303,0.2383856133,-0.9709409676
13231303,0.2384630625,-0.9710023917
00102303,0.9688899476,-0.2451919395
10102303,0.9691244915,-0.2451110012
02102303,-0.8932960941,-0.4471638069
12102303,-0.8935222283,-0.4475560627
03102303,0.0544027108,-0.9981323807
13102303,0.0545031596,-0.9982683970
00202303,0.9997888285,-0.0022898311
10202303,0.9998654708,-0.0022402961
01202303,0.3374129839,0.9409208756
11202303,0.3373719173,0.9410956063
03202303,0.3290292636,-0.9438960449
13202303,0.3291677511,-0.9440031617
00302303,0.9719688085,0.2323998290
10302303,0.9721605420,0.2325998500
01302303,0.0635458296,0.9975269775
11302303,0.0634501810,0.9976993978
02302303,-0.8814881283,0.4694882423
12302303,-0.8820458809,0.4694444188
01012303,-0.1827929912,0.9800162051
11012303,-0.1836540352,0.9810380109
02012303,-0.9921252068,0.1022585191
12012303,-0.9931680940,0.1018128668
03012303,-0.5724197752,-0.8081220356
13012303,-0.5729378022,-0.8122662512
00212303,0.9985716991,0.0336581109
10212303,0.9988852784,0.0338642209
01212303,0.2759043582,0.9597280711
11212303,0.2757450283,0.9603166624
03212303,0.3995810852,-0.9144843064
13212303,0.4003074455,-0.9149884469
00312303,0.9511360411,0.3047268931
10312303,0.9514941859,0.3051310949
01312303,0.0159942199,0.9991751452
11312303,0.0158445438,0.9994386149
02312303,-0.9300927693,0.3632751859
12312303,-0.9307281331,0.3631745265
01032303,-0.4934033984,0.8673843183
11032303,-0.4942407260,0.8677757961
02032303,-0.9966353716,-0.0729894289
12032303,-0.9968722174,-0.0731830795
03032303,-0.2196398949,-0.9746228881
13032303,-0.2194843996,-0.9750033063
00132303,0.9462968701,-0.3216873213
10132303,0.9465166674,-0.3216253719
02132303,-0.9380177169,-0.3449753739
12132303,-0.9381587580,-0.3451756890
03132303,0.0063607806,-0.9997026906
13132303,0.0064305169,-0.9998024745
00232303,0.9984272726,-0.0473405177
10232303,0.9985961010,-0.0472371703
01232303,0.4304879915,0.9013162231
11232303,0.4304128233,0.9018173441
03232303,0.2553789358,-0.9661323595
13232303,0.2556062682,-0.9663292871
00101013,0.9654960336,-0.2590819850
10101013,0.9656308117,-0.2591375190
02101013,-0.9045093977,-0.4251165752
12101013,-0.9047369862,-0.4251901457
03101013,0.0449052042,-0.9987653314
13101013,0.0448973574,-0.9988598104
00201013,0.9998235182,-0.0079021195
10201013,0.9998839527,-0.0079105827
01201013,0.3479865861,0.9371850159
11201013,0.3480445961,0.9372944544
03201013,0.3190411836,-0.9474556362
13201013,0.3190630968,-0.9475670559
00301013,0.9761895779,0.2145527603
10301013,0.9764033867,0.2145703336
01301013,0.0769867738,0.9966439957
11301013,0.0770211168,0.9968029129
02301013,-0.8620672054,0.5044201438
12301013,-0.8624635084,0.5047323389
01021013,-0.3575481115,0.9333644781
11021013,-0.3576024901,0.9335650541
02021013,-0.9996795607,-0.0129024004
12021013,-0.9997787161,-0.0128935286
03021013,-0.3102749962,-0.9501948397
13021013,-0.3103483320,-0.9503596038
00121013,0.9117719933,-0.4088181209
10121013,0.9120508181,-0.4089816430
02121013,-0.9623451816,-0.2699539344
12121013,-0.9625556133,-0.2699894894
03121013,-0.0376769842,-0.9989707434
13121013,-0.0376963420,-0.9991032468
00321013,0.8355106425,0.5446094808
10321013,0.8364976100,0.5451332739
01321013,-0.0916643810,0.9950104003
11321013,-0.0916636809,0.9953361044
02321013,-0.9796225792,0.1960201354
12321013,-0.9800073897,0.1961367447
01031013,-0.4642467912,0.8851035440
11031013,-0.4643273809,0.8853125144
02031013,-0.9979270761,-0.0613221163
12031013,-0.9980069872,-0.0613177504
03031013,-0.2355671875,-0.9715795754
13031013,-0.2356066408,-0.9716861542
00131013,0.9434352587,-0.3310242505
10131013,0.9435017742,-0.3310569001
02131013,-0.9418370735,-0.3355372679
12131013,-0.9419102990,-0.3355539642
03131013,0.0012322379,-0.9999078013
13131013,0.0012277468,-0.9999459375
00231013,0.9982323695,-0.0564052182
10231013,0.9983048397,-0.0564182041
01231013,0.4522130159,0.8913768629
11231013,0.4523243061,0.8915426331
03231013,0.2424438793,-0.9699027175
13231013,0.2424571972,-0.9700089203
00102013,0.9706176650,-0.2398863826
10102013,0.9706863711,-0.2399161123
02102013,-0.8892241196,-0.4567306694
12102013,-0.8893598797,-0.4567740809
03102013,0.0582390902,-0.9981789750
13102013,0.0582335251,-0.9982306220
00202013,0.9999375522,-0.0002907127
10202013,0.9999634400,-0.0002950920
01202013,0.3338256750,0.9425060045
11202013,0.3338505249,0.9425506433
03202013,0.3327608707,-0.9428828810
13202013,0.3327695996,-0.9429330527
00302013,0.9710144418,0.2382645679
10302013,0.9710901831,0.2382700401
01302013,0.0593987296,0.9981081763
11302013,0.0594107279,0.9981597882
02302013,-0.8877494260,0.4595701785
12302013,-0.8878662780,0.4596585154
01012013,-0.2045722985,0.9783384077
11012013,-0.2045777541,0.9785497222
02012013,-0.9959989736,0.0848370667
12012013,-0.9961591471,0.0848808272
03012013,-0.5258744328,-0.8490434901
13012013,-0.5262403332,-0.8494454651
00212013,0.9989801431,0.0407419040
10212013,0.9990591422,0.0407312863
01212013,0.2653443297,0.9638453488
11212013,0.2653980488,0.9639583516
03212013,0.4157400418,-0.9089712376
13212013,0.4157895871,-0.9091609047
00312013,0.9491168510,0.3141531183
10312013,0.9492178933,0.3141676491
01312013,0.0106973975,0.9998104692
11312013,0.0107078093,0.9998651755
02312013,-0.9351998870,0.3533491688
12312013,-0.9352984195,0.3534081278
01032013,-0.5166427100,0.8549482747
11032013,-0.5168146608,0.8553649801
02032013,-0.9963397182,-0.0814669984
12032013,-0.9964802868,-0.0814568013
03032013,-0.2088376333,-0.9775071825
13032013,-0.2089027923,-0.9776773502
00132013,0.9484660888,-0.3161915487
10132013,0.9485472239,-0.3162337947
02132013,-0.9360716297,-0.3511222966
12132013,-0.9361711486,-0.3511426372
03132013,0.0095340240,-0.9998366297
13132013,0.0095267001,-0.9998856747
00232013,0.9989244781,-0.0424351204
10232013,0.9989964011,-0.0424499214
01232013,0.4195582034,0.9072504072
11232013,0.4196604155,0.9074015825
03232013,0.2627972456,-0.9645694191
13232013,0.2628093580,-0.9646830675
00103013,0.9746395150,-0.2202442330
10103013,0.9749403715,-0.2203823903
02103013,-0.8683306322,-0.4924337187
12103013,-0.8690348593,-0.4926614886
03103013,0.0725635715,-0.9967790063
13103013,0.0725308708,-0.9970226377
00203013,0.9997469672,0.0061866493
10203013,0.9998434888,0.0061663867
01203013,0.3220233114,0.9462677293
11203013,0.3221188864,0.9464264009
03203013,0.3446764279,-0.9382206556
13203013,0.3447040874,-0.9384169584
00303013,0.9663438527,0.2549872835
10303013,0.9665885457,0.2549972352
01303013,0.0476286243,0.9984818943
11303013,0.0476711423,0.9986376503
02303013,-0.9011568750,0.4312224307
12303013,-0.9014823451,0.4314787293
01013013,-0.2320236878,0.9721464182
11013013,-0.2320224745,0.9723779718
02013013,-0.9975685904,0.0638391890
12013013,-0.9977260384,0.0638887391
03013013,-0.4702953337,-0.8812491571
13013013,-0.4706095722,-0.8815979993
00213013,0.9982002677,0.0541594930
10213013,0.9983380268,0.0541348420
01213013,0.2455625842,0.9688781168
11213013,0.2456576991,0.9690604702
03213013,0.4466403058,-0.8937228298
13213013,0.4467269687,-0.8940866951
00313013,0.9440325751,0.3288055135
10313013,0.9441774146,0.3288200474
01313013,0.0024235454,0.9998172132
11313013,0.0024414748,0.9998910077
02313013,-0.9408849415,0.3376795649
12313013,-0.9410098950,0.3377616624
01023013,-0.3039915499,0.9515137805
11023013,-0.3040096133,0.9519813653
02023013,-0.9992423649,0.0164539702
12023013,-0.9994947279,0.0165291887
03023013,-0.3642404205,-0.9298817752
13023013,-0.3645796238,-0.9303285091
00123013,0.8049454553,-0.5781376198
10123013,0.8071995219,-0.5811836558
02123013,-0.9806759621,-0.1808338654
12123013,-0.9818510629,-0.1807087846
03123013,-0.1040213232,-0.9921728502
13123013,-0.1044165795,-0.9931049397
00323013,0.9152363243,0.3984702364
10323013,0.9159811420,0.3985859363
01323013,-0.0331002281,0.9986919967
11323013,-0.0330279569,0.9990049610
02323013,-0.9596302049,0.2768282884
12323013,-0.9600784138,0.2770994127
01010213,-0.2653443297,0.9638453488
11010213,-0.2653980488,0.9639583516
02010213,-0.9989801431,0.0407419040
12010213,-0.9990591422,0.0407312863
03010213,-0.4157400418,-0.9089712376
13010213,-0.4157895871,-0.9091609047
00210213,0.9959989736,0.0848370667
10210213,0.9961591471,0.0848808272
01210213,0.2045722985,0.9783384077
11210213,0.2045777541,0.9785497222
03210213,0.5258744328,-0.8490434901
13210213,0.5262403332,-0.8494454651
00310213,0.9351998870,0.3533491688
10310213,0.9352984195,0.3534081278
01310213,-0.0106973975,0.9998104692
11310213,-0.0107078093,0.9998651755
02310213,-0.9491168510,0.3141531183
12310213,-0.9492178933,0.3141676491
01020213,-0.3338256750,0.9425060045
11020213,-0.3338505249,0.9425506433
02020213,-0.9999375522,-0.0002907127
12020213,-0.9999634400,-0.0002950920
03020213,-0.3327608707,-0.9428828810
13020213,-0.3327695996,-0.9429330527
00120213,0.8892241196,-0.4567306694
10120213,0.8893598797,-0.4567740809
02120213,-0.9706176650,-0.2398863826
12120213,-0.9706863711,-0.2399161123
03120213,-0.0582390902,-0.9981789750
13120213,-0.0582335251,-0.9982306220
00320213,0.8877494260,0.4595701785
10320213,0.8878662780,0.4596585154
01320213,-0.0593987296,0.9981081763
11320213,-0.0594107279,0.9981597882
02320213,-0.9710144418,0.2382645679
12320213,-0.9710901831,0.2382700401
01030213,-0.4195582034,0.9072504072
11030213,-0.4196604155,0.9074015825
02030213,-0.9989244781,-0.0424351204
12030213,-0.9989964011,-0.0424499214
03030213,-0.2627972456,-0.9645694191
13030213,-0.2628093580,-0.9646830675
00130213,0.9360716297,-0.3511222966
10130213,0.9361711486,-0.3511426372
02130213,-0.9484660888,-0.3161915487
12130213,-0.9485472239,-0.3162337947
03130213,-0.0095340240,-0.9998366297
13130213,-0.0095267001,-0.9998856747
00230213,0.9963397182,-0.0814669984
10230213,0.9964802868,-0.0814568013
01230213,0.5166427100,0.8549482747
11230213,0.5168146608,0.8553649801
03230213,0.2088376333,-0.9775071825
13230213,0.2089027923,-0.9776773502
00101213,0.9623451816,-0.2699539344
10101213,0.9625556133,-0.2699894894
02101213,-0.9117719933,-0.4088181209
12101213,-0.9120508181,-0.4089816430
03101213,0.0376769842,-0.9989707434
13101213,0.0376963420,-0.9991032468
00201213,0.9996795607,-0.0129024004
10201213,0.9997787161,-0.0128935286
01201213,0.3575481115,0.9333644781
11201213,0.3576024901,0.9335650541
03201213,0.3102749962,-0.9501948397
13201213,0.3103483320,-0.9503596038
00301213,0.9796225792,0.1960201354
10301213,0.9800073897,0.1961367447
01301213,0.0916643810,0.9950104003
11301213,0.0916636809,0.9953361044
02301213,-0.8355106425,0.5446094808
12301213,-0.8364976100,0.5451332739
01021213,-0.3479865861,0.9371850159
11021213,-0.3480445961,0.9372944544
02021213,-0.9998235182,-0.0079021195
12021213,-0.9998839527,-0.0079105827
03021213,-0.3190411836,-0.9474556362
13021213,-0.3190630968,-0.9475670559
00121213,0.9045093977,-0.4251165752
10121213,0.9047369862,-0.4251901457
02121213,-0.9654960336,-0.2590819850
12121213,-0.9656308117,-0.2591375190
03121213,-0.0449052042,-0.9987653314
13121213,-0.0448973574,-0.9988598104
00321213,0.8620672054,0.5044201438
10321213,0.8624635084,0.5047323389
01321213,-0.0769867738,0.9966439957
11321213,-0.0770211168,0.9968029129
02321213,-0.9761895779,0.2145527603
12321213,-0.9764033867,0.2145703336
01031213,-0.4522130159,0.8913768629
11031213,-0.4523243061,0.8915426331
02031213,-0.9982323695,-0.0564052182
12031213,-0.9983048397,-0.0564182041
03031213,-0.2424438793,-0.9699027175
13031213,-0.2424571972,-0.9700089203
00131213,0.9418370735,-0.3355372679
10131213,0.9419102990,-0.3355539642
02131213,-0.9434352587,-0.3310242505
12131213,-0.9435017742,-0.3310569001
03131213,-0.0012322379,-0.9999078013
13131213,-0.0012277468,-0.9999459375
00231213,0.9979270761,-0.0613221163
10231213,0.9980069872,-0.0613177504
01231213,0.4642467912,0.8851035440
11231213,0.4643273809,0.8853125144
03231213,0.2355671875,-0.9715795754
13231213,0.2356066408,-0.9716861542
00103213,0.9806759621,-0.1808338654
10103213,0.9818510629,-0.1807087846
02103213,-0.8049454553,-0.5781376198
12103213,-0.8071995219,-0.5811836558
03103213,0.1040213232,-0.9921728502
13103213,0.1044165795,-0.9931049397
00203213,0.9992423649,0.0164539702
10203213,0.9994947279,0.0165291887
01203213,0.3039915499,0.9515137805
11203213,0.3040096133,0.9519813653
03203213,0.3642404205,-0.9298817752
13203213,0.3645796238,-0.9303285091
00303213,0.9596302049,0.2768282884
10303213,0.9600784138,0.2770994127
01303213,0.0331002281,0.9986919967
11303213,0.0330279569,0.9990049610
02303213,-0.9152363243,0.3984702364
12303213,-0.9159811420,0.3985859363
01013213,-0.2455625842,0.9688781168
11013213,-0.2456576991,0.9690604702
02013213,-0.9982002677,0.0541594930
12013213,-0.9983380268,0.0541348420
03013213,-0.4466403058,-0.8937228298
13013213,-0.4467269687,-0.8940866951
00213213,0.9975685904,0.0638391890
10213213,0.9977260384,0.0638887391
01213213,0.2320236878,0.9721464182
11213213,0.2320224745,0.9723779718
03213213,0.4702953337,-0.8812491571
13213213,0.4706095722,-0.8815979993
00313213,0.9408849415,0.3376795649
10313213,0.9410098950,0.3377616624
01313213,-0.0024235454,0.9998172132
11313213,-0.0024414748,0.9998910077
02313213,-0.9440325751,0.3288055135
12313213,-0.9441774146,0.3288200474
01023213,-0.3220233114,0.9462677293
11023213,-0.3221188864,0.9464264009
02023213,-0.9997469672,0.0061866493
12023213,-0.9998434888,0.0061663867
03023213,-0.3446764279,-0.9382206556
13023213,-0.3447040874,-0.9384169584
00123213,0.8683306322,-0.4924337187
10123213,0.8690348593,-0.4926614886
02123213,-0.9746395150,-0.2202442330
12123213,-0.9749403715,-0.2203823903
03123213,-0.0725635715,-0.9967790063
13123213,-0.0725308708,-0.9970226377
00323213,0.9011568750,0.4312224307
10323213,0.9014823451,0.4314787293
01323213,-0.0476286243,0.9984818943
11323213,-0.0476711423,0.9986376503
02323213,-0.9663438527,0.2549872835
12323213,-0.9665885457,0.2549972352
01010313,-0.2727821207,0.9616779573
11010313,-0.2728316944,0.9618305750
02010313,-0.9991184053,0.0358680222
12010313,-0.9992181710,0.0358679377
03010313,-0.4049252039,-0.9137282788
13010313,-0.4050139020,-0.9139493553
00210313,0.9947110123,0.0962932126
10210313,0.9949761413,0.0963315763
01210313,0.1904985002,0.9809001722
11210313,0.1905459054,0.9812206765
03210313,0.5583016781,-0.8269043072
13210313,0.5588725030,-0.8276635640
00310313,0.9324315383,0.3602751825
10310313,0.9325801960,0.3603398362
01310313,-0.0142772652,0.9997142870
11310313,-0.0142814989,0.9997912154
02310313,-0.9510561466,0.3079469000
12310313,-0.9511895664,0.3079842869
01020313,-0.3364773454,0.9415601606
11020313,-0.3364962131,0.9416084796
02020313,-0.9999354129,-0.0017318443
12020313,-0.9999618479,-0.0017326511
03020313,-0.3301339752,-0.9438054692
13020313,-0.3301494029,-0.9438539685
00120313,0.8926736253,-0.4499915938
10120313,0.8927952428,-0.4500489048
02120313,-0.9696448535,-0.2438060011
12120313,-0.9697149784,-0.2438257052
03120313,-0.0554601316,-0.9983417477
13120313,-0.0554615457,-0.9983916010
00320313,0.8838677951,0.4669300877
10320313,0.8840051854,0.4670082465
01320313,-0.0623740973,0.9979187752
11320313,-0.0623793034,0.9979746256
02320313,-0.9720084008,0.2341400685
12320313,-0.9720859770,0.2341563080
01030313,-0.4279352638,0.9033982887
11030313,-0.4280051899,0.9035374434
02030313,-0.9987904560,-0.0461013877
12030313,-0.9988515778,-0.0461055919
03030313,-0.2573459844,-0.9660881242
13030313,-0.2573680954,-0.9661791274
00130313,0.9378215063,-0.3465821765
10130313,0.9378950947,-0.3466077157
02130313,-0.9470960962,-0.3204144587
12130313,-0.9471638178,-0.3204389468
03130313,-0.0071431107,-0.9998825475
13130313,-0.0071426017,-0.9999210836
00230313,0.9969442052,-0.0750111597
10230313,0.9970437252,-0.0750168934
01230313,0.4993479788,0.8655607250
11230313,0.4994961960,0.8658275950
03230313,0.2171741414,-0.9758084118
13230313,0.2172053629,-0.9759374434
00101313,0.9643516785,-0.2640805417
10101313,0.9644096969,-0.2640966703
02101313,-0.9083000427,-0.4177756711
12101313,-0.9083867147,-0.4178152165
03101313,0.0416089088,-0.9990419807
13101313,0.0416103775,-0.9990804801
00201313,0.9998858826,-0.0101001756
10201313,0.9999123319,-0.0101005734
01201313,0.3522480490,0.9357681081
11201313,0.3522674652,0.9358188831
03201313,0.3152351195,-0.9488913068
13201313,0.3152502412,-0.9489375455
00301313,0.9781362913,0.2068290275
10301313,0.9782330354,0.2068488461
01301313,0.0831010043,0.9963569140
11301313,0.0831079349,0.9964335498
02301313,-0.8526381894,0.5213640470
12301313,-0.8528495391,0.5214956074
01021313,-0.3522480490,0.9357681081
11021313,-0.3522674652,0.9358188831
02021313,-0.9998858826,-0.0101001756
12021313,-0.9999123319,-0.0101005734
03021313,-0.3152351195,-0.9488913068
13021313,-0.3152502412,-0.9489375455
00121313,0.9083000427,-0.4177756711
10121313,0.9083867147,-0.4178152165
02121313,-0.9643516785,-0.2640805417
12121313,-0.9644096969,-0.2640966703
03121313,-0.0416089088,-0.9990419807
13121313,-0.0416103775,-0.9990804801
00321313,0.8526381894,0.5213640470
10321313,0.8528495391,0.5214956074
01321313,-0.0831010043,0.9963569140
11321313,-0.0831079349,0.9964335498
02321313,-0.9781362913,0.2068290275
12321313,-0.9782330354,0.2068488461
01031313,-0.4582195253,0.8886436547
11031313,-0.4582529637,0.8887083181
02031313,-0.9982054544,-0.0588197867
12031313,-0.9982318376,-0.0588213637
03031313,-0.2390995169,-0.9709017397
13031313,-0.2391085776,-0.9709386285
00131313,0.9427512456,-0.3333128937
10131313,0.9427754716,-0.3333214626
02131313,-0.9427512456,-0.3333128937
12131313,-0.9427754716,-0.3333214626
03131313,0.0000000000,-0.9999684453
13131313,0.0000000000,-0.9999816723
00231313,0.9982054544,-0.0588197867
10231313,0.9982318376,-0.0588213637
01231313,0.4582195253,0.8886436547
11231313,0.4582529637,0.8887083181
03231313,0.2390995169,-0.9709017397
13231313,0.2391085776,-0.9709386285
00102313,0.9696448535,-0.2438060011
10102313,0.9697149784,-0.2438257052
02102313,-0.8926736253,-0.4499915938
12102313,-0.8927952428,-0.4500489048
03102313,0.0554601316,-0.9983417477
13102313,0.0554615457,-0.9983916010
00202313,0.9999354129,-0.0017318443
10202313,0.9999618479,-0.0017326511
01202313,0.3364773454,0.9415601606
11202313,0.3364962131,0.9416084796
03202313,0.3301339752,-0.9438054692
13202313,0.3301494029,-0.9438539685
00302313,0.9720084008,0.2341400685
10302313,0.9720859770,0.2341563080
01302313,0.0623740973,0.9979187752
11302313,0.0623793034,0.9979746256
02302313,-0.8838677951,0.4669300877
12302313,-0.8840051854,0.4670082465
01012313,-0.1904985002,0.9809001722
11012313,-0.1905459054,0.9812206765
02012313,-0.9947110123,0.0962932126
12012313,-0.9949761413,0.0963315763
03012313,-0.5583016781,-0.8269043072
13012313,-0.5588725030,-0.8276635640
00212313,0.9991184053,0.0358680222
10212313,0.9992181710,0.0358679377
01212313,0.2727821207,0.9616779573
11212313,0.2728316944,0.9618305750
03212313,0.4049252039,-0.9137282788
13212313,0.4050139020,-0.9139493553
00312313,0.9510561466,0.3079469000
10312313,0.9511895664,0.3079842869
01312313,0.0142772652,0.9997142870
11312313,0.0142814989,0.9997912154
02312313,-0.9324315383,0.3602751825
12312313,-0.9325801960,0.3603398362
01032313,-0.4993479788,0.8655607250
11032313,-0.4994961960,0.8658275950
02032313,-0.9969442052,-0.0750111597
12032313,-0.9970437252,-0.0750168934
03032313,-0.2171741414,-0.9758084118
13032313,-0.2172053629,-0.9759374434
00132313,0.9470960962,-0.3204144587
10132313,0.9471638178,-0.3204389468
02132313,-0.9378215063,-0.3465821765
12132313,-0.9378950947,-0.3466077157
03132313,0.0071431107,-0.9998825475
13132313,0.0071426017,-0.9999210836
00232313,0.9987904560,-0.0461013877
10232313,0.9988515778,-0.0461055919
01232313,0.4279352638,0.9033982887
11232313,0.4280051899,0.9035374434
03232313,0.2573459844,-0.9660881242
13232313,0.2573680954,-0.9661791274
00101023,0.9659560186,-0.2574793860
10101023,0.9660188575,-0.2576110106
02101023,-0.9033746330,-0.4276241603
12101023,-0.9035956509,-0.4275252330
03101023,0.0459920854,-0.9987344987
13101023,0.0459224990,-0.9987996918
00201023,0.9998434726,-0.0072098354
10201023,0.9998820478,-0.0072559844
01201023,0.3466820953,0.9377013055
11201023,0.3467964011,0.9377428593
03201023,0.3202727668,-0.9470679879
13201023,0.3202149495,-0.9471642967
00301023,0.9757279331,0.2169200097
10301023,0.9758930524,0.2167940660
01301023,0.0751762008,0.9968307908
11301023,0.0753029051,0.9969219849
02301023,-0.8650278710,0.4996519725
12301023,-0.8651104037,0.5001235110
01021023,-0.3599555857,0.9323924164
11021023,-0.3598446443,0.9326124387
02021023,-0.9996439400,-0.0141412837
12021023,-0.9997237094,-0.0140553653
03021023,-0.3081375892,-0.9508574114
13021023,-0.3083303193,-0.9509433842
00121023,0.9133517712,-0.4052138580
10121023,0.9134626391,-0.4055613234
02121023,-0.9616082909,-0.2724705083
12121023,-0.9618152716,-0.2723392696
03121023,-0.0360390288,-0.9990173783
13121023,-0.0361564807,-0.9991147411
00321023,0.8271227007,0.5564374450
10321023,0.8285115762,0.5561122870
01321023,-0.0958015639,0.9945114729
11321023,-0.0955316196,0.9948124727
02321023,-0.9804976250,0.1909990826
12321023,-0.9807530615,0.1914175951
01031023,-0.4666146606,0.8838614372
11031023,-0.4665277507,0.8840887487
02031023,-0.9978705924,-0.0622729860
12031023,-0.9979314603,-0.0622116073
03031023,-0.2342565058,-0.9719011651
13031023,-0.2343648185,-0.9719577753
00131023,0.9437292718,-0.3302013635
10131023,0.9437583834,-0.3302744033
02131023,-0.9415430202,-0.3363751230
12131023,-0.9416128745,-0.3363359586
03131023,0.0016856647,-0.9999097021
13131023,0.0016549014,-0.9999365730
00231023,0.9982881092,-0.0555442276
10231023,0.9983353207,-0.0556052864
01231023,0.4501413602,0.8924502457
11231023,0.4503433077,0.8925008807
03231023,0.2436654501,-0.9696066696
13231023,0.2436008979,-0.9696990015
00102023,0.9708468648,-0.2391534047
10102023,0.9708722694,-0.2392085957
02102023,-0.8886324519,-0.4580725986
12102023,-0.8887386428,-0.4580250396
03102023,0.0587726692,-0.9981800935
13102023,0.0587412352,-0.9982083438
00202023,0.9999543533,-0.0000227832
10202023,0.9999675339,-0.0000393533
01202023,0.3333454914,0.9427106704
11202023,0.3333843871,0.9427240747
03202023,0.3332620385,-0.9427401990
13202023,0.3332402339,-0.9427750695
00302023,0.9708780131,0.2390263133
10302023,0.9709261436,0.2389890830
01302023,0.0588635528,0.9981745969
11302023,0.0588982245,0.9981989197
02302023,-0.8885170530,0.4582952299
12302023,-0.8885395394,0.4584097355
01012023,-0.2066409947,0.9780664961
11012023,-0.2065382890,0.9781882855
02012023,-0.9962625501,0.0832256457
12012023,-0.9963303907,0.0833297314
03012023,-0.5215866019,-0.8521838493
13012023,-0.5219865509,-0.8522280421
00212023,0.9990033009,0.0415409978
10212023,0.9990435834,0.0414939457
01212023,0.2641632418,0.9642617521
11212023,0.2642525066,0.9642993356
03212023,0.4175840403,-0.9082754520
13212023,0.4175143483,-0.9084117325
00312023,0.9488677930,0.3151392236
10312023,0.9489330719,0.3150959386
01312023,0.0101453324,0.9998568303
11312023,0.0101791438,0.9998827516
02312023,-0.9356801693,0.3523147229
12312023,-0.9357063559,0.3523982982
01032023,-0.5208618055,0.8526416974
11032023,-0.5207309376,0.8530138346
02032023,-0.9962879516,-0.0829618112
12032023,-0.9963725910,-0.0828738054
03032023,-0.2069745796,-0.9779999809
13032023,-0.2071141700,-0.9780714572
00132023,0.9488163204,-0.3152987051
10132023,0.9488434792,-0.3153712049
02132023,-0.9357478098,-0.3521401089
12132023,-0.9358223664,-0.3520963480
03132023,0.0100542242,-0.9998585741
13132023,0.0100217604,-0.9998853533
00232023,0.9989986259,-0.0416736355
10232023,0.9990350853,-0.0417230430
01232023,0.4178829277,0.9081399933
11232023,0.4180302838,0.9081769031
03232023,0.2639635643,-0.9643179494
13232023,0.2639073871,-0.9643957082
00103023,0.9756136302,-0.2173626873
10103023,0.9757029830,-0.2175608902
02103023,-0.8655257256,-0.4987263066
12103023,-0.8659844964,-0.4985312470
03103023,0.0748331903,-0.9968455437
13103023,0.0747104843,-0.9969529663
00203023,0.9998394773,0.0070771533
10203023,0.9998776084,0.0070266578
01203023,0.3205045214,0.9469796446
11203023,0.3206170719,0.9470160335
03203023,0.3464272259,-0.9377850575
13203023,0.3463575416,-0.9378922103
00303023,0.9660264363,0.2571646395
10303023,0.9661468512,0.2570685381
01303023,0.0462022860,0.9987160813
11303023,0.0462861009,0.9987721913
02303023,-0.9031246326,0.4280986052
12303023,-0.9031736700,0.4283504648
01013023,-0.2339880621,0.9719504120
11013023,-0.2339021673,0.9720502478
02013023,-0.9978477980,0.0624647955
12013023,-0.9978974007,0.0625437802
03013023,-0.4670805648,-0.8835801774
13013023,-0.4673411621,-0.8836157890
00213023,0.9982891105,0.0553724736
10213023,0.9983413032,0.0553084800
01213023,0.2439053221,0.9695333020
11213023,0.2440173159,0.9695782368
03213023,0.4497183318,-0.8926383201
13213023,0.4496167221,-0.8928361757
00313023,0.9437784340,0.3300331332
10313023,0.9438477265,0.3299849250
01313023,0.0017766110,0.9999047492
11313023,0.0018122143,0.9999304010
02313023,-0.9414740510,0.3365399043
12313023,-0.9414980381,0.3366225890
01023023,-0.3076743042,0.9509708197
11023023,-0.3075332382,0.9511563723
02023023,-0.9996204279,0.0144054713
12023023,-0.9996928503,0.0145131170
03023023,-0.3604592962,-0.9321523761
13023023,-0.3607249461,-0.9322163249
00123023,0.8250528760,-0.5589619278
10123023,0.8250430025,-0.5605799608
02123023,-0.9806194781,-0.1898909807
12123023,-0.9810092615,-0.1895053077
03123023,-0.0967079585,-0.9943438520
13123023,-0.0971072306,-0.9945613710
00323023,0.9136344755,0.4044441861
10323023,0.9139764511,0.4042395846
01323023,-0.0356957211,0.9990066169
11323023,-0.0355625249,0.9991076306
02323023,-0.9614212939,0.2729902881
12323023,-0.9615097586,0.2732445131
01010123,-0.2545584412,0.9660166488
11010123,-0.2541192228,0.9662805016
02010123,-0.9981904194,0.0478327193
12010123,-0.9982683970,0.0481620718
03010123,-0.4314117185,-0.9002635072
13010123,-0.4322690511,-0.9001158020
00210123,0.9963853158,0.0721945853
10210123,0.9965727215,0.0717230368
01210123,0.2205633553,0.9739861927
11210123,0.2212462674,0.9740401709
03210123,0.4909212685,-0.8677446274
13210123,0.4898909726,-0.8688632344
00310123,0.9379932803,0.3443044285
10310123,0.9382413490,0.3439752188
01310123,-0.0060511182,0.9995774951
11310123,-0.0058548023,0.9996377975
02310123,-0.9458832358,0.3221587086
12310123,-0.9458684071,0.3225445358
01020123,-0.3285404319,0.9438491512
11020123,-0.3282804945,0.9440201458
02020123,-0.9996809476,0.0025221911
12020123,-0.9997200177,0.0026799152
03020123,-0.3377720670,-0.9405668863
13020123,-0.3380905886,-0.9405345606
00120123,0.8802159102,-0.4704265031
10120123,0.8799551055,-0.4714045208
02120123,-0.9718103186,-0.2316356607
12120123,-0.9720363502,-0.2311925780
03120123,-0.0640325110,-0.9972576765
13120123,-0.0643825804,-0.9973179943
00320123,0.8933502066,0.4459023090
10320123,0.8938743162,0.4453060006
01320123,-0.0539621421,0.9979617616
11320123,-0.0536784770,0.9980522904
02320123,-0.9684566274,0.2457341574
12320123,-0.9684582567,0.2461723502
01030123,-0.3970554856,0.9143349430
11030123,-0.3957045248,0.9152817703
02030123,-0.9981092850,-0.0326842471
12030123,-0.9982683970,-0.0319957820
03030123,-0.2771740792,-0.9585143458
13030123,-0.2783249738,-0.9584059966
00130123,0.9286483780,-0.3644716593
10130123,0.9283812955,-0.3656991973
02130123,-0.9508455969,-0.3031873074
12130123,-0.9513269343,-0.3022635079
03130123,-0.0167604978,-0.9987394436
13130123,-0.0173421809,-0.9988270387
00230123,0.9900942443,-0.1049441999
10230123,0.9901145127,-0.1072624055
01230123,0.5770641548,0.7965110869
11230123,0.5845416058,0.7919595949
03230123,0.1790888756,-0.9786828696
13230123,0.1765394111,-0.9795089909
00102123,0.9713790125,-0.2357022604
10102123,0.9714285702,-0.2359066856
02102123,-0.8849836727,-0.4637859575
12102123,-0.8853228626,-0.4635492665
03102123,0.0611894917,-0.9978203411
13102123,0.0610624306,-0.9978962370
00202123,0.9998525533,0.0011719597
10202123,0.9998850634,0.0011085712
01202123,0.3310984502,0.9432959973
11202123,0.3312347336,0.9433144258
03202123,0.3353900118,-0.9417747712
13202123,0.3352945529,-0.9418761632
00302123,0.9697931685,0.2422438669
10302123,0.9699235169,0.2420935296
01302123,0.0565141388,0.9981194215
11302123,0.0566396755,0.9981742503
02302123,-0.8909774486,0.4523600157
12302123,-0.8909762754,0.4527318473
01012123,-0.2141618078,0.9759481995
11012123,-0.2138411738,0.9761968829
02012123,-0.9963824995,0.0772170244
12012123,-0.9964921187,0.0775049426
03012123,-0.5047043799,-0.8610237198
13012123,-0.5056581058,-0.8609346188
00212123,0.9986327285,0.0447520565
10212123,0.9987181042,0.0445959719
01212123,0.2592444600,0.9652301841
11212123,0.2595132719,0.9652823559
03212123,0.4246313174,-0.9043499409
13212123,0.4243515639,-0.9047000352
00312123,0.9473525240,0.3188212618
10312123,0.9475021768,0.3186685267
01312123,0.0079956645,0.9997324244
11312123,0.0080996481,0.9997815665
02312123,-0.9369463292,0.3481018639
12312123,-0.9369679124,0.3483344687
01032123,-0.5422767969,0.8352309286
11032123,-0.5413686307,0.8370096559
02032123,-0.9946161955,-0.0911021362
12032123,-0.9949505679,-0.0906209701
03032123,-0.1965440574,-0.9789550751
13032123,-0.1972345324,-0.9791785298
00132123,0.9498668995,-0.3104702633
10132123,0.9499269750,-0.3107929342
02132123,-0.9332142360,-0.3571351619
12132123,-0.9335023429,-0.3568916630
03132123,0.0127417881,-0.9995433106
13132123,0.0125842519,-0.9996323763
00232123,0.9987746183,-0.0378822270
10232123,0.9988822009,-0.0381023442
01232123,0.4090986768,0.9111465298
11232123,0.4096896741,0.9111865582
03232123,0.2695466875,-0.9621487142
13232123,0.2692662623,-0.9624194696
00103123,0.9771731837,-0.2090452207
10103123,0.9772413916,-0.2093922142
02103123,-0.8547024586,-0.5157028250
12103123,-0.8554127471,-0.5151982876
03103123,0.0812385282,-0.9961390958
13103123,0.0809973403,-0.9962672862
00203123,0.9997598567,0.0094592963
10203123,0.9997983102,0.0093707187
01203123,0.3162756856,0.9482872348
11203123,0.3164533801,0.9483009807
03203123,0.3509246171,-0.9359764490
13203123,0.3507813181,-0.9361125840
00303123,0.9644411323,0.2625860726
10303123,0.9645782694,0.2624101054
01303123,0.0425392661,0.9988046062
11303123,0.0426739156,0.9988541174
02303123,-0.9068761381,0.4196835228
12303123,-0.9068617921,0.4200400703
01013123,-0.2381273528,0.9709233891
11013123,-0.2380054319,0.9710104649
02013123,-0.9980191059,0.0594713614
12013123,-0.9980519397,0.0595706827
03013123,-0.4596533055,-0.8874427388
13013123,-0.4599412129,-0.8874137270
00213123,0.9981011727,0.0581577774
10213123,0.9981449888,0.0580655231
01213123,0.2399650134,0.9704757897
11213123,0.2401107988,0.9704966147
03213123,0.4564402917,-0.8891193914
13213123,0.4562577526,-0.8893316763
00313123,0.9428314499,0.3326632036
10313123,0.9428977140,0.3325879156
01313123,0.0003293464,0.9998957558
11313123,0.0003773523,0.9999150253
02313123,-0.9424042288,0.3338693676
12313123,-0.9424083578,0.3339699686
01023123,-0.3139605678,0.9490063757
11023123,-0.3138027793,0.9491347996
02023123,-0.9997192925,0.0107771473
12023123,-0.9997575699,0.0108814129
03023123,-0.3534388113,-0.9349667281
13023123,-0.3536679698,-0.9349667281
00123123,0.8478750886,-0.5260671281
10123123,0.8476520113,-0.5271358761
02123123,-0.9780634526,-0.2042033126
12123123,-0.9782890784,-0.2038455165
03123123,-0.0850521547,-0.9957082333
13123123,-0.0853730558,-0.9957966587
00323123,0.9088031099,0.4153488830
10323123,0.9090818380,0.4150775030
01323123,-0.0406206902,0.9988564263
11323123,-0.0404753677,0.9989194254
02323123,-0.9636022282,0.2654661427
12323123,-0.9636266010,0.2657137817
01010323,-0.2759043582,0.9597280711
11010323,-0.2757450283,0.9603166624
02010323,-0.9985716991,0.0336581109
12010323,-0.9988852784,0.0338642209
03010323,-0.3995810852,-0.9144843064
13010323,-0.4003074455,-0.9149884469
00210323,0.9921252068,0.1022585191
10210323,0.9931680940,0.1018128668
01210323,0.1827929912,0.9800162051
11210323,0.1836540352,0.9810380109
03210323,0.5724197752,-0.8081220356
13210323,0.5729378022,-0.8122662512
00310323,0.9300927693,0.3632751859
10310323,0.9307281331,0.3631745265
01310323,-0.0159942199,0.9991751452
11310323,-0.0158445438,0.9994386149
02310323,-0.9511360411,0.3047268931
12310323,-0.9514941859,0.3051310949
01020323,-0.3374129839,0.9409208756
11020323,-0.3373719173,0.9410956063
02020323,-0.9997888285,-0.0022898311
12020323,-0.9998654708,-0.0022402961
03020323,-0.3290292636,-0.9438960449
13020323,-0.3291677511,-0.9440031617
00120323,0.8932960941,-0.4471638069
10120323,0.8935222283,-0.4475560627
02120323,-0.9688899476,-0.2451919395
12120323,-0.9691244915,-0.2451110012
03120323,-0.0544027108,-0.9981323807
13120323,-0.0545031596,-0.9982683970
00320323,0.8814881283,0.4694882423
10320323,0.8820458809,0.4694444188
01320323,-0.0635458296,0.9975269775
11320323,-0.0634501810,0.9976993978
02320323,-0.9719688085,0.2323998290
12320323,-0.9721605420,0.2325998500
01030323,-0.4304879915,0.9013162231
11030323,-0.4304128233,0.9018173441
02030323,-0.9984272726,-0.0473405177
12030323,-0.9985961010,-0.0472371703
03030323,-0.2553789358,-0.9661323595
13030323,-0.2556062682,-0.9663292871
00130323,0.9380177169,-0.3449753739
10130323,0.9381587580,-0.3451756890
02130323,-0.9462968701,-0.3216873213
12130323,-0.9465166674,-0.3216253719
03130323,-0.0063607806,-0.9997026906
13130323,-0.0064305169,-0.9998024745
00230323,0.9966353716,-0.0729894289
10230323,0.9968722174,-0.0731830795
01230323,0.4934033984,0.8673843183
11230323,0.4942407260,0.8677757961
03230323,0.2196398949,-0.9746228881
13230323,0.2194843996,-0.9750033063
00101323,0.9644515283,-0.2629759232
10101323,0.9645405611,-0.2630970555
02101323,-0.9072906230,-0.4192190768
12101323,-0.9075235630,-0.4191630673
03101323,0.0423027527,-0.9988873060
13101323,0.0422460882,-0.9989654271
00201323,0.9998065343,-0.0096219994
10201323,0.9998572548,-0.0096632688
01201323,0.3512704587,0.9359518836
11201323,0.3513855715,0.9360205195
03201323,0.3160200814,-0.9484664977
13201323,0.3159786183,-0.9485796872
00301323,0.9774684863,0.2084977526
10301323,0.9776837207,0.2083893277
01301323,0.0817101169,0.9962348873
11301323,0.0818387524,0.9963701763
02301323,-0.8542995246,0.5171878767
12301323,-0.8545021852,0.5177508038
01021323,-0.3531366282,0.9352147055
11021323,-0.3530948825,0.9353564659
02021323,-0.9997817324,-0.0105981071
12021323,-0.9998393658,-0.0105554143
03021323,-0.3143081482,-0.9490078280
13021323,-0.3144165759,-0.9490823379
00121323,0.9087289277,-0.4160124251
10121323,0.9088479095,-0.4162364373
02121323,-0.9638390672,-0.2651119113
12121323,-0.9639889623,-0.2650515791
03121323,-0.0408817279,-0.9989310854
13121323,-0.0409475425,-0.9990103561
00321323,0.8493123594,0.5249058841
10321323,0.8500042664,0.5248458567
01321323,-0.0845358045,0.9959374465
11321323,-0.0844231602,0.9961179121
02321323,-0.9781524748,0.2049170756
12321323,-0.9783313086,0.2051210606
01031323,-0.4593013419,0.8877967582
11031323,-0.4592671226,0.8879840758
02031323,-0.9980842359,-0.0593028923
12031323,-0.9981411489,-0.0592639930
03031323,-0.2383856133,-0.9709409676
13031323,-0.2384630625,-0.9710023917
00131323,0.9428256514,-0.3328367390
10131323,0.9428614883,-0.3328926481
02131323,-0.9425092613,-0.3337304183
12131323,-0.9425724521,-0.3337094487
03131323,0.0002440026,-0.9999227801
13131323,0.0002229949,-0.9999498026
00231323,0.9981441449,-0.0583296290
10231323,0.9981950860,-0.0583744518
01231323,0.4569191136,0.8890360429
11231323,0.4570883089,0.8891140462
03231323,0.2397469205,-0.9706084424
13231323,0.2397070276,-0.9706976611
00102323,0.9697840386,-0.2426104913
10102323,0.9698677141,-0.2427322096
02102323,-0.8914140361,-0.4518335750
12102323,-0.8916803306,-0.4517649516
03102323,0.0562715433,-0.9981885823
13102323,0.0562088061,-0.9982683970
00202323,0.9998807133,-0.0013005169
10202323,0.9999203910,-0.0013358140
01202323,0.3356453649,0.9417423992
11202323,0.3357364533,0.9417924128
03202323,0.3308826464,-0.9434298108
13202323,0.3308439066,-0.9435246229
00302323,0.9715489455,0.2353517738
10302323,0.9716878771,0.2352775716
01302323,0.0614606989,0.9978615809
11302323,0.0615396126,0.9979396639
02302323,-0.8847770160,0.4645252277
12302323,-0.8848856384,0.4648166659
01012323,-0.1952600495,0.9794597952
11012323,-0.1949572307,0.9799437522
02012323,-0.9947057406,0.0922164421
12012323,-0.9950112428,0.0925656890
03012323,-0.5457851675,-0.8336912591
13012323,-0.5473440886,-0.8340481351
00212323,0.9988812226,0.0374354734
10212323,0.9990243595,0.0373140446
01212323,0.2702763578,0.9620907498
11212323,0.2705311167,0.9622484033
03212323,0.4081972637,-0.9117911820
13212323,0.4080558618,-0.9122206891
00312323,0.9501659324,0.3099285932
10312323,0.9503967345,0.3098223079
01312323,0.0130782318,0.9996024743
11312323,0.0131751159,0.9997041468
02312323,-0.9330860071,0.3578365861
12312323,-0.9332149678,0.3581002753
01032323,-0.5034803401,0.8622386459
11032323,-0.5033641493,0.8629099703
02032323,-0.9965604212,-0.0766900406
12032323,-0.9967388744,-0.0765611019
03032323,-0.2148954402,-0.9759699113
13032323,-0.2151271460,-0.9761459359
00132323,0.9473192632,-0.3192085331
10132323,0.9473983440,-0.3193415271
02132323,-0.9371846374,-0.3477512636
12132323,-0.9373428015,-0.3476931117
03132323,0.0077931734,-0.9997837362
13132323,0.0077396006,-0.9998472521
00232323,0.9986937278,-0.0450708869
10232323,0.9987878443,-0.0451600212
01232323,0.4254326391,0.9041812998
11232323,0.4257321105,0.9043137243
03232323,0.2588059692,-0.9654684483
13232323,0.2587193623,-0.9656477163


==> tikzfigs/vtxapeir4.csv <==
id,xcoord,ycoord
0,0.7071067812,0.0000000000
1,-0.0000000000,0.7071067812
2,-0.7071067812,-0.0000000000
3,0.0000000000,-0.7071067812
10,-0.2828427125,0.8485281374
20,-0.9428090416,-0.0000000000
30,-0.2828427125,-0.8485281374
01,0.8485281374,-0.2828427125
21,-0.8485281374,-0.2828427125
31,0.0000000000,-0.9428090416
02,0.9428090416,0.0000000000
12,0.2828427125,0.8485281374
32,0.2828427125,-0.8485281374
03,0.8485281374,0.2828427125
13,-0.0000000000,0.9428090416
23,-0.8485281374,0.2828427125
010,0.9428090416,-0.2357022604
210,-0.8485281374,-0.4242640687
310,0.0543928293,-0.9790709278
020,0.9899494937,0.0000000000
120,0.3263569759,0.9246780985
320,0.3263569759,-0.9246780985
030,0.9428090416,0.2357022604
130,0.0543928293,0.9790709278
230,-0.8485281374,0.4242640687
101,-0.2357022604,0.9428090416
201,-0.9790709278,0.0543928293
301,-0.4242640687,-0.8485281374
021,0.9790709278,0.0543928293
121,0.2357022604,0.9428090416
321,0.4242640687,-0.8485281374
031,0.9246780985,0.3263569759
131,-0.0000000000,0.9899494937
231,-0.9246780985,0.3263569759
102,-0.3263569759,0.9246780985
202,-0.9899494937,-0.0000000000
302,-0.3263569759,-0.9246780985
012,0.8485281374,-0.4242640687
212,-0.9428090416,-0.2357022604
312,-0.0543928293,-0.9790709278
032,0.8485281374,0.4242640687
132,-0.0543928293,0.9790709278
232,-0.9428090416,0.2357022604
103,-0.4242640687,0.8485281374
203,-0.9790709278,-0.0543928293
303,-0.2357022604,-0.9428090416
013,0.9246780985,-0.3263569759
213,-0.9246780985,-0.3263569759
313,0.0000000000,-0.9899494937
023,0.9790709278,-0.0543928293
123,0.4242640687,0.8485281374
323,0.2357022604,-0.9428090416
1010,-0.2610855807,0.9573137961
2010,-0.9941501280,0.0420063434
3010,-0.4139161646,-0.8968183566
0210,0.9872811662,0.0800498243
1210,0.2069580823,0.9658043841
3210,0.4991341985,-0.8318903308
0310,0.9298938492,0.3487101935
1310,-0.0094913662,0.9965934500
2310,-0.9428090416,0.3142696805
1020,-0.3321978167,0.9396452529
2020,-0.9982683970,-0.0000000000
3020,-0.3321978167,-0.9396452529
0120,0.8805480671,-0.4536156709
2120,-0.9661458990,-0.2380359461
3120,-0.0585191819,-0.9948260922
0320,0.8805480671,0.4536156709
1320,-0.0585191819,0.9948260922
2320,-0.9661458990,0.2380359461
1030,-0.4139161646,0.8968183566
2030,-0.9941501280,-0.0420063434
3030,-0.2610855807,-0.9573137961
0130,0.9298938492,-0.3487101935
2130,-0.9428090416,-0.3142696805
3130,-0.0094913662,-0.9965934500
0230,0.9872811662,-0.0800498243
1230,0.4991341985,0.8318903308
3230,0.2069580823,-0.9658043841
0101,0.9573137961,-0.2610855807
2101,-0.8968183566,-0.4139161646
3101,0.0420063434,-0.9941501280
0201,0.9965934500,-0.0094913662
1201,0.3487101935,0.9298938492
3201,0.3142696805,-0.9428090416
0301,0.9658043841,0.2069580823
1301,0.0800498243,0.9872811662
2301,-0.8318903308,0.4991341985
1021,-0.3487101935,0.9298938492
2021,-0.9965934500,-0.0094913662
3021,-0.3142696805,-0.9428090416
0121,0.8968183566,-0.4139161646
2121,-0.9573137961,-0.2610855807
3121,-0.0420063434,-0.9941501280
0321,0.8318903308,0.4991341985
1321,-0.0800498243,0.9872811662
2321,-0.9658043841,0.2069580823
1031,-0.4536156709,0.8805480671
2031,-0.9948260922,-0.0585191819
3031,-0.2380359461,-0.9661458990
0131,0.9396452529,-0.3321978167
2131,-0.9396452529,-0.3321978167
3131,0.0000000000,-0.9982683970
0231,0.9948260922,-0.0585191819
1231,0.4536156709,0.8805480671
3231,0.2380359461,-0.9661458990
0102,0.9661458990,-0.2380359461
2102,-0.8805480671,-0.4536156709
3102,0.0585191819,-0.9948260922
0202,0.9982683970,0.0000000000
1202,0.3321978167,0.9396452529
3202,0.3321978167,-0.9396452529
0302,0.9661458990,0.2380359461
1302,0.0585191819,0.9948260922
2302,-0.8805480671,0.4536156709
1012,-0.2069580823,0.9658043841
2012,-0.9872811662,0.0800498243
3012,-0.4991341985,-0.8318903308
0212,0.9941501280,0.0420063434
1212,0.2610855807,0.9573137961
3212,0.4139161646,-0.8968183566
0312,0.9428090416,0.3142696805
1312,0.0094913662,0.9965934500
2312,-0.9298938492,0.3487101935
1032,-0.4991341985,0.8318903308
2032,-0.9872811662,-0.0800498243
3032,-0.2069580823,-0.9658043841
0132,0.9428090416,-0.3142696805
2132,-0.9298938492,-0.3487101935
3132,0.0094913662,-0.9965934500
0232,0.9941501280,-0.0420063434
1232,0.4139161646,0.8968183566
3232,0.2610855807,-0.9573137961
0103,0.9658043841,-0.2069580823
2103,-0.8318903308,-0.4991341985
3103,0.0800498243,-0.9872811662
0203,0.9965934500,0.0094913662
1203,0.3142696805,0.9428090416
3203,0.3487101935,-0.9298938492
0303,0.9573137961,0.2610855807
1303,0.0420063434,0.9941501280
2303,-0.8968183566,0.4139161646
1013,-0.2380359461,0.9661458990
2013,-0.9948260922,0.0585191819
3013,-0.4536156709,-0.8805480671
0213,0.9948260922,0.0585191819
1213,0.2380359461,0.9661458990
3213,0.4536156709,-0.8805480671
0313,0.9396452529,0.3321978167
1313,-0.0000000000,0.9982683970
2313,-0.9396452529,0.3321978167
1023,-0.3142696805,0.9428090416
2023,-0.9965934500,0.0094913662
3023,-0.3487101935,-0.9298938492
0123,0.8318903308,-0.4991341985
2123,-0.9658043841,-0.2069580823
3123,-0.0800498243,-0.9872811662
0323,0.8968183566,0.4139161646
1323,-0.0420063434,0.9941501280
2323,-0.9573137961,0.2610855807
01010,0.9642365198,-0.2571297386
21010,-0.9008346664,-0.4262013476
31010,0.0458663858,-0.9975938913
02010,0.9991201618,-0.0072400012
12010,0.3462384929,0.9363069103
32010,0.3197744042,-0.9458116181
03010,0.9733116870,0.2162914860
13010,0.0750909856,0.9949555594
23010,-0.8599947339,0.4968858462
10210,-0.3583965877,0.9298938492
20210,-0.9982683970,-0.0138648388
30210,-0.3077994224,-0.9483549771
01210,0.9091372901,-0.4040610178
21210,-0.9589530320,-0.2712190394
31210,-0.0362618862,-0.9972018709
03210,0.8158924398,0.5439282932
13210,-0.0942809042,0.9899494937
23210,-0.9746606984,0.1911099409
10310,-0.4649469246,0.8814618779
20310,-0.9968480964,-0.0620874247
30310,-0.2340767276,-0.9704430997
01310,0.9428090416,-0.3299831646
21310,-0.9406759895,-0.3359557105
31310,0.0016330411,-0.9994211318
02310,0.9973602198,-0.0555804457
12310,0.4492207786,0.8901226540
32310,0.2432087018,-0.9683309424
01020,0.9701601571,-0.2389200387
21020,-0.8873496862,-0.4575396819
31020,0.0587855994,-0.9976756010
02020,0.9997026906,0.0000000000
12020,0.3331403773,0.9422646946
32020,0.3331403773,-0.9422646946
03020,0.9701601571,0.2389200387
13020,0.0587855994,0.9976756010
23020,-0.8873496862,0.4575396819
10120,-0.2065002104,0.9761828130
20120,-0.9948260922,0.0829021743
30120,-0.5185449729,-0.8485281374
02120,0.9982683970,0.0415945165
12120,0.2637317184,0.9631941019
32120,0.4170116915,-0.9065471554
03120,0.9479553791,0.3149558589
13120,0.0100775313,0.9993551896
23120,-0.9347606717,0.3518287399
10320,-0.5185449729,0.8485281374
20320,-0.9948260922,-0.0829021743
30320,-0.2065002104,-0.9761828130
01320,0.9479553791,-0.3149558589
21320,-0.9347606717,-0.3518287399
31320,0.0100775313,-0.9993551896
02320,0.9982683970,-0.0415945165
12320,0.4170116915,0.9065471554
32320,0.2637317184,-0.9631941019
01030,0.9733116870,-0.2162914860
21030,-0.8599947339,-0.4968858462
31030,0.0750909856,-0.9949555594
02030,0.9991201618,0.0072400012
12030,0.3197744042,0.9458116181
32030,0.3462384929,-0.9363069103
03030,0.9642365198,0.2571297386
13030,0.0458663858,0.9975938913
23030,-0.9008346664,0.4262013476
10130,-0.2340767276,0.9704430997
20130,-0.9968480964,0.0620874247
30130,-0.4649469246,-0.8814618779
02130,0.9973602198,0.0555804457
12130,0.2432087018,0.9683309424
32130,0.4492207786,-0.8901226540
03130,0.9428090416,0.3299831646
13130,0.0016330411,0.9994211318
23130,-0.9406759895,0.3359557105
10230,-0.3077994224,0.9483549771
20230,-0.9982683970,0.0138648388
30230,-0.3583965877,-0.9298938492
01230,0.8158924398,-0.5439282932
21230,-0.9746606984,-0.1911099409
31230,-0.0942809042,-0.9899494937
03230,0.9091372901,0.4040610178
13230,-0.0362618862,0.9972018709
23230,-0.9589530320,0.2712190394
10101,-0.2571297386,0.9642365198
20101,-0.9975938913,0.0458663858
30101,-0.4262013476,-0.9008346664
02101,0.9949555594,0.0750909856
12101,0.2162914860,0.9733116870
32101,0.4968858462,-0.8599947339
03101,0.9363069103,0.3462384929
13101,-0.0072400012,0.9991201618
23101,-0.9458116181,0.3197744042
10201,-0.3299831646,0.9428090416
20201,-0.9994211318,0.0016330411
30201,-0.3359557105,-0.9406759895
01201,0.8814618779,-0.4649469246
21201,-0.9704430997,-0.2340767276
31201,-0.0620874247,-0.9968480964
03201,0.8901226540,0.4492207786
13201,-0.0555804457,0.9973602198
23201,-0.9683309424,0.2432087018
10301,-0.4040610178,0.9091372901
20301,-0.9972018709,-0.0362618862
30301,-0.2712190394,-0.9589530320
01301,0.9298938492,-0.3583965877
21301,-0.9483549771,-0.3077994224
31301,-0.0138648388,-0.9982683970
02301,0.9899494937,-0.0942809042
12301,0.5439282932,0.8158924398
32301,0.1911099409,-0.9746606984
01021,0.9704430997,-0.2340767276
21021,-0.8814618779,-0.4649469246
31021,0.0620874247,-0.9968480964
02021,0.9994211318,0.0016330411
12021,0.3299831646,0.9428090416
32021,0.3359557105,-0.9406759895
03021,0.9683309424,0.2432087018
13021,0.0555804457,0.9973602198
23021,-0.8901226540,0.4492207786
10121,-0.2162914860,0.9733116870
20121,-0.9949555594,0.0750909856
30121,-0.4968858462,-0.8599947339
02121,0.9975938913,0.0458663858
12121,0.2571297386,0.9642365198
32121,0.4262013476,-0.9008346664
03121,0.9458116181,0.3197744042
13121,0.0072400012,0.9991201618
23121,-0.9363069103,0.3462384929
10321,-0.5439282932,0.8158924398
20321,-0.9899494937,-0.0942809042
30321,-0.1911099409,-0.9746606984
01321,0.9483549771,-0.3077994224
21321,-0.9298938492,-0.3583965877
31321,0.0138648388,-0.9982683970
02321,0.9972018709,-0.0362618862
12321,0.4040610178,0.9091372901
32321,0.2712190394,-0.9589530320
01031,0.9761828130,-0.2065002104
21031,-0.8485281374,-0.5185449729
31031,0.0829021743,-0.9948260922
02031,0.9993551896,0.0100775313
12031,0.3149558589,0.9479553791
32031,0.3518287399,-0.9347606717
03031,0.9631941019,0.2637317184
13031,0.0415945165,0.9982683970
23031,-0.9065471554,0.4170116915
10131,-0.2389200387,0.9701601571
20131,-0.9976756010,0.0587855994
30131,-0.4575396819,-0.8873496862
02131,0.9976756010,0.0587855994
12131,0.2389200387,0.9701601571
32131,0.4575396819,-0.8873496862
03131,0.9422646946,0.3331403773
13131,-0.0000000000,0.9997026906
23131,-0.9422646946,0.3331403773
10231,-0.3149558589,0.9479553791
20231,-0.9993551896,0.0100775313
30231,-0.3518287399,-0.9347606717
01231,0.8485281374,-0.5185449729
21231,-0.9761828130,-0.2065002104
31231,-0.0829021743,-0.9948260922
03231,0.9065471554,0.4170116915
13231,-0.0415945165,0.9982683970
23231,-0.9631941019,0.2637317184
10102,-0.2637317184,0.9631941019
20102,-0.9982683970,0.0415945165
30102,-0.4170116915,-0.9065471554
02102,0.9948260922,0.0829021743
12102,0.2065002104,0.9761828130
32102,0.5185449729,-0.8485281374
03102,0.9347606717,0.3518287399
13102,-0.0100775313,0.9993551896
23102,-0.9479553791,0.3149558589
10202,-0.3331403773,0.9422646946
20202,-0.9997026906,-0.0000000000
30202,-0.3331403773,-0.9422646946
01202,0.8873496862,-0.4575396819
21202,-0.9701601571,-0.2389200387
31202,-0.0587855994,-0.9976756010
03202,0.8873496862,0.4575396819
13202,-0.0587855994,0.9976756010
23202,-0.9701601571,0.2389200387
10302,-0.4170116915,0.9065471554
20302,-0.9982683970,-0.0415945165
30302,-0.2637317184,-0.9631941019
01302,0.9347606717,-0.3518287399
21302,-0.9479553791,-0.3149558589
31302,-0.0100775313,-0.9993551896
02302,0.9948260922,-0.0829021743
12302,0.5185449729,0.8485281374
32302,0.2065002104,-0.9761828130
01012,0.9589530320,-0.2712190394
21012,-0.9091372901,-0.4040610178
31012,0.0362618862,-0.9972018709
02012,0.9982683970,-0.0138648388
12012,0.3583965877,0.9298938492
32012,0.3077994224,-0.9483549771
03012,0.9746606984,0.1911099409
13012,0.0942809042,0.9899494937
23012,-0.8158924398,0.5439282932
10212,-0.3462384929,0.9363069103
20212,-0.9991201618,-0.0072400012
30212,-0.3197744042,-0.9458116181
01212,0.9008346664,-0.4262013476
21212,-0.9642365198,-0.2571297386
31212,-0.0458663858,-0.9975938913
03212,0.8599947339,0.4968858462
13212,-0.0750909856,0.9949555594
23212,-0.9733116870,0.2162914860
10312,-0.4492207786,0.8901226540
20312,-0.9973602198,-0.0555804457
30312,-0.2432087018,-0.9683309424
01312,0.9406759895,-0.3359557105
21312,-0.9428090416,-0.3299831646
31312,-0.0016330411,-0.9994211318
02312,0.9968480964,-0.0620874247
12312,0.4649469246,0.8814618779
32312,0.2340767276,-0.9704430997
01032,0.9746606984,-0.1911099409
21032,-0.8158924398,-0.5439282932
31032,0.0942809042,-0.9899494937
02032,0.9982683970,0.0138648388
12032,0.3077994224,0.9483549771
32032,0.3583965877,-0.9298938492
03032,0.9589530320,0.2712190394
13032,0.0362618862,0.9972018709
23032,-0.9091372901,0.4040610178
10132,-0.2432087018,0.9683309424
20132,-0.9973602198,0.0555804457
30132,-0.4492207786,-0.8901226540
02132,0.9968480964,0.0620874247
12132,0.2340767276,0.9704430997
32132,0.4649469246,-0.8814618779
03132,0.9406759895,0.3359557105
13132,-0.0016330411,0.9994211318
23132,-0.9428090416,0.3299831646
10232,-0.3197744042,0.9458116181
20232,-0.9991201618,0.0072400012
30232,-0.3462384929,-0.9363069103
01232,0.8599947339,-0.4968858462
21232,-0.9733116870,-0.2162914860
31232,-0.0750909856,-0.9949555594
03232,0.9008346664,0.4262013476
13232,-0.0458663858,0.9975938913
23232,-0.9642365198,0.2571297386
10103,-0.2712190394,0.9589530320
20103,-0.9972018709,0.0362618862
30103,-0.4040610178,-0.9091372901
02103,0.9899494937,0.0942809042
12103,0.1911099409,0.9746606984
32103,0.5439282932,-0.8158924398
03103,0.9298938492,0.3583965877
13103,-0.0138648388,0.9982683970
23103,-0.9483549771,0.3077994224
10203,-0.3359557105,0.9406759895
20203,-0.9994211318,-0.0016330411
30203,-0.3299831646,-0.9428090416
01203,0.8901226540,-0.4492207786
21203,-0.9683309424,-0.2432087018
31203,-0.0555804457,-0.9973602198
03203,0.8814618779,0.4649469246
13203,-0.0620874247,0.9968480964
23203,-0.9704430997,0.2340767276
10303,-0.4262013476,0.9008346664
20303,-0.9975938913,-0.0458663858
30303,-0.2571297386,-0.9642365198
01303,0.9363069103,-0.3462384929
21303,-0.9458116181,-0.3197744042
31303,-0.0072400012,-0.9991201618
02303,0.9949555594,-0.0750909856
12303,0.4968858462,0.8599947339
32303,0.2162914860,-0.9733116870
01013,0.9631941019,-0.2637317184
21013,-0.9065471554,-0.4170116915
31013,0.0415945165,-0.9982683970
02013,0.9993551896,-0.0100775313
12013,0.3518287399,0.9347606717
32013,0.3149558589,-0.9479553791
03013,0.9761828130,0.2065002104
13013,0.0829021743,0.9948260922
23013,-0.8485281374,0.5185449729
10213,-0.3518287399,0.9347606717
20213,-0.9993551896,-0.0100775313
30213,-0.3149558589,-0.9479553791
01213,0.9065471554,-0.4170116915
21213,-0.9631941019,-0.2637317184
31213,-0.0415945165,-0.9982683970
03213,0.8485281374,0.5185449729
13213,-0.0829021743,0.9948260922
23213,-0.9761828130,0.2065002104
10313,-0.4575396819,0.8873496862
20313,-0.9976756010,-0.0587855994
30313,-0.2389200387,-0.9701601571
01313,0.9422646946,-0.3331403773
21313,-0.9422646946,-0.3331403773
31313,0.0000000000,-0.9997026906
02313,0.9976756010,-0.0587855994
12313,0.4575396819,0.8873496862
32313,0.2389200387,-0.9701601571
01023,0.9683309424,-0.2432087018
21023,-0.8901226540,-0.4492207786
31023,0.0555804457,-0.9973602198
02023,0.9994211318,-0.0016330411
12023,0.3359557105,0.9406759895
32023,0.3299831646,-0.9428090416
03023,0.9704430997,0.2340767276
13023,0.0620874247,0.9968480964
23023,-0.8814618779,0.4649469246
10123,-0.1911099409,0.9746606984
20123,-0.9899494937,0.0942809042
30123,-0.5439282932,-0.8158924398
02123,0.9972018709,0.0362618862
12123,0.2712190394,0.9589530320
32123,0.4040610178,-0.9091372901
03123,0.9483549771,0.3077994224
13123,0.0138648388,0.9982683970
23123,-0.9298938492,0.3583965877
10323,-0.4968858462,0.8599947339
20323,-0.9949555594,-0.0750909856
30323,-0.2162914860,-0.9733116870
01323,0.9458116181,-0.3197744042
21323,-0.9363069103,-0.3462384929
31323,0.0072400012,-0.9991201618
02323,0.9975938913,-0.0458663858
12323,0.4262013476,0.9008346664
32323,0.2571297386,-0.9642365198

